A Possible Alignment Between the Orbits of Planetary Systems and their Visual Binary Companions

Astronomers do not have a complete picture of the effects of wide-binary companions (semimajor axes greater than 100 AU) on the formation and evolution of exoplanets. We investigate these effects using new data from Gaia EDR3 and the TESS mission to characterize wide-binary systems with transiting exoplanets. We identify a sample of 67 systems of transiting exoplanet candidates (with well-determined, edge-on orbital inclinations) that reside in wide visual binary systems. We derive limits on orbital parameters for the wide-binary systems and measure the minimum difference in orbital inclination between the binary and planet orbits. We determine that there is statistically significant difference in the inclination distribution of wide-binary systems with transiting planets compared to a control sample, with the probability that the two distributions are the same being 0.0037. This implies that there is an overabundance of planets in binary systems whose orbits are aligned with those of the binary. The overabundance of aligned systems appears to primarily have semimajor axes less than 700 AU. We investigate some effects that could cause the alignment and conclude that a torque caused by a misaligned binary companion on the protoplanetary disk is the most promising explanation.

==> Wide binary alignment/binariesWithExoplanets.csv <==
,EDR3designation1,EDR3designation2,ra1,ra2,dec1,dec2,pmra1,pmra_err1,pmra2,pmra_err2,pmdec1,pmdec_err1,pmdec2,pmdec_err2,radial_velocity1,radial_velocity_err_1,radial_velocity2,radial_velocity_err_2,feh1,feh_err1,feh2,feh_err2,logg1,logg_err1,logg2,logg_err2,Teff1,Teff_err1,Teff2,Teff_err2,GMag1,GMag2,BPMag1,BPMag2,RPMag1,RPMag2,KMag1,JMag1,HMag1,KMag2,JMag2,HMag2,parallax,parallax_over_error,TIC1,TIC2,inclination,inclination_5th_percentile,inclination_95th_percentile,eccentricity,eccentricity_5th_percentile,eccentricity_95th_percentile,semimajor_axis,semimajor_axis_5th_percentile,semimajor_axis_95th_percentile,longitude_ascending_node,longitude_ascending_node_5th_percentile,longitude_ascending_node_95th_percentile,argument_of_periastron,argument_of_periastron_5th_percentile,argument_of_periastron_95th_percentile,periodStar,periodStar_5th_percentile,periodStar_95th_percentile,epoch_periastron_passage,epoch_periastron_passage_5th_percentile,epoch_periastron_passage_95th_percentile,mass1,mass_err1,mass2,mass_err2,period_planet_1,period_planet_err_1,period_planet_2,period_planet_err_2,period_planet_3,period_planet_err_3,period_planet_4,period_planet_err_4,radius_planet_1,radius_planet_err_1,radius_planet_2,radius_planet_err_2,radius_planet_3,radius_planet_err_3,radius_planet_4,radius_planet_err_4
0,Gaia EDR3 4844691297067063424,Gaia EDR3 4844691297067064576,62.9664,62.9549,-37.9397,-37.945,-11.061,0.0097316,-11.481,0.01578,12.347,0.01395,12.229,0.023206,18.539,0.80739,,,0.056012,0.1,,,4.6452,0.12,,,5439.1,76.0,,,10.75,14.357,11.147,15.729,10.22,13.202,9.19,9.636,9.287,10.76,11.642,10.992,8.1147,213.97,257605131,257605132,81.959,46.347,86.771,0.52756,0.060332,0.979,5141.6,2800.6,19185.0,-120.15,-297.62,49.042,180.01,17.096,343.2,304200.0,122290.0,2192600.0,-79910.0,-993540.0,-31643.0,0.91599,0.019087,0.55565,0.013483,,,8.1855,0.00177,,,,,,,3.7343,0.21786,,,,
1,Gaia EDR3 4903786336207800576,Gaia EDR3 4903786336207800704,12.976,12.9711,-59.3436,-59.345,89.035,0.012545,89.778,0.012979,-149.15,0.014048,-149.33,0.013856,10.35,0.20501,11.663,0.33415,0.48,0.29,0.028993,0.08,4.81,0.4,4.0509,0.12,5815.2,275.0,4908.2,64.0,9.6845,10.845,10.068,11.351,9.1749,10.217,8.171,8.601,8.256,8.887,9.487,9.028,10.484,430.45,281781375,281781376,104.8,95.588,140.82,0.72683,0.11546,0.95747,930.61,535.98,5627.8,-117.7,-295.39,55.796,178.94,24.908,333.87,20910.0,9139.7,310970.0,-7267.6,-138810.0,-3072.4,1.0163,0.058208,0.83128,0.023236,,,43.829,0.007815,,,,,,,2.2482,0.18864,,,,
2,Gaia EDR3 2983316311375470976,Gaia EDR3 2983316311375257472,79.1022,79.1019,-15.5102,-15.5127,5.6211,0.016617,4.4573,0.014361,-25.478,0.0159,-27.409,0.014187,-14.23,0.35162,-12.694,0.33928,0.09,0.08,,,4.4705,0.08,,,5685.9,57.0,,,10.041,10.815,10.401,11.259,9.5536,10.243,8.584,8.995,8.769,9.056,9.543,9.169,8.7748,268.26,189013224,189013222,62.718,29.034,74.22,0.78406,0.5286,0.95119,1698.1,1007.5,4823.5,18.55,3.6408,354.47,69.616,25.383,159.66,49897.0,22791.0,239470.0,-870.98,-2571.8,-445.0,1.0179,0.038764,0.8889,0.027682,1.3208,0.00061,,,,,,,2.2151,0.1758,,,,,,
3,Gaia EDR3 6520880040423258240,Gaia EDR3 6520880036122448000,338.4,338.403,-43.4369,-43.4417,35.509,0.016302,35.363,0.13218,-53.083,0.01874,-52.611,0.16211,-19.9,0.42344,,,0.2394,0.1,,,4.0509,0.12,,,5126.0,76.0,,,11.321,18.447,11.757,20.277,10.764,17.106,9.646,10.141,9.762,14.263,15.115,14.589,6.0809,166.3,89020549,89020550,97.169,68.208,140.84,0.61465,0.062911,0.9784,3694.9,2020.9,12057.0,-28.601,-206.58,149.2,180.19,12.81,346.38,209900.0,84905.0,1237300.0,-126360.0,-792180.0,-42454.0,0.9606,0.034818,0.16049,0.0080177,2.1097,0.000012,,,,,,,3.42,0.13,,,,,,
4,Gaia EDR3 934346809278715776,Gaia EDR3 934346740559239296,117.027,117.031,50.2251,50.2169,-29.552,0.014723,-29.308,0.015431,-154.23,0.011453,-154.23,0.012535,47.682,0.2401,46.848,0.44187,0.43,0.1,,,4.41,0.1,,,5280.4,100.0,5547.0,116.39,10.972,10.928,11.416,11.356,10.403,10.371,9.308,9.744,9.34,9.272,9.742,9.371,6.4539,107.07,356473034,356473029,111.32,98.293,147.09,0.72899,0.11762,0.91404,4531.6,2658.6,27306.0,-18.058,-191.17,158.44,180.44,29.048,332.55,203910.0,91631.0,3016100.0,-74420.0,-1336600.0,-37529.0,1.0149,0.046549,1.0169,0.042547,2.6159,0.01,,,,,,,12.384,0.91965,,,,,,
5,Gaia EDR3 749676822006222464,Gaia EDR3 749676817711059328,156.838,156.846,34.3909,34.393,-39.385,0.013523,-39.494,0.038536,-18.935,0.013417,-18.897,0.037646,-9.6907,0.33636,,,0.08,0.08,,,4.51,0.1,,,5667.4,100.0,,,9.8006,15.758,10.167,17.297,9.3105,14.534,8.354,8.737,8.403,12.056,12.866,12.279,10.201,165.03,85293053,85293054,95.643,90.562,121.02,0.88961,0.15501,0.99438,2233.4,1281.2,16025.0,73.418,42.069,144.06,179.7,25.446,335.98,92334.0,40147.0,1766900.0,-35812.0,-832980.0,-17550.0,1.0094,0.031146,0.274,0.006808,8.0515,0.00358,,,,,,,2.4575,0.16741,,,,,,
6,Gaia EDR3 5415648821879172096,Gaia EDR3 5415648821874435584,155.872,155.871,-43.8349,-43.8334,8.8979,0.010956,10.087,0.010066,7.2481,0.01273,7.279,0.011246,-3.1978,0.45331,-3.7438,1.2069,0.037103,0.039434,-0.34565,0.09,4.4571,0.11085,4.6829,0.16,4953.9,34.346,4797.6,79.0,9.9398,12.42,10.449,13.436,9.3144,11.431,7.999,8.531,8.066,9.283,10.128,9.504,16.718,464.45,102840239,102840237,74.4,39.358,83.25,0.81726,0.13507,0.95867,333.81,193.71,2182.7,157.76,-18.168,335.24,181.91,26.836,333.13,5179.2,2289.5,86598.0,-113.31,-38288.0,866.69,0.81808,0.015264,0.53863,0.013445,11.184,0.00641,,,,,,,2.6672,0.17992,,,,,,
7,Gaia EDR3 5498467164415043968,Gaia EDR3 5498467954689021440,102.568,102.518,-53.0055,-52.9639,-3.92,0.013438,-4.2323,0.026322,33.109,0.015341,32.962,0.031089,-9.821,0.48202,,,0.24112,0.08,,,4.4552,0.12,,,5050.5,64.0,,,11.196,14.996,11.726,16.397,10.549,13.833,9.227,9.802,9.352,11.361,12.224,11.632,9.199,383.87,238004786,238004710,137.54,119.18,163.13,0.24989,0.02522,0.55109,21519.0,14697.0,49389.0,144.05,-10.981,311.38,179.92,20.423,341.21,2801500.0,1581300.0,9741200.0,-935550.0,-5740100.0,-342970.0,0.84761,0.014753,0.41406,0.0097917,0.30954,0.000062,,,,,,,1.8256,0.67748,,,,,,
8,Gaia EDR3 6357524189130820992,Gaia EDR3 6357524189130821376,337.51,337.498,-75.6466,-75.6459,-63.274,0.01355,-63.843,0.021877,-2.1193,0.014589,-1.5182,0.022929,55.072,0.33287,,,-0.077759,0.1,,,4.3089,0.12,,,5981.8,76.0,,,9.3997,14.803,9.7012,16.017,8.9791,13.708,8.246,8.56,8.249,11.418,12.269,11.65,7.6752,233.76,317060587,317060585,71.255,31.908,80.937,0.49454,0.058714,0.91417,1640.4,918.27,5723.7,100.94,-71.7,259.42,178.7,19.906,340.62,51224.0,21454.0,333860.0,-12327.0,-155840.0,-4170.8,1.1757,0.059176,0.46721,0.011479,9.1398,0.002737,,,,,,,3.063,4.509,,,,,,
9,Gaia EDR3 6129327525817451648,Gaia EDR3 6129327319659021056,192.104,192.105,-45.4705,-45.4734,-216.5,0.016103,-215.7,0.027986,29.197,0.013041,29.499,0.022644,,,,,-0.47551,0.082663,,,4.3348,0.19739,,,4086.2,142.12,3309.0,157.0,13.696,15.049,14.925,16.577,12.599,13.839,10.274,11.138,10.517,11.338,12.185,11.551,11.576,180.54,73649615,73649613,118.47,101.46,152.95,0.63473,0.095172,0.82289,914.77,547.48,4763.8,163.39,-11.1,335.3,178.8,28.856,330.85,29924.0,13855.0,355620.0,-10166.0,-138680.0,-4623.3,0.50977,0.012211,0.33806,0.0083808,,,1.2394,0.000189,,,,,,,2.6312,2.4468,,,,
10,Gaia EDR3 4674216245427964416,Gaia EDR3 4674216245427964672,55.459,55.4632,-62.7673,-62.7654,-102.39,0.016735,-102.7,0.060694,-44.066,0.016778,-42.885,0.058487,34.216,0.22579,,,-0.15,0.025,,,4.38,0.1,,,4813.0,100.0,,,9.3848,15.831,9.9593,17.836,8.7035,14.499,7.207,7.865,7.347,11.606,12.477,11.898,25.59,981.33,425997655,425997654,102.88,95.735,136.73,0.83468,0.1404,0.97177,346.63,199.83,2282.2,-134.72,-311.32,43.417,179.71,26.633,334.02,6884.6,3013.4,116300.0,-586.72,-53302.0,685.97,0.74973,0.02177,0.13293,0.0040512,17.667,0.142,,,,,,,2.3304,0.34413,1.8365,1.2297,1.3297,1.2216,0.99053,1.1114
11,Gaia EDR3 4618022851832408832,Gaia EDR3 4618022851832408704,30.5087,30.4972,-83.228,-83.2272,9.3253,0.014774,8.1116,0.013422,40.344,0.013573,38.759,0.012764,33.459,0.60648,33.747,1.9851,-0.081376,0.08,,,4.1844,0.12,,,5056.3,64.0,,,11.097,13.036,11.516,13.795,10.546,12.193,9.449,9.891,9.518,10.369,11.146,10.512,7.4414,427.2,273985865,273985864,152.43,134.92,170.38,0.16996,0.060132,0.48444,843.21,691.24,1682.4,-62.37,-212.21,98.117,179.82,19.372,342.9,19807.0,14701.0,55822.0,-1852.3,-31233.0,1357.0,0.88048,0.026846,0.64057,0.01577,,,3.4236,0.000045,,,,,,,1.8831,2.3473,,,,
12,Gaia EDR3 3778075717162985600,Gaia EDR3 3778075717162986240,160.559,160.548,-3.835,-3.83689,19.133,0.019605,18.769,0.014292,17.058,0.01762,16.489,0.012918,-8.2478,0.89186,-8.1876,0.54185,-0.26623,0.08,,,3.7637,0.1,,,5530.1,64.0,,,10.054,11.067,10.392,11.443,9.5842,10.55,8.641,9.092,8.738,9.483,9.927,9.591,6.1688,131.77,169226822,169226820,144.72,123.12,169.37,0.64158,0.47546,0.79998,9278.1,6642.3,23788.0,-99.362,-254.63,67.298,181.31,16.16,335.69,640580.0,388030.0,2629900.0,-56111.0,-79447.0,-42745.0,0.98887,0.072788,0.91078,0.052937,,,4.1781,0.000002,,,,,,,15.289,0.09412,,,,
13,Gaia EDR3 4928367189958259968,Gaia EDR3 4928367189957786240,14.3185,14.3183,-51.5853,-51.5845,102.81,0.014941,96.667,0.080116,-141.32,0.016281,-137.74,0.067919,27.103,0.44224,,,-0.45552,0.09,,,4.562,0.16,,,4332.7,79.0,,,10.181,14.311,11.022,15.365,9.309,12.686,7.338,8.161,7.541,,,,32.305,420.4,322063810,616169972,111.16,98.23,148.07,0.63231,0.096418,0.90528,79.359,46.302,425.79,-8.1589,-176.91,167.43,179.61,26.764,334.93,809.72,360.86,10063.0,1741.3,-1963.1,1880.7,0.61828,0.015226,0.14202,0.0069937,,,3.5158, 0.001043,,,,,,,1.1256,1.6293,,,,
14,Gaia EDR3 4743138925656526976,Gaia EDR3 4743138925656526848,34.6843,34.6828,-54.8597,-54.8586,93.67,0.011254,94.925,0.040769,12.903,0.011556,12.402,0.04304,7.4112,0.29875,,,0.13653,0.09,,,3.916,0.08,,,5733.4,57.0,,,8.8834,14.337,9.2207,14.878,8.423,13.044,7.586,7.912,7.646,,,,13.19,368.64,201793781,631568465,78.82,44.154,85.819,0.73271,0.12034,0.97425,362.07,207.94,2216.6,-37.125,-211.84,140.9,180.47,23.118,335.36,5594.7,2435.0,84742.0,-488.59,-36672.0,640.71,1.0889,0.031518,0.42691,0.019426,,,5.9912,0.000404,,,,,,,2.0684,0.1185,,,,
15,Gaia EDR3 5178405479961698048,Gaia EDR3 5178405479961475712,37.1555,37.1559,-7.06067,-7.06148,93.708,0.021568,94.24,0.021004,-1.7168,0.018667,-3.7871,0.018048,,,4.0843,2.4897,0.087,0.035,,,4.661,0.06,,,5403.3,36.32,,,10.097,11.836,10.485,,9.5856,,8.405,8.766,8.374,,,,9.4818,88.395,1129033,632613066,83.561,49.806,86.928,0.51636,0.058954,0.98502,386.72,209.47,1359.2,-26.394,-203.82,143.68,179.17,16.951,344.34,5651.3,2252.9,37235.0,532.62,-15605.0,1412.3,1.0355,0.059489,0.7734,0.03234,1.36,0.000002,,,,,,,14.478,0.66539,,,,,,
16,Gaia EDR3 1334288219648212352,Gaia EDR3 1334288219648212224,,,,,-161.88,0.015658,-165.24,0.045759,-42.106,0.016672,-44.975,0.042974,,,,,-0.14,0.08,,,,,,,,,,,7.0664,13.009,7.377,13.893,6.6465,11.825,5.821,6.117,5.872,,,,27.235,,21832928,1270429570,76.42,38.086,85.08,0.66692,0.11013,0.96049,233.7,133.1,1357.3,31.248,10.232,151.49,180.55,24.758,337.5,2943.1,1267.2,41104.0,1040.2,-13732.0,1565.9,1.0992,0.05186,0.37955,0.017943,,,16.342,0.002182,,,,,,,2.0484,0.6772,,,,
17,Gaia EDR3 810069697186043264,Gaia EDR3 810069692891374848,151.807,151.805,46.1149,46.1158,-0.67477,0.0097473,0.78611,0.021783,-21.965,0.010259,-26.126,0.021614,-9.6847,0.25918,,,-0.06,0.08,,,,,,,,,,,9.1544,14.706,9.4913,16.013,8.6971,13.54,7.783,8.124,7.851,11.082,11.912,11.399,12.38,180.38,29191624,29191626,76.42,38.086,85.08,0.66692,0.11013,0.96049,514.13,292.8,2986.0,31.248,10.232,151.49,180.55,24.758,337.5,2943.1,1267.2,41104.0,1040.2,-13732.0,1565.9,1.0415,0.037867,0.35376,0.009473,,,14.653,0.00443,,,,,,,2.3322,1.8427,,,,
18,Gaia EDR3 4667466549703138176,Gaia EDR3 4667466549703138304,58.422,58.4145,-68.7386,-68.7412,139.03,0.019802,139.9,0.02006,191.18,0.023124,191.23,0.021756,,,,,,,,,,,,,,,,,14.66,14.817,16.277,16.413,13.414,13.588,10.826,11.675,11.09,11.023,11.871,11.302,19.054,348.66,32090583,32090581,104.5,95.578,140.67,0.71695,0.11578,0.958,677.09,389.99,3994.0,-133.81,-311.34,39.424,179.2,24.23,333.88,25088.0,10966.0,359420.0,-9114.4,-159580.0,-4129.0,0.25956,0.0062629,0.23564,0.0056874,,,0.43837,1e-05,,,,,,,4.7381,6.0055,,,,
19,Gaia EDR3 2993658970584498048,Gaia EDR3 2993659726498740736,94.1645,94.1639,-13.9873,-13.9851,0.93182,0.011379,0.033969,0.028624,23.225,0.011708,19.916,0.028655,33.843,0.45418,,,0.14,0.08,,,,,,,,,,,9.8371,15.453,10.346,17.118,9.2085,14.181,7.954,8.463,7.997,11.473,12.386,11.764,16.454,544.46,34077285,34077281,113.32,103.37,154.03,0.56652,0.12407,0.90062,592.36,351.81,1508.7,24.516,1.7393,178.13,177.38,10.162,348.19,13842.0,6340.1,56264.0,-7902.4,-40873.0,-2534.7,0.85194,0.018067,0.21959,0.006497,6.3851,0.00087,,,,,,,5.0445,0.3319,2.7779,0.2294,2.8702,0.23922,,
20,Gaia EDR3 3767281845873242112,Gaia EDR3 3767281639714811648,154.645,154.649,-11.7178,-11.7183,-341.54,0.032078,-341.57,0.039926,-247.75,0.031967,-248.28,0.038342,,,,,,,,,,,,,,,,,11.846,14.486,13.352,16.597,10.658,13.132,8.204,9.007,8.439,10.223,11.079,10.576,45.464,549.82,36724087,36724086,84.211,60.096,87.496,0.89361,0.15134,0.99347,319.28,183.55,2321.9,-82.841,-261.98,96.235,181.01,24.889,335.42,8062.4,3514.3,158110.0,-1181.7,-72768.0,349.64,0.36468,0.0087749,0.14113,0.0034174,0.76845,5.5e-05,12.252,0.0028,,,,,1.1344,0.57332,1.7854,0.73037,,,,
21,Gaia EDR3 1110205894481936256,Gaia EDR3 1110205894481936128,115.593,115.593,70.4041,70.4054,45.215,0.010939,45.112,0.045648,-120.7,0.015489,-123.74,0.059442,10.171,1.0276,,,,,,,,,,,,,,,12.872,16.95,13.969,18.83,11.843,15.535,9.636,10.472,9.829,12.584,13.474,12.841,16.113,158.62,71347873,71347872,90.527,89.209,95.617,0.55509,0.067411,0.99469,352.99,193.39,920.34,1.24,-178.64,181.09,179.89,9.3103,348.95,8400.0,3406.1,35363.0,-3574.3,-24070.0,975.19,0.50174,0.01203,0.13437,0.0038708,,,6.0689,0.000147,,,,,,,2.0604,1.7927,,,,
22,Gaia EDR3 1353631412319001600,Gaia EDR3 1353631412319001472,255.098,255.101,39.7302,39.7279,4.5249,0.016363,4.3238,0.045442,75.018,0.016981,75.2,0.051083,-2.8234,0.34152,,,,,,,,,,,,,,,10.448,16.201,10.807,17.792,9.9534,14.961,8.999,9.389,9.054,12.459,13.23,12.685,6.8798,75.023,82452140,82452139,90.282,77.645,104.6,0.76454,0.12475,0.99491,1754.1,999.38,11089.0,131.13,-48.506,310.74,180.19,21.815,337.09,60369.0,25961.0,959570.0,-24961.0,-440110.0,-12502.0,0.99734,0.065496,0.32601,0.0080435,,,63.375,0.007242,,,,,,,2.7984,1.6615,,,,
23,Gaia EDR3 2984582227215748864,Gaia EDR3 2984582227215748224,81.8533,81.8488,-14.2767,-14.2698,-35.743,0.010905,-36.19,0.02416,50.387,0.010786,50.607,0.020476,79.153,0.42273,,,0.0,0.08,,,,,,,,,,,9.7778,14.593,10.203,16.007,9.2265,13.424,8.071,8.547,8.219,10.99,11.817,11.251,13.362,286.7,94986319,94986312,100.98,94.176,136.16,0.74209,0.12156,0.97557,2092.2,1201.4,12935.0,-32.398,-207.48,145.69,179.59,25.204,336.84,85785.0,37328.0,1318700.0,-27407.0,-593910.0,-12291.0,0.90823,0.033039,0.34539,0.0083418,16.068,0.00035,5.1967,0.00049,,,,,,,4.836,0.28581,,,,
24,Gaia EDR3 1359544650277694720,Gaia EDR3 1359544654572889728,255.246,255.245,45.3863,45.3872,22.635,0.01114,23.264,0.036142,16.147,0.01347,15.201,0.043628,-15.425,0.42172,,,,,,,,,,,,,,,10.821,15.612,11.32,16.918,10.196,14.28,8.875,9.434,8.97,,,,10.574,250.13,115623434,1270806721,93.214,90.992,115.33,0.66864,0.10125,0.99397,428.49,241.69,2414.9,-40.991,-220.26,136.96,181.03,20.207,339.17,8091.0,3427.5,108260.0,-1777.3,-42885.0,-51.7,0.8219,0.032495,0.35575,0.013937,,,3.1434,0.000127,,,,,,,2.2887,1.9086,,,,
25,Gaia EDR3 1401760747118886016,Gaia EDR3 1401772395070195840,232.946,232.886,47.0556,47.0384,154.87,0.011526,156.31,0.013392,-298.52,0.0142,-300.08,0.01786,13.67,0.31203,,,,,,,,,,,,,,,9.8772,13.392,10.65,14.857,9.0554,12.208,7.25,7.998,7.372,9.761,10.565,10.019,30.761,1452.5,116483514,116483506,138.97,124.96,164.84,0.26883,0.040103,0.54149,6015.7,4187.0,12429.0,108.3,25.868,159.81,181.82,14.424,339.59,480100.0,279110.0,1423900.0,-315740.0,-1028700.0,-24238.0,0.6756,0.0162,0.26184,0.0062191,1.452,1.1e-05,,,,,,,1.3402,0.67586,,,,,,
26,Gaia EDR3 5368266433430785280,Gaia EDR3 5368266433432660096,157.867,157.869,-42.2404,-42.2497,11.001,0.0099311,11.074,0.018038,-57.51,0.012927,-57.785,0.022775,29.924,0.54201,,,,,,,,,,,,,,,10.737,14.043,11.102,14.933,10.24,13.123,9.291,9.687,9.374,11.115,11.945,11.281,5.4816,233.19,146172354,146172376,92.937,88.808,115.0,0.51887,0.049379,0.99079,6918.0,3731.5,24182.0,170.13,-8.8182,349.51,180.14,15.722,345.55,446100.0,176720.0,2915500.0,-113250.0,-1342700.0,-44279.0,1.0504,0.081115,0.63109,0.015578,,,3.7803,0.00054,,,,,,,6.5094,0.3775,,,,
27,Gaia EDR3 5693753348782558336,Gaia EDR3 5693752970825451008,122.034,122.028,-28.0662,-28.0866,-32.656,0.0096929,-32.901,0.037536,-22.25,0.011832,-22.014,0.044462,-1.3552,0.3592,,,0.17,0.08,,,,,,,,,,,11.021,16.383,11.546,18.085,10.378,15.112,9.044,9.605,9.173,12.436,13.307,12.764,10.298,143.16,154459165,154459236,62.441,27.013,78.042,0.56719,0.081297,0.84751,7322.8,4344.0,31894.0,-164.02,-329.92,10.27,179.13,25.35,333.38,609090.0,278290.0,5536300.0,-274310.0,-2476500.0,-143420.0,0.82806,0.014006,0.22602,0.0056991,,,3.149,0.00096,,,,,,,3.0353,0.49651,,,,
28,Gaia EDR3 6554931361478622976,Gaia EDR3 6554929750866378624,345.779,345.764,-33.5005,-33.535,53.199,0.015665,53.589,0.072579,-19.102,0.01539,-18.046,0.072785,-16.666,0.71948,,,,,,,,,,,,,,,8.88,17.124,9.1004,18.85,8.4766,15.847,7.588,7.88,7.63,13.129,14.006,13.435,7.829,136.74,154618248,154619346,88.597,22.833,154.93,0.97624,0.89751,0.99814,50611.0,29454.0,154240.0,20.601,-158.25,199.39,180.01,17.725,352.75,8859400.0,3933200.0,47134000.0,-8689800.0,-46934000.0,-3776100.0,1.3426,0.108,0.21147,0.0058927,8.7709,2e-05,,,,,,,5.541,0.65622,,,,,,
29,Gaia EDR3 1937965286355036544,Gaia EDR3 1937965660014295296,348.581,348.589,44.5088,44.512,-19.868,0.01192,-20.439,0.08319,-21.367,0.012696,-19.969,0.085505,0.55981,0.40809,,,-0.04,0.08,,,,,,,,,,,10.927,17.824,11.3,19.472,10.432,16.516,9.49,9.905,9.576,13.722,14.647,14.005,5.7545,37.589,173612049,173612053,165.25,152.0,175.85,0.72137,0.53853,0.90413,14638.0,8754.3,43143.0,59.678,-94.672,217.6,179.01,23.059,337.26,1539300.0,711950.0,7789100.0,-10155.0,-2979000.0,465.96,0.99439,0.041655,0.21498,0.0074319,,,6.4905,0.00139,,,,,,,3.197,0.22404,,,,
30,Gaia EDR3 5044287532642519680,Gaia EDR3 5044287532642519552,45.9072,45.9107,-39.9308,-39.9271,212.37,0.0095124,212.11,0.014165,42.925,0.010708,42.833,0.016457,74.897,0.74307,,,-0.61,0.1,,,,,,,,,,,12.139,14.41,12.803,15.622,11.378,13.32,9.716,10.436,9.846,11.027,11.84,11.235,8.7108,391.48,175532955,175532957,99.805,93.864,133.13,0.79012,0.12934,0.98117,1794.2,1029.1,11796.0,-143.63,-322.21,32.73,179.18,24.25,334.54,69109.0,30020.0,1165100.0,-28092.0,-549630.0,-14247.0,0.69312,0.02047,0.48694,0.011607,5.8301,3.1e-05,,,,,,,2.705,0.24142,,,,,,
31,Gaia EDR3 5094154336332482304,Gaia EDR3 5094154336332482176,60.3855,60.3876,-20.451,-20.4506,-18.548,0.01631,-18.4,0.012379,20.322,0.017667,19.948,0.013728,1.9821,0.6215,3.5451,3.1144,,,,,,,,,,,,,10.82,13.193,11.251,14.07,10.263,12.272,9.165,9.609,9.24,10.274,11.087,10.461,8.4749,197.7,178284730,178284729,73.99,39.166,82.878,0.82221,0.13386,0.95631,790.94,458.09,5078.7,-102.71,-280.0,73.603,179.55,27.475,332.69,17942.0,7908.0,291920.0,-5006.5,-136500.0,-1638.2,0.87229,0.035787,0.60997,0.015069,2.236,8e-07,,,,,,,13.41,0.71284,,,,,,
32,Gaia EDR3 4895489043507741440,Gaia EDR3 4895488974788265216,64.184,64.1889,-26.7664,-26.7729,-25.766,0.010192,-24.52,0.025807,-116.43,0.014575,-118.49,0.034456,0.62963,0.41907,,,0.13,0.08,,,,,,,,,,,9.6063,15.906,10.08,17.779,9.0115,14.594,7.832,8.3,7.915,11.825,12.661,12.101,17.337,267.37,179034327,179034325,86.414,58.13,89.309,0.83198,0.48395,0.997,1997.4,1356.3,5566.9,146.18,-33.362,324.38,180.49,7.8381,351.8,87498.0,48957.0,407110.0,-6621.1,-16393.0,-4333.4,0.8538,0.014228,0.1752,0.0042681,,,17.963,0.001435,,,,,,,2.6288,0.17521,,,,
33,Gaia EDR3 2312679845530628096,Gaia EDR3 2312679845529776128,359.901,359.901,-35.0313,-35.0326,109.75,0.012662,110.32,0.014518,7.6154,0.013553,5.488,0.015287,-1.9391,0.58858,,,,,,,,,,,,,,,9.6125,13.698,9.9968,14.738,9.1051,12.579,8.086,8.501,8.218,8.758,9.149,9.024,11.025,249.97,183532609,183532608,93.286,91.547,116.93,0.50842,0.054367,0.99165,464.51,249.32,1598.6,170.9,-3.2713,349.71,179.34,15.508,344.69,7812.8,3072.2,49879.0,-6.9175,-21855.0,1211.1,0.9802,0.062716,0.62675,0.034406,,,8.1585,0.000246,,,,,,,12.745,0.74737,,,,
34,Gaia EDR3 6534414719318886144,Gaia EDR3 6534426740931264896,357.879,357.853,-39.9071,-39.8786,-56.767,0.014244,-57.265,0.02023,-88.988,0.01343,-89.126,0.021123,24.479,0.42878,,,,,,,,,,,,,,,10.893,14.789,11.481,16.306,10.203,13.58,8.783,9.353,8.875,11.028,11.886,11.281,11.367,175.81,183537452,183536382,130.6,114.81,160.13,0.31433,0.034929,0.61552,11785.0,7606.5,29146.0,-34.758,-185.68,132.57,179.22,20.637,339.48,1153900.0,598330.0,4487800.0,-376240.0,-2647100.0,-164800.0,0.82624,0.028826,0.39427,0.0097671,,,3.9227,4e-06,,,,,,,6.7573,0.45344,,,,
35,Gaia EDR3 1628840650220386560,Gaia EDR3 1628852401250908544,248.333,248.327,63.5245,63.5312,-56.281,0.015826,-57.264,0.037349,109.17,0.015617,107.46,0.035197,,,,,,,,,,,,,,,,,12.292,15.776,13.433,17.687,11.242,14.448,9.005,9.855,9.23,11.673,12.543,11.968,20.08,356.54,198211976,198211975,122.09,111.33,157.48,0.32263,0.021578,0.73031,1573.3,915.09,3545.0,-23.84,-189.92,114.66,180.28,13.597,341.04,75082.0,33306.0,253940.0,-35274.0,-172610.0,-7999.9,0.52101,0.012319,0.16202,0.0039108,,,0.40186,1.4e-05,,,,,,,0.55251,2.1341,,,,
36,Gaia EDR3 1624420987137541376,Gaia EDR3 1624420991433145472,248.553,248.553,60.1959,60.1971,1.64,0.018545,1.8359,0.036392,-39.838,0.01487,-39.601,0.030789,-30.002,1.092,,,-0.13,0.08,,,,,,,,,,,12.356,15.43,13.095,16.76,11.54,14.222,9.772,10.53,9.903,11.742,12.538,11.96,9.0609,303.63,198212955,198212956,81.367,51.287,86.552,0.86033,0.14668,0.98675,451.63,259.91,3098.8,173.03,-5.7997,350.83,178.83,25.344,335.77,9399.1,4103.4,168920.0,-1518.9,-77441.0,204.99,0.66316,0.016356,0.3561,0.0091612,0.38148,4e-06,,,,,,,1.6836,0.98197,,,,,,
37,Gaia EDR3 1958584565350234752,Gaia EDR3 1958584427911285120,334.883,334.917,42.5603,42.559,-67.44,0.011148,-66.859,0.014703,10.24,0.012405,10.576,0.016009,2.1676,0.34341,,,,,,,,,,,,,,,10.875,14.424,11.514,15.906,10.142,13.231,8.577,9.251,8.705,10.725,11.583,10.979,13.704,295.19,199444169,199444166,109.03,100.99,149.53,0.41823,0.034192,0.90362,7954.1,4295.4,21174.0,92.762,-55.166,265.05,180.29,16.949,345.76,658310.0,261250.0,2859300.0,-159860.0,-1554800.0,-64663.0,0.76752,0.024911,0.37561,0.0089558,,,1.2168,0.00016,,,,,,,2.9436,0.21852,,,,
38,Gaia EDR3 1713192536602821376,Gaia EDR3 1713192016911633792,205.593,205.446,76.648,76.6006,-47.939,0.015886,-48.046,0.054165,3.4367,0.015614,3.2766,0.054913,17.267,0.48437,,,,,,,,,,,,,,,11.343,16.623,11.73,18.043,10.818,15.458,9.763,10.217,9.863,13.114,13.857,13.318,6.0694,255.65,219436394,219435925,91.055,42.427,140.47,0.63976,0.066949,0.97582,40454.0,21949.0,129550.0,35.869,-141.46,213.08,179.83,13.998,346.74,7445600.0,2975800.0,42668000.0,-1245000.0,-16034000.0,-617790.0,0.89734,0.043363,0.28236,0.0084972,23.657,0.000702,,,,,,,2.8002,3.4458,,,,,,
39,Gaia EDR3 1650110904522335744,Gaia EDR3 1650110904522550784,251.116,251.119,70.43,70.4304,-47.814,0.014784,-47.057,0.046506,81.831,0.014545,81.823,0.055757,-38.13,0.399,,,0.19,0.08,,,,,,,,,,,11.729,16.06,12.196,17.167,11.13,14.796,9.907,10.294,10.003,12.359,11.365,12.513,5.8736,253.19,230127302,230127303,79.335,41.965,85.652,0.52847,0.059915,0.96875,845.75,463.89,3120.6,-108.51,-285.33,57.839,180.69,17.727,342.91,21015.0,8536.4,148940.0,-3702.7,-66344.0,-347.5,0.95908,0.023933,0.40855,0.011429,18.66,0.000231,4.3074,2.3e-05,5.9041,8.3e-05,37.918,0.000701,3.3054,0.8287,2.9199,1.2069,2.7733,0.28427,3.3212,1.5988
40,Gaia EDR3 5554044522261661440,Gaia EDR3 5554044724125040000,96.0693,96.0675,-46.9376,-46.9363,-11.712,0.013961,-12.358,0.011145,-5.9004,0.01635,-5.4638,0.012962,37.009,0.25549,,,-0.13,0.08,,,,,,,,,,,9.1063,12.061,9.3825,12.641,8.715,11.356,8.018,8.304,8.108,9.882,10.51,9.978,7.6604,372.18,232025086,232025085,95.37,92.001,124.95,0.66315,0.099388,0.99049,859.55,486.32,4805.1,-43.697,-220.0,135.06,180.12,22.021,339.12,17597.0,7488.8,232590.0,-3528.8,-91870.0,-496.54,1.3007,0.072118,0.75093,0.02134,,,5.9022,0.001008,,,,,,,2.2273,1.3408,,,,
41,Gaia EDR3 1438888501713397760,Gaia EDR3 1438888506009252224,259.024,259.027,63.1056,63.1141,-2.6713,0.014916,-3.2694,0.030573,-81.016,0.014275,-81.077,0.027254,-32.285,0.64819,,,0.25,0.08,,,,,,,,,,,11.651,14.974,12.106,16.122,11.068,13.913,9.87,10.365,9.939,11.581,12.476,11.795,5.9462,223.33,232612416,232612421,149.9,131.49,170.46,0.28971,0.10816,0.59052,6415.7,4810.9,14220.0,11.872,-150.52,162.19,179.81,19.824,340.5,429130.0,278650.0,1416100.0,-345840.0,-1146400.0,-33639.0,0.92489,0.031358,0.5334,0.012846,,,4.3601,6e-06,,,,,,,6.7534,0.38162,,,,
42,Gaia EDR3 1686171213716517504,Gaia EDR3 1686170870119133440,197.683,197.616,70.768,70.7584,57.787,0.011948,57.42,0.015924,-92.393,0.012975,-93.022,0.017644,-45.659,1.5019,-46.005,0.8233,0.3,0.08,,,,,,,,,,,10.804,11.391,11.231,11.883,10.247,10.772,9.134,9.564,9.228,9.495,10.043,9.598,7.5267,289.17,232967440,232965935,152.49,129.62,172.3,0.82443,0.75116,0.91356,26847.0,18172.0,69265.0,179.92,18.313,313.76,181.35,18.058,322.49,3180900.0,1764700.0,13161000.0,-109460.0,-134880.0,-100950.0,1.0067,0.028554,0.87125,0.026186,7.0646,0.00016,,,,,,,9.0775,0.52275,,,,,,
43,Gaia EDR3 1632890460783011584,Gaia EDR3 1632890456488768128,260.903,260.901,64.8624,64.8636,-30.596,0.01514,-31.128,0.034124,29.465,0.018572,29.725,0.035188,-9.0185,0.30321,,,0.2,0.08,,,,,,,,,,,10.361,14.9,10.74,15.929,9.8566,13.793,8.89,9.269,8.992,11.522,12.372,11.682,5.3698,240.93,233684822,233684823,106.53,96.429,144.53,0.6176,0.086736,0.94135,996.51,566.32,5188.6,132.99,44.081,162.25,178.61,24.765,335.15,22772.0,9741.1,271110.0,-5453.0,-103770.0,-1313.7,1.3162,0.088129,0.57429,0.014785,4.6756,3.2e-05,,,,,,,4.5401,0.26054,,,,,,
44,Gaia EDR3 2244830490514284928,Gaia EDR3 2244877876891663872,303.382,303.408,65.1623,65.2116,12.782,0.01371,12.751,0.015208,58.064,0.010321,58.275,0.012448,,,-36.6,3.0657,,,,,,,,,,,,,12.476,13.018,13.033,13.675,11.791,12.26,10.409,10.999,10.527,10.643,11.319,10.755,5.3298,335.6,236887394,236887444,118.3,100.9,160.86,0.79832,0.44453,0.95753,43660.0,28641.0,119760.0,12.822,-152.72,187.55,180.29,10.012,347.32,7164400.0,3806500.0,32546000.0,-679900.0,-1398400.0,-509420.0,0.82908,0.02749,0.7682,0.025208,,,1.42,2.2e-07,,,,,,,12.293,0.72636,,,,
45,Gaia EDR3 846946629987527168,Gaia EDR3 846946625690867328,155.681,155.683,50.1287,50.131,-26.11,0.013991,-25.433,0.016174,83.806,0.015811,85.323,0.021367,12.631,0.26282,,,,,,,,,,,,,,,9.5194,12.995,9.9494,14.162,8.9605,11.924,7.837,8.293,7.935,9.622,10.478,9.823,12.265,278.75,252479260,252479261,89.691,86.321,90.884,0.54655,0.065308,0.99428,816.41,445.56,3196.7,23.473,-156.43,203.37,179.94,16.679,344.33,18501.0,7459.0,143340.0,-2994.3,-60965.0,-41.247,0.98723,0.067337,0.59094,0.014463,,,3.2122,9e-06,,,,,,,12.89,2.1297,,,,
46,Gaia EDR3 2248917516970528000,Gaia EDR3 2248917139010686976,294.39,294.379,66.9714,66.963,28.656,0.012693,28.76,0.013009,-14.733,0.013958,-13.475,0.012934,3.2629,0.26492,3.988,0.61437,,,,,,,,,,,,,9.4451,10.796,9.6807,11.098,9.0942,10.353,8.469,8.715,8.52,9.532,9.838,9.548,5.5425,213.51,264171144,264171135,34.058,7.6531,63.166,0.9462,0.89066,0.98717,20905.0,12588.0,63200.0,27.192,-137.16,200.87,179.19,39.767,347.23,1908200.0,891640.0,10031000.0,-1874400.0,-9998000.0,-859570.0,1.3942,0.091877,1.0182,0.051389,210.96,0.006071,,,,,,,3.4737,0.5548,,,,,,
47,Gaia EDR3 4631997507182253184,Gaia EDR3 4631997438462776960,33.4589,33.4802,-80.5827,-80.5889,23.188,0.016707,23.592,0.038247,19.47,0.01511,20.139,0.034946,11.371,0.60668,,,,,,,,,,,,,,,9.1933,15.721,9.435,17.025,8.836,14.584,8.242,8.454,8.231,12.255,13.109,12.48,6.5491,238.09,270341214,270341220,140.09,121.8,166.91,0.4279,0.15818,0.66123,4659.4,3252.7,11063.0,-28.229,-193.48,121.41,179.6,16.463,344.14,235330.0,137260.0,860910.0,-182110.0,-700650.0,-91060.0,1.3611,0.072597,0.38458,0.0097025,29.754,3e-05,,,,,,,12.315,0.51362,,,,,,
48,Gaia EDR3 6199033466340798464,Gaia EDR3 6199033466344807040,224.208,224.209,-37.043,-37.0416,-68.598,0.025961,-68.475,0.093765,-19.451,0.021073,-18.82,0.079976,-10.104,0.43234,,,0.2,0.1,0.22,0.1,,,,,,,,,11.098,16.375,11.553,17.706,10.518,15.117,9.364,9.81,9.472,12.375,13.284,12.668,6.9952,52.753,276128561,276128565,93.836,86.998,121.11,0.65866,0.095659,0.99059,781.04,440.26,4147.6,-160.39,-339.39,18.967,180.14,20.85,340.53,18354.0,7767.7,224600.0,-3656.3,-91021.0,-534.58,0.95463,0.029985,0.33688,0.010877,3.2877,0.00052,,,,,,,4.4977,4.8788,,,,,,
49,Gaia EDR3 2296566567050436864,Gaia EDR3 2296566571346098048,277.925,277.923,82.3059,82.3091,6.8289,0.014591,6.7609,0.038406,47.6,0.013646,47.536,0.036746,0.42346,0.27906,,,,,,,,,,,,,,,9.9759,15.617,10.299,17.002,9.5261,14.44,8.702,9.034,8.757,12.005,12.792,12.185,8.2394,146.58,288631580,288631582,94.971,90.331,118.79,0.8872,0.1471,0.99489,1285.9,738.44,8990.8,-4.2094,-183.71,175.07,179.97,23.505,335.82,39703.0,17277.0,733980.0,-13936.0,-340500.0,-6454.9,1.0295,0.044445,0.35291,0.0090666,,,5.8776,5.4e-05,,,,,,,2.0593,1.5543,,,,
50,Gaia EDR3 2125408894785068032,Gaia EDR3 2125408894783944320,272.264,272.264,53.2177,53.217,-50.577,0.01376,-46.809,0.038139,21.934,0.016021,13.805,0.033844,-23.14,0.2828,-23.178,0.66743,,,,,,,,,,,,,9.2806,11.513,9.8292,12.386,8.609,10.486,6.91,7.55,7.015,,,,24.555,735.31,298647682,1551165177,101.83,95.895,141.33,0.49504,0.052309,0.96219,126.27,68.589,413.28,176.99,14.755,352.17,179.68,17.305,343.17,1194.9,478.38,7075.6,1700.7,-1430.0,1887.4,0.83155,0.030498,0.57328,0.036046,,,20.079,8.5e-05,,,,,,,2.5217,1.6384,,,,
51,Gaia EDR3 2233231540491361408,Gaia EDR3 2233231330034854656,352.017,352.06,75.5526,75.5555,-5.2583,0.01243,-3.8526,0.012166,-34.46,0.011503,-34.19,0.010396,17.675,0.41251,18.139,0.91519,,,,,,,,,,,,,9.4819,11.909,9.8883,12.766,8.9513,11.02,7.915,8.357,7.937,9.098,9.879,9.241,15.101,515.4,317597583,317597579,87.12,65.362,88.517,0.53633,0.052914,0.99264,3287.6,1772.6,8389.0,-105.12,-283.95,68.514,180.3,11.867,350.35,154450.0,61147.0,629560.0,-22729.0,-306110.0,-10595.0,0.87054,0.038715,0.60145,0.01489,12.056,0.000107,,,,,,,2.3856,1.5068,,,,,,
52,Gaia EDR3 1928431764627661440,Gaia EDR3 1928431764627661312,344.445,344.442,38.6749,38.674,32.422,0.013767,32.079,0.015438,-41.949,0.012933,-42.076,0.018107,-2.9841,0.64695,-3.0186,0.23123,,,,,,,,,,,,,10.179,9.6066,10.51,9.9123,9.7141,9.1696,8.858,9.156,8.923,8.405,8.67,8.467,6.2615,164.18,346338552,346338553,91.423,89.209,104.24,0.74151,0.11647,0.99622,1719.8,980.82,10564.0,73.712,-105.98,253.51,180.78,22.07,339.18,45089.0,19420.0,686460.0,-13026.0,-311750.0,-5148.8,1.1592,0.07458,1.3687,0.079681,4.4649,0.0002,,,,,,,15.286,0.71242,,,,,,
53,Gaia EDR3 5724250571514167424,Gaia EDR3 5724250880751513728,121.63,121.622,-15.7647,-15.7455,47.711,0.019163,47.687,0.022005,-15.272,0.014924,-15.038,0.017582,,,,,,,,,,,,,,,,,14.5,14.968,15.999,16.29,13.303,13.835,10.837,11.649,11.088,11.496,12.316,11.737,8.9901,160.57,348538431,348538454,83.085,50.387,88.943,0.61577,0.083604,0.98438,8377.9,4692.8,40524.0,160.13,-18.528,336.22,179.58,20.79,341.13,792940.0,332420.0,8435300.0,-233980.0,-3471800.0,-101780.0,0.50446,0.012203,0.39574,0.0094789,0.89948,1.6e-05,,,,,,,17.197,5.3033,,,,,,
54,Gaia EDR3 5735744144510573696,Gaia EDR3 5735743903992405632,134.089,134.088,-12.9306,-12.9349,30.78,0.020126,30.578,0.030211,2.8362,0.019849,3.1463,0.030079,,,,,,,,,,,,,,,,,14.524,15.22,15.817,16.815,13.397,13.986,10.994,11.871,11.234,11.412,12.245,11.646,8.5559,132.43,348755728,348755723,71.973,35.016,83.272,0.69099,0.10877,0.93806,1762.2,1021.0,10241.0,-165.11,-336.68,11.672,179.68,24.976,333.38,76715.0,33834.0,1074800.0,-32155.0,-455150.0,-16658.0,0.5025,0.012146,0.43078,0.010357,,,4.5059,0.001,,,,,,,5.0,1.0,,,,
55,Gaia EDR3 2155540255030594560,Gaia EDR3 2155540255030594688,286.854,286.853,59.0866,59.0874,69.99,0.0234,83.307,0.036487,160.8,0.022498,143.77,0.039309,,,,,,,,,,,,,,,,,11.239,15.026,12.639,16.986,10.093,13.496,7.565,8.457,7.82,,,,44.521,1715.0,377293776,1717871768,87.741,68.324,89.106,0.81601,0.44941,0.99771,91.655,61.746,260.43,143.67,-34.896,323.23,179.96,8.2039,352.46,1104.3,610.61,5289.2,1048.8,-3097.3,1491.5,0.47539,0.011097,0.15517,0.0088027,2.0439,8e-06,,,,,,,1.0695,1.5458,,,,,,
56,Gaia EDR3 5765748511163751936,Gaia EDR3 5765748511163760640,192.589,192.937,-88.1211,-88.1092,-18.74,0.012641,-18.428,0.041211,-17.896,0.015598,-18.044,0.048643,4.3259,0.69793,,,-0.018,0.1,,,,,,,,,,,9.1152,16.401,9.3997,17.99,8.7214,15.156,8.002,8.272,8.014,12.522,13.376,12.792,9.4862,396.74,383390264,383400718,69.648,22.852,116.5,0.52271,0.052685,0.95852,6613.5,3702.8,24411.0,-135.96,-311.73,39.905,178.91,19.738,340.58,452790.0,189690.0,3210900.0,-161760.0,-1556100.0,-51602.0,1.1687,0.034604,0.23717,0.0061756,10.183,0.000641,,,,,,,3.2618,1.5215,,,,,,
57,Gaia EDR3 2216420110788943744,Gaia EDR3 2216420969782393472,326.852,326.856,62.7538,62.7729,-173.42,0.011766,-174.76,0.094813,-10.654,0.011057,-11.143,0.084702,-61.331,0.22795,,,,,,,,,,,,,,,10.839,16.714,11.739,19.318,9.9331,15.278,7.93,8.771,8.114,12.143,13.108,12.512,24.96,220.63,408636441,408632730,123.26,106.96,156.57,0.43656,0.05579,0.75563,2858.6,1741.1,9390.6,6.0887,-165.33,163.45,179.39,23.189,336.54,180390.0,85744.0,1074000.0,-81795.0,-586720.0,-38837.0,0.61463,0.015126,0.11051,0.0027023,,,18.848,0.000317,,,,,,,3.2799,0.3814,,,,
58,Gaia EDR3 6387058411482257536,Gaia EDR3 6387058411482257280,354.915,354.915,-69.196,-69.1946,79.529,0.014671,78.133,0.014907,-67.551,0.01622,-65.845,0.012371,7.2012,0.3249,5.3219,0.64913,,,,,,,,,,,,,8.3193,9.3993,8.7044,9.9851,7.8137,8.7082,6.676,7.122,6.759,7.032,7.63,7.193,22.65,762.83,410214986,410214984,97.454,93.054,127.92,0.80406,0.13031,0.98799,221.64,127.18,1493.8,-12.329,-189.67,166.56,179.88,24.597,336.77,2480.1,1078.0,43393.0,1133.5,-18057.0,1577.6,0.91934,0.058368,0.85212,0.039018,,,8.1383,1.1e-05,,,,,,,6.9545,0.5283,,,,
59,Gaia EDR3 1581657479535392256,Gaia EDR3 1581657479535392128,186.274,186.284,60.4183,60.4206,-197.94,0.013257,-200.44,0.014792,-6.0624,0.013357,-7.2917,0.014542,11.959,0.64466,11.344,0.90741,,,,,,,,,,,,,12.221,12.446,13.291,13.569,11.206,11.405,9.007,9.872,9.237,9.158,10.045,9.431,18.826,884.46,417931300,417931299,88.317,73.466,89.601,0.72328,0.26248,0.99678,1214.8,763.68,3423.2,65.483,-113.06,245.19,179.76,8.1859,351.45,40940.0,20406.0,193660.0,-31245.0,-164090.0,-14443.0,0.54352,0.013209,0.5199,0.012445,,,7.7689,0.000142,,,,,,,2.1403,0.53347,,,,
60,Gaia EDR3 6756796546685748864,Gaia EDR3 6756796512326012160,286.073,286.059,-32.3543,-32.3668,-8.2743,0.015656,-8.4008,0.016379,-6.2124,0.013335,-6.2785,0.013838,24.757,0.76957,24.948,1.3888,,,,,,,,,,,,,10.588,10.842,11.13,11.435,9.9248,10.141,8.544,9.109,8.622,8.645,9.274,8.785,14.076,255.72,425561347,425561258,87.065,68.275,89.783,0.87509,0.14438,0.9966,4110.0,2356.4,28406.0,43.794,-135.92,223.31,180.33,23.905,337.04,216330.0,93911.0,3930700.0,-79220.0,-1824300.0,-39322.0,0.74864,0.024847,0.72389,0.022545,5.7814,0.001323,,,,,,,2.6795,1.4532,,,,,,
61,Gaia EDR3 2283059483316155136,Gaia EDR3 2283059105359033856,350.253,350.237,79.4418,79.439,74.073,0.014174,75.337,0.02625,77.519,0.012989,76.393,0.022501,-10.668,0.51767,,,,,,,,,,,,,,,10.397,15.152,10.802,16.497,9.8598,14.004,8.786,9.271,8.849,11.632,12.458,11.821,9.4224,384.04,428988981,428988974,157.27,138.34,172.95,0.13456,0.015391,0.49864,1769.5,1496.7,3571.3,49.524,-111.82,199.63,180.59,13.052,339.93,65953.0,51307.0,189100.0,-48785.0,-135160.0,165.69,0.89397,0.046359,0.36083,0.0086731,37.341,0.001145,,,,,,,2.3072,1.0675,,,,,,
62,Gaia EDR3 2353440974955205632,Gaia EDR3 2353440974955205504,19.0767,19.076,-20.9533,-20.9485,-115.33,0.026082,-113.72,0.024776,-249.42,0.024971,-248.93,0.022882,12.253,0.66974,11.96,0.60903,,,,,,,,,,,,,12.79,12.486,13.887,13.512,11.76,11.492,9.557,10.403,9.767,9.348,10.196,9.548,15.418,472.71,439456714,439456712,53.529,21.78,71.539,0.45504,0.063927,0.67905,1113.6,697.46,3788.4,-7.4603,-180.74,158.22,180.93,27.551,332.92,35677.0,17683.0,223850.0,-11599.0,-111400.0,-5088.6,0.52622,0.012806,0.55831,0.013782,,,3.9934,7e-06,,,,,,,4.1411,0.1681,,,,
63,Gaia EDR3 1655531398063340800,Gaia EDR3 1655531398063341184,259.564,259.578,74.3027,74.3044,-5.009,0.019841,-4.4091,0.024111,-38.445,0.018864,-38.183,0.022749,,,,,,,,,,,,,,,,,13.96,14.673,15.204,16.063,12.857,13.513,10.538,11.391,10.736,11.077,11.975,11.329,11.326,397.13,441739871,441739873,90.079,82.321,98.118,0.64274,0.092511,0.99482,1347.4,755.83,7064.2,-113.39,-293.08,66.301,180.2,19.813,341.67,53169.0,22339.0,638310.0,-14143.0,-253280.0,-5148.4,0.47496,0.011159,0.38698,0.0091053,3.7979,3.1e-05,,,,,,,1.975,2.2513,,,,,,
64,Gaia EDR3 1116613161053977472,Gaia EDR3 1116612783096856960,94.2838,94.2636,76.211,76.1996,59.643,0.0098509,59.775,0.012752,55.668,0.010838,55.398,0.014475,-39.399,0.34647,,,0.06,0.08,,,,,,,,,,,9.3598,14.228,9.7226,15.533,8.8701,13.101,7.959,8.319,8.003,10.791,11.625,10.999,12.282,461.45,445805961,445805957,103.0,95.761,137.4,0.82027,0.13809,0.97106,3329.7,1938.4,21373.0,28.618,7.4097,170.32,180.05,26.73,334.28,160160.0,71110.0,2622000.0,-57737.0,-1244900.0,-28830.0,1.015,0.028791,0.40342,0.0097492,24.283,0.00142,,,,,,,5.406,0.27664,,,,,,
65,Gaia EDR3 3094290054327367168,Gaia EDR3 3094290019967631360,120.594,120.584,3.33716,3.32712,-403.2,0.025347,-399.42,0.066837,-380.93,0.017357,-380.74,0.046907,,,,,,,,,,,,,,,,,12.465,15.947,13.969,18.587,11.271,14.5,8.829,9.627,9.063,11.371,12.224,11.695,36.358,289.61,452866790,452866792,136.4,116.63,166.42,0.62999,0.37464,0.79611,1677.7,1177.9,4416.7,-137.61,-305.11,18.091,179.78,17.477,346.54,101900.0,59943.0,435250.0,-85860.0,-410170.0,-47078.0,0.34022,0.0083895,0.1082,0.0026515,15.509,0.033,1.198,1.8e-06,,,,,,,1.1744,2.0042,,,,
66,Gaia EDR3 1632298579931398272,Gaia EDR3 1632298648650308096,254.924,254.911,64.6992,64.703,-5.9299,0.017591,-5.7059,0.044328,24.199,0.019318,23.129,0.047374,-12.918,0.20595,,,-0.01,0.08,,,,,,,,,,,9.7605,16.12,10.118,17.767,9.2748,14.88,8.347,8.76,8.374,12.347,13.152,12.556,10.553,184.06,459970307,459970305,121.14,108.43,159.2,0.49797,0.070794,0.81915,2673.9,1602.1,6764.0,146.77,19.637,171.41,181.69,11.918,344.62,123960.0,57389.0,497990.0,-80970.0,-353200.0,-10864.0,0.98137,0.028811,0.228,0.0059105,,,21.745,0.000209,,,,,,,2.8055,0.23758,,,,


==> Wide binary alignment/controlSample.csv <==
,EDR3designation1,EDR3designation2,ra1,ra2,dec1,dec2,pmra1,pmra_err1,pmra2,pmra_err2,pmdec1,pmdec_err1,pmdec2,pmdec_err2,radial_velocity1,radial_velocity_err_1,radial_velocity2,radial_velocity_err_2,feh1,feh_err1,feh2,feh_err2,logg1,logg_err1,logg2,logg_err2,Teff1,Teff_err1,Teff2,Teff_err2,GMag1,GMag2,BPMag1,BPMag2,RPMag1,RPMag2,KMag1,JMag1,HMag1,KMag2,JMag2,HMag2,parallax,parallax_over_error,TIC1,TIC2,inclination,inclination_5th_percentile,inclination_95th_percentile,eccentricity,eccentricity_5th_percentile,eccentricity_95th_percentile,semimajor_axis,semimajor_axis_5th_percentile,semimajor_axis_95th_percentile,longitude_ascending_node,longitude_ascending_node_5th_percentile,longitude_ascending_node_95th_percentile,argument_of_periastron,argument_of_periastron_5th_percentile,argument_of_periastron_95th_percentile,period,period_5th_percentile,period_95th_percentile,epoch_periastron_passage,epoch_periastron_passage_5th_percentile,epoch_periastron_passage_95th_percentile,mass1,mass_err1,mass2,mass_err2
0,Gaia EDR3 2773739877472213888,Gaia EDR3 2773739877472214528,359.761,359.766,17.6387,17.6312,31.648,0.02032,31.381,0.023281,6.2133,0.0088612,6.7162,0.011475,22.079,0.36532,,,0.114,0.016,,,4.57,0.03,,,5524.3,19.08,,,10.724,14.269,11.123,15.357,10.192,13.237,9.148,9.571,9.222,11.067,11.899,11.264,8.0148,186.5,238277444,238279987,90.448,85.909,97.991,0.54863,0.066606,0.99386,11001.0,4168.4,30308.0,-32.977,-212.71,146.74,179.19,16.228,343.03,618500.0,249880.0,4899100.0,-307260.0,-2333700.0,-158260.0,0.95091,0.013783,0.51104,0.012149
1,Gaia EDR3 3693801002753319808,Gaia EDR3 3693801002753320064,186.222,186.233,-2.8554,-2.85439,-58.988,0.025618,-59.065,0.048665,-11.219,0.019061,-11.185,0.034932,3.5139,0.51263,,,0.158,0.024,,,4.739,0.044,,,5291.8,28.98,,,11.209,15.748,11.675,17.361,10.627,14.502,9.428,9.913,9.493,11.921,12.741,12.159,8.1915,90.084,94893802,94893801,90.744,86.664,99.669,0.46616,0.035105,0.99277,10351.0,4221.5,23301.0,-141.61,-321.28,38.039,180.27,12.096,345.82,643760.0,242220.0,3141000.0,-328220.0,-1972000.0,-135870.0,0.88834,0.010678,0.37315,0.0094545
2,Gaia EDR3 1206457348536232192,Gaia EDR3 1206457172440176768,242.164,242.153,22.6489,22.6486,-14.923,0.015273,-15.629,0.039216,-58.423,0.017962,-57.772,0.046505,6.0017,0.262,,,-0.49,0.1,,,4.27,0.1,,,5831.0,100.0,,,9.8528,15.987,10.171,17.341,9.3953,14.825,8.52,8.84,8.587,12.397,13.258,12.657,7.9154,121.66,103866841,103866840,81.532,44.705,86.349,0.45943,0.035451,0.97567,12127.0,4990.1,27049.0,17.679,-144.17,194.77,179.46,12.885,344.63,875000.0,334220.0,4217800.0,-444500.0,-2652300.0,-180310.0,1.0576,0.068604,0.30224,0.0076292
3,Gaia EDR3 267668752798670336,Gaia EDR3 267670230267420032,81.3484,81.3352,56.2534,56.2602,-13.675,0.014888,-14.105,0.01458,-9.8973,0.012756,-9.4915,0.013005,-7.294,1.0094,-5.8051,0.45171,0.02,0.011,0.144,0.046,4.414,0.02,4.785,0.08,6034.9,12.55,4252.8,48.32,10.093,12.737,10.447,13.48,9.6052,11.917,8.702,9.026,8.763,10.13,10.898,10.241,7.83,197.63,321033741,321033758,49.247,19.986,66.842,0.36254,0.048738,0.60977,10250.0,5086.4,21806.0,42.174,-128.83,201.63,179.74,23.917,335.07,670240.0,351710.0,3122100.0,-243670.0,-1775000.0,-113320.0,1.0761,0.038434,0.65585,0.015956
4,Gaia EDR3 1002539512569532160,Gaia EDR3 1002539345067141376,104.54,104.554,59.8315,59.8383,-5.1193,0.017377,-4.625,0.043921,-46.208,0.014963,-45.487,0.040471,13.218,1.0911,,,0.038,0.111,,,4.733,0.187,,,5122.6,117.34,,,11.463,16.386,11.946,17.943,10.853,15.167,9.593,10.139,9.706,12.634,13.502,12.923,7.8471,86.838,14248095,14248090,104.46,97.163,144.7,0.48961,0.052034,0.94506,12193.0,4902.9,29881.0,153.25,-20.813,311.55,180.77,17.258,342.52,769940.0,312080.0,4695600.0,-383910.0,-2615800.0,-191310.0,0.80876,0.016838,0.26956,0.0070876
5,Gaia EDR3 4451719690908056192,Gaia EDR3 4451731819895701376,242.358,242.356,9.09819,9.10843,-6.3297,0.01609,-5.8144,0.013956,-2.5365,0.013444,-2.8951,0.011975,-5.1072,0.25119,-2.4751,2.1608,,,-0.307,0.047,,,4.539,0.081,,,3972.2,49.38,10.228,12.897,10.587,13.702,9.7324,12.031,8.788,9.183,8.828,10.099,10.917,10.292,8.6182,257.84,291068736,291068726,96.429,92.5,129.04,0.60799,0.08274,0.98659,12093.0,4319.5,38142.0,-122.06,-300.32,52.051,180.16,18.978,339.95,515600.0,215440.0,5653000.0,-246960.0,-2318700.0,-132500.0,0.89918,0.048752,0.63223,0.015466
6,Gaia EDR3 2645974152423071744,Gaia EDR3 2645974148127731840,354.417,354.421,0.776478,0.767751,-31.84,0.018343,-32.007,0.013648,-68.791,0.013887,-69.15,0.010692,10.669,0.44573,,,-0.15144,0.1,,,4.2857,0.12,,,5430.0,76.0,,,10.408,12.032,10.785,12.617,9.8935,11.326,8.894,9.328,8.964,9.811,10.456,9.926,7.7906,138.31,419883194,419883196,31.623,9.9788,50.117,0.3519,0.20476,0.6243,11208.0,6944.9,21278.0,54.128,-97.83,216.22,180.09,22.136,341.82,807090.0,528450.0,2834000.0,-666450.0,-2339000.0,-378900.0,0.93987,0.053899,0.75433,0.022767
7,Gaia EDR3 5013035185933300352,Gaia EDR3 5013035941847544192,19.7201,19.7115,-36.3116,-36.3035,52.021,0.0086187,52.104,0.03051,-50.533,0.012701,-50.56,0.039345,22.032,0.47543,,,0.1462,0.14,,,3.6504,0.27,,,5292.2,160.0,,,9.7849,16.156,10.159,17.802,9.2838,14.911,8.377,8.753,8.458,12.197,13.145,12.5,7.6898,123.17,41836587,41836589,145.67,128.93,166.0,0.16634,0.020522,0.41992,7009.2,4572.5,11909.0,-44.578,-213.33,116.35,180.25,18.331,341.97,390160.0,262380.0,1102800.0,-160730.0,-729620.0,-38993.0,1.1277,0.086441,0.34043,0.0084892
8,Gaia EDR3 3397455337437318016,Gaia EDR3 3397455367498630016,84.9238,84.9337,17.6973,17.6995,0.2174,0.028489,0.021397,0.015678,-92.239,0.01784,-91.019,0.0095611,59.174,0.76975,62.73,2.6832,-0.227,0.018,,,4.539,0.033,,,5331.6,20.11,,,11.234,12.867,11.662,13.576,10.676,12.075,9.544,9.998,9.612,10.334,11.071,10.431,7.4733,181.29,127185666,127185662,103.56,95.105,139.14,0.74249,0.12133,0.96519,15055.0,4613.4,49289.0,-56.09,-230.4,121.62,179.51,25.534,335.32,575280.0,252830.0,8829100.0,-199720.0,-4022500.0,-96823.0,0.83539,0.025891,0.64459,0.015799
9,Gaia EDR3 1554267236140025984,Gaia EDR3 1554266858182919552,195.891,195.877,47.5942,47.5908,-29.287,0.0091446,-29.282,0.020817,-130.54,0.012605,-130.44,0.026353,-19.115,0.71802,,,-0.51,0.1,,,4.53,0.1,,,4767.9,100.0,,,11.819,15.494,12.357,16.799,11.148,14.353,9.69,10.315,9.766,12.099,12.853,12.337,8.6636,208.15,136954962,136954963,29.194,6.4825,59.182,0.95915,0.91985,0.99091,42514.0,19263.0,95680.0,18.544,-146.18,192.28,180.03,46.551,346.91,5499100.0,2558100.0,28319000.0,-5437600.0,-28259000.0,-2499600.0,0.69352,0.019606,0.31593,0.0078412
10,Gaia EDR3 6306757022857029504,Gaia EDR3 6306757022856257280,225.083,225.082,-16.5416,-16.5407,-28.256,0.020491,-24.801,0.030686,-88.745,0.016793,-89.231,0.023446,-24.087,0.22461,,,-0.22,0.025,,,4.49,0.1,,,5026.0,100.0,,,9.531,13.487,10.023,14.698,8.9211,12.363,7.579,8.142,7.688,8.623,9.058,9.013,20.712,444.41,398176120,398176121,92.083,86.976,111.05,0.68477,0.10363,0.99372,11357.0,3711.6,37319.0,-107.14,-286.74,72.382,179.92,19.223,338.59,594430.0,252790.0,8059600.0,-275740.0,-3364600.0,-147560.0,0.76692,0.02273,0.57142,0.039359
11,Gaia EDR3 5079099582606498432,Gaia EDR3 5079099582605238144,44.1587,44.1574,-22.3097,-22.3096,168.46,0.017274,171.61,0.043095,90.768,0.018156,99.49,0.04675,39.441,0.48223,,,0.15,0.03,,,4.38,0.1,,,5451.5,100.0,,,8.3683,13.646,8.7735,14.205,7.8469,12.286,6.815,7.227,6.918,,,,22.027,471.65,97506256,651521031,132.48,114.22,160.86,0.36574,0.047432,0.57863,635.73,320.22,1342.2,-23.754,-194.66,145.15,180.44,25.529,334.38,9843.6,5319.4,45645.0,-2045.4,-24454.0,153.98,0.98551,0.023618,0.37124,0.014689
12,Gaia EDR3 5932115237719041280,Gaia EDR3 5932115237647474816,244.838,244.84,-54.514,-54.5141,144.86,0.020469,142.89,0.042883,-97.633,0.016684,-95.188,0.036388,90.286,0.15386,,,-0.425,0.025,,,4.24,0.1,,,5778.3,100.0,,,6.9117,13.135,7.276,13.876,6.4284,11.986,5.461,5.846,5.496,7.152,7.043,6.67,22.418,540.51,208585373,208585372,142.89,120.21,169.44,0.77117,0.63482,0.87588,991.26,563.65,2031.2,149.09,-8.2914,318.64,180.3,14.57,332.27,20252.0,12458.0,85225.0,663.14,107.76,821.01,1.0798,0.096901,0.35724,0.013308
13,Gaia EDR3 2491727686251632384,Gaia EDR3 2491727686251117312,29.4176,29.4164,-5.23431,-5.23506,195.24,0.022028,198.59,0.033736,-204.2,0.017704,-208.02,0.023072,,,,,0.1,0.04,,,,0.1,,,,100.0,,,8.9148,13.884,9.4285,15.427,8.2896,12.631,6.99,7.531,7.054,,,,24.329,420.03,250362820,630210360,45.341,17.984,62.446,0.32093,0.040846,0.51569,659.12,350.26,1308.1,-47.193,-219.03,116.79,180.6,24.182,335.43,10349.0,5769.2,41636.0,-2079.6,-23457.0,238.77,0.86194,0.02855,0.35816,0.015997
14,Gaia EDR3 4955032099277542144,Gaia EDR3 4955032099277542272,28.5665,28.5688,-44.072,-44.0729,-73.229,0.010347,-71.961,0.013737,87.627,0.013155,84.736,0.020238,20.726,0.27525,,,-0.1095,0.08,,,4.5011,0.12,,,4499.6,64.0,,,10.341,13.741,11.013,15.034,9.5822,12.621,7.908,8.608,8.054,10.305,11.057,10.525,22.47,853.31,229099274,229099276,83.158,53.216,87.504,0.79236,0.12986,0.98908,1000.2,275.75,3062.9,91.001,-88.015,268.43,181.13,24.16,336.62,9390.8,4084.2,151200.0,-1315.2,-68406.0,392.1,0.64985,0.016039,0.28056,0.0079393
15,Gaia EDR3 463016926421116160,Gaia EDR3 463016926421115520,48.0583,48.061,60.9249,60.9251,98.764,0.013572,93.75,0.01418,-213.64,0.014645,-213.17,0.016626,39.312,0.17881,39.334,0.34476,,,0.2,0.1,,,4.43,0.1,,,4315.7,100.0,9.2325,10.769,9.7374,11.576,8.6078,9.8983,7.203,8.062,7.691,7.616,8.283,7.731,20.35,521.21,82007674,82007673,68.132,31.648,81.483,0.64534,0.10316,0.90095,833.19,291.41,2710.7,130.8,-38.305,306.76,179.16,25.846,333.0,8961.2,4003.7,113590.0,-1984.7,-43951.0,-207.77,0.86708,0.014864,0.79528,0.012923
16,Gaia EDR3 5177113519439132160,Gaia EDR3 5177113515144312832,39.7363,39.7332,-8.38549,-8.3863,-26.357,0.022201,-25.99,0.022041,-1.8746,0.018728,-1.5525,0.016334,,,,,,,0.13116,0.09,,,4.0667,0.19,,,4617.7,87.0,9.5274,11.981,9.8655,12.704,9.0621,11.171,8.209,8.544,8.291,9.375,10.125,9.535,10.883,171.36,4742521,4742520,60.65,25.232,75.625,0.47055,0.063588,0.79414,704.38,298.85,1757.1,167.18,8.1586,338.97,179.13,23.659,336.29,10698.0,4904.9,69926.0,-2996.0,-34785.0,-636.32,1.0265,0.016487,0.66321,0.01633
17,Gaia EDR3 6347160055089296384,Gaia EDR3 6347160055089296000,285.9,285.923,-83.6239,-83.625,-4.1753,0.013854,-3.1956,0.013552,-51.907,0.013075,-53.021,0.01261,68.207,0.25801,69.288,0.45791,0.052075,0.09,0.065702,0.1,4.0746,0.08,4.1375,0.12,5928.7,57.0,5557.9,76.0,9.2017,9.6939,9.5364,10.074,8.7438,9.1878,7.861,8.204,7.943,8.221,8.599,8.255,10.717,375.5,469696052,469696053,64.77,26.471,74.979,0.39273,0.035751,0.83421,758.48,340.58,1592.5,-131.78,-272.51,37.986,180.67,15.706,342.2,13581.0,5716.3,57794.0,-4621.8,-36070.0,-505.12,1.0876,0.054954,0.99496,0.04511
18,Gaia EDR3 6277712598575018752,Gaia EDR3 6277712598575019776,214.703,214.702,-20.4537,-20.4512,65.053,0.017515,64.668,0.018616,-28.93,0.015058,-31.545,0.015661,19.867,0.89746,19.905,0.37351,-0.062,0.1,0.082882,0.08,4.5544,0.12,4.5544,0.09,5278.5,76.0,4935.2,59.0,10.221,11.006,10.646,11.539,9.6696,10.347,8.565,9.026,8.665,8.929,9.561,9.082,10.655,212.54,46096572,46096570,111.57,98.503,148.92,0.61098,0.090522,0.90106,715.3,259.84,2299.3,164.81,-10.253,332.34,180.12,24.33,333.75,8370.2,3714.7,97778.0,-1824.3,-37017.0,-117.39,0.89536,0.036499,0.81311,0.022938
19,Gaia EDR3 4976881044590181888,Gaia EDR3 4976881044590666880,1.61457,1.61893,-49.1821,-49.1819,105.27,0.0085813,104.12,0.0097178,15.086,0.011679,13.681,0.013716,3.9139,0.21421,3.9282,0.32979,0.065238,0.1,0.19232,0.1,4.6074,0.12,4.5468,0.12,5649.6,76.0,5220.2,76.0,9.9154,10.655,10.282,11.106,9.4201,10.077,8.503,8.869,8.535,8.927,9.454,9.05,9.8473,330.29,469937471,469937472,89.263,83.111,90.269,0.51017,0.052202,0.99379,1141.7,450.81,2823.4,62.575,-117.16,242.42,179.91,14.132,344.97,33949.0,13335.0,209010.0,-15154.0,-115810.0,-6626.6,0.99575,0.030152,0.8821,0.015357
20,Gaia EDR3 106423963835454592,Gaia EDR3 106423963835583488,35.1667,35.1694,26.3028,26.3051,93.95,0.025591,94.959,0.020541,-27.213,0.02335,-26.752,0.020289,49.446,0.77298,49.083,1.3431,-0.137,0.028,,,4.567,0.048,,,5315.8,29.18,,,10.246,10.461,10.66,10.901,9.7048,9.893,8.61,9.031,8.691,8.712,9.192,8.817,11.161,202.32,21019487,21019491,89.877,87.183,91.627,0.61728,0.088066,0.99516,1164.1,410.91,3701.4,-36.198,-216.12,143.71,179.81,19.396,342.37,25024.0,10470.0,283060.0,-5463.2,-109230.0,-1235.6,0.86799,0.018668,0.8363,0.019545
21,Gaia EDR3 3467856379767024128,Gaia EDR3 3467856379767270144,185.32,185.317,-34.9836,-34.9823,-18.873,0.021718,-19.932,0.019033,9.5709,0.024079,10.642,0.023607,-2.9895,0.26126,-1.3854,0.28825,,,-0.13047,0.08,,,4.6226,0.12,,,4593.2,64.0,11.238,11.855,11.788,12.526,10.574,11.085,9.127,9.766,9.261,9.394,10.135,9.511,10.601,292.73,170574775,170573738,80.194,41.316,84.478,0.45143,0.036074,0.96974,1077.1,448.1,2342.4,161.1,3.6398,336.55,180.4,12.736,344.48,30282.0,11514.0,137610.0,-13424.0,-89267.0,-4284.6,0.74703,0.020478,0.66904,0.016354
22,Gaia EDR3 2505456188436165888,Gaia EDR3 2505456188436166016,26.6045,26.6017,-2.39824,-2.39824,76.694,0.021645,75.13,0.020552,-86.904,0.014131,-87.282,0.014399,-7.6853,0.31268,,,,,0.15825,0.08,,,4.4092,0.12,,,4956.7,64.0,10.249,10.68,10.715,11.206,9.6615,10.038,8.469,8.978,8.556,8.694,9.269,8.79,11.288,260.39,241713534,241711969,100.54,95.358,139.46,0.48427,0.048074,0.96743,1025.2,414.98,2419.5,175.04,13.112,351.2,181.59,16.431,345.33,31950.0,12608.0,177500.0,-6046.3,-87396.0,-1248.8,0.90975,0.033916,0.85711,0.023624
23,Gaia EDR3 228258377706727808,Gaia EDR3 228258442129361152,67.1969,67.1936,42.3646,42.3632,79.945,0.018821,79.03,0.018383,-163.45,0.015908,-163.8,0.015616,79.556,0.58783,78.141,0.81912,-0.171,0.138,,,4.655,0.232,,,4354.0,148.63,,,11.726,11.911,12.386,12.611,10.969,11.124,9.326,10.044,9.419,9.388,10.13,9.541,10.456,183.26,28178504,28178506,45.537,12.196,67.835,0.88428,0.75443,0.94633,1623.2,906.36,3375.6,107.85,-55.52,281.14,179.81,24.309,348.26,57683.0,35074.0,252090.0,-52670.0,-246990.0,-30491.0,0.71931,0.019722,0.70656,0.017971
24,Gaia EDR3 2531509253895359744,Gaia EDR3 2531509253895360000,17.2939,17.2955,-2.88568,-2.88778,87.485,0.019978,88.457,0.018816,8.6726,0.015457,9.5214,0.013001,19.423,0.27232,19.342,0.59084,,,-0.016405,0.1,,,4.4169,0.12,,,5384.4,76.0,9.4753,10.318,9.7891,10.712,9.0356,9.7957,8.249,8.573,8.306,8.787,9.238,8.888,9.3859,184.54,248349805,248349806,63.506,23.197,75.36,0.59127,0.16687,0.88774,1025.9,502.77,2151.8,-169.82,-325.38,0.88281,180.18,10.847,348.22,29359.0,14144.0,125230.0,-20074.0,-97082.0,-8566.3,1.0902,0.034752,0.93083,0.02556
25,Gaia EDR3 2602318519983350272,Gaia EDR3 2602318485624142208,335.353,335.351,-12.0088,-12.0108,-36.926,0.026828,-34.173,0.027327,-52.994,0.019762,-54.572,0.020656,-6.5836,0.62303,-6.2202,0.45373,0.40128,0.09,0.33078,0.08,4.5544,0.08,4.7054,0.12,5484.5,57.0,4586.1,64.0,9.7285,11.61,10.155,12.362,9.1801,10.801,8.144,8.576,8.205,9.073,9.802,9.23,11.562,159.52,188529717,188529716,83.728,51.708,87.703,0.63727,0.092695,0.98775,1118.0,385.28,3540.1,96.54,-78.572,275.05,179.52,19.724,338.72,28402.0,11990.0,333920.0,-11573.0,-135820.0,-5259.2,1.0201,0.030471,0.76712,0.016709
26,Gaia EDR3 6531218267217526144,Gaia EDR3 6531218267217526272,358.277,358.275,-44.6222,-44.6241,51.465,0.01387,51.325,0.014383,-63.722,0.012074,-63.01,0.012782,59.0,0.37787,58.728,0.26062,-0.71784,0.3,,,3.8601,0.39,,,5718.0,317.0,,,9.6286,10.474,9.9492,10.867,9.1818,9.9506,8.292,8.664,8.47,8.957,9.369,9.008,9.0842,240.69,144407825,144407824,108.08,96.884,144.31,0.72106,0.11398,0.93653,1081.3,338.93,3534.5,8.8203,-163.5,186.01,180.59,26.987,334.8,17745.0,7851.1,264400.0,-4279.2,-117240.0,-1144.2,1.0208,0.070703,0.8732,0.043763
27,Gaia EDR3 5248826485308414208,Gaia EDR3 5248826485308416512,140.035,140.04,-64.5074,-64.5074,234.72,0.013055,235.01,0.014023,61.325,0.011459,61.442,0.013586,11.684,0.51283,11.847,0.62908,,,-0.30802,0.09,,,4.161,0.16,,,4613.2,79.0,10.599,11.82,10.983,12.376,10.077,11.139,9.04,9.491,9.133,9.681,10.279,9.777,8.9102,385.22,359152386,359152385,46.562,18.661,62.893,0.30566,0.039152,0.53982,1009.0,533.25,1988.7,-162.89,-320.43,6.6895,179.35,23.584,337.5,28017.0,15347.0,110530.0,-10305.0,-68992.0,-2875.7,0.85215,0.029096,0.70172,0.018367
28,Gaia EDR3 5431607545961330560,Gaia EDR3 5431607545963652864,146.851,146.848,-39.88,-39.8816,-163.63,0.0090322,-165.81,0.011804,-52.646,0.011639,-52.512,0.0147,91.166,0.36333,,,0.11777,0.036135,0.054262,0.08,4.221,0.10355,4.4629,0.12,5493.8,30.663,4984.8,64.0,9.9658,11.2,10.352,11.721,9.447,10.561,8.443,8.829,8.518,9.204,9.769,9.345,8.8639,290.65,44926986,44926982,63.335,23.62,73.813,0.48883,0.07211,0.85095,1038.8,501.2,2113.5,142.16,-27.85,288.46,179.84,14.35,348.84,29686.0,13182.0,114140.0,-2896.2,-53648.0,-397.02,1.0495,0.056121,0.85396,0.024338
29,Gaia EDR3 6344178312696928128,Gaia EDR3 6344178316993137536,346.085,346.104,-84.5346,-84.5358,-9.63,0.013153,-11.608,0.01313,18.116,0.012093,19.053,0.012973,4.2679,0.40127,4.2035,0.28206,0.834,0.29,-0.019602,0.09,4.043,0.4,4.0588,0.08,5311.8,275.0,5723.6,57.0,9.7106,9.772,10.037,10.107,9.2593,9.3171,8.433,8.755,8.484,8.471,8.818,8.557,9.0151,391.05,415971229,415971230,120.92,103.21,154.9,0.58597,0.087141,0.78368,835.51,328.87,2512.3,139.94,-34.044,310.5,179.87,29.412,331.31,12706.0,6000.6,126700.0,-3212.1,-49298.0,-879.14,1.0871,0.03152,1.0496,0.030702
30,Gaia EDR3 4067882204581104384,Gaia EDR3 4067882208972972672,265.619,265.618,-25.7776,-25.7751,11.007,0.023293,9.6538,0.026906,24.493,0.014803,24.754,0.017561,,,-10.162,0.33213,-0.01,0.1,,,4.24,0.1,,,5928.7,100.0,,,9.3264,11.222,9.628,11.72,8.9098,10.606,8.113,8.451,8.235,9.24,9.842,9.323,8.5113,111.1,192753579,192753609,38.246,12.458,56.761,0.46306,0.25036,0.67789,748.81,435.44,1480.8,-136.81,-288.98,26.59,180.06,18.829,344.34,14562.0,8911.4,55886.0,-9943.0,-44743.0,-4783.0,1.1551,0.055243,0.82456,0.029629
31,Gaia EDR3 6458794123491724544,Gaia EDR3 6458794226570939264,325.863,325.867,-57.8972,-57.8971,-40.214,0.013039,-39.801,0.012039,1.1715,0.014655,0.33835,0.013771,24.853,0.47504,24.5,0.44424,,,0.14263,0.09,,,3.7476,0.19,,,4985.3,87.0,8.843,10.555,9.1247,10.963,8.4408,10.007,7.713,8.003,7.759,8.91,9.4,8.994,9.2971,284.35,197978701,197978702,69.5,31.257,81.111,0.54289,0.074542,0.90229,730.88,282.64,2105.6,82.877,-91.458,245.07,181.01,23.203,338.24,9865.5,4277.3,86973.0,-1023.3,-33680.0,639.76,1.2921,0.039234,0.90808,0.016991
32,Gaia EDR3 4403339976697210368,Gaia EDR3 4403339976697210624,237.477,237.477,-1.74526,-1.74338,-93.804,0.016681,-93.632,0.020146,58.493,0.012334,58.223,0.014804,-28.555,0.62264,-28.219,0.53863,-0.52751,0.08,-0.36096,0.11,4.1296,0.1,4.4015,0.16,5753.2,64.0,5603.7,104.0,10.003,11.003,10.398,11.475,9.4628,10.392,8.432,8.793,8.503,9.121,9.623,9.242,8.2259,159.29,188269298,188269294,95.121,91.762,124.18,0.66883,0.1035,0.99089,809.39,269.23,2677.3,48.85,-129.94,225.54,180.2,20.347,338.26,9930.5,4235.4,132820.0,-2686.6,-51973.0,-549.77,1.0584,0.080438,0.87437,0.045685
33,Gaia EDR3 6681484226419545472,Gaia EDR3 6681484222124000000,308.722,308.72,-39.9732,-39.9744,56.049,0.024369,55.211,0.017595,-30.146,0.022201,-29.1,0.014949,,,,,,,-0.018615,0.053309,,,4.6236,0.14022,,,4722.8,44.794,11.288,12.015,11.883,12.601,10.587,11.309,9.086,9.714,9.19,9.793,10.456,9.941,8.0235,197.28,290925633,290925635,125.84,112.49,160.73,0.45408,0.093282,0.74478,824.07,422.91,1640.0,-115.06,-282.38,31.597,179.66,12.183,345.32,16462.0,8031.5,61335.0,-9373.9,-44522.0,396.33,0.88275,0.024224,0.75294,0.018714
34,Gaia EDR3 4724954205923858688,Gaia EDR3 4724954240283596800,43.0269,43.0277,-60.9031,-60.901,28.712,0.016603,31.314,0.021507,0.64287,0.016053,0.48461,0.01731,,,-0.74721,0.58873,0.33662,0.08,0.35318,0.08,4.7578,0.12,4.4552,0.12,5009.6,64.0,4953.1,64.0,10.405,11.294,10.941,11.854,9.7583,10.626,8.401,9.028,8.518,9.233,9.809,9.323,9.3886,344.86,220536598,220536599,120.85,103.28,154.76,0.57666,0.084841,0.78498,775.35,309.52,2323.8,-175.37,-349.62,-6.3171,181.69,28.646,331.56,12310.0,5802.5,119370.0,-3145.6,-45760.0,-871.72,0.98487,0.052274,0.84358,0.015747
35,Gaia EDR3 2700508413037478016,Gaia EDR3 2700508413039779840,328.096,328.094,6.38902,6.38845,101.75,0.019139,102.68,0.020232,-32.28,0.016025,-33.188,0.016711,-30.24,0.40667,,,-0.092,0.018,,,4.24,0.032,,,6131.5,19.85,,,9.3945,12.676,9.7003,13.406,8.9557,11.856,8.133,8.465,8.226,10.041,10.789,10.205,8.2143,156.09,425513552,425513550,121.29,103.42,155.05,0.56306,0.081144,0.77592,636.49,254.21,1903.3,10.308,-163.79,179.06,181.86,28.385,332.48,8145.4,3859.2,79058.0,-1413.2,-30670.0,83.899,1.1583,0.075241,0.65826,0.016382
36,Gaia EDR3 4685430508119173376,Gaia EDR3 4685430714277602304,7.9663,7.95542,-73.9908,-73.9861,110.47,0.01305,110.32,0.10601,-11.734,0.014212,-11.578,0.11894,-54.999,0.62423,,,-0.45231,0.11,,,3.626,0.19,,,5059.4,74.0,,,11.121,17.88,11.483,19.325,10.616,16.593,9.612,10.047,9.719,14.024,14.857,14.385,6.0711,230.28,267322654,267322644,91.515,90.666,104.57,0.62218,0.12918,0.99555,675.26,306.28,1459.6,156.05,-23.491,333.88,179.75,8.597,350.11,10812.0,4762.1,49545.0,-5814.9,-35763.0,-1516.6,0.87405,0.047589,0.184,0.0069492
37,Gaia EDR3 4368056785998970624,Gaia EDR3 4368056820358707840,258.532,258.537,-1.51615,-1.51661,-38.291,0.015076,-38.316,0.086389,-8.6381,0.010038,-8.4963,0.054567,-22.97,0.44019,,,0.152,0.019,,,4.308,0.034,,,5821.6,20.57,,,11.797,17.214,12.516,19.099,10.983,15.876,9.262,9.874,9.41,12.718,13.815,13.051,6.1292,152.98,176323856,176323857,78.987,36.193,84.568,0.64768,0.16975,0.97824,830.51,390.72,1769.9,-152.44,-319.74,24.214,180.15,9.1754,349.83,18482.0,8599.2,82905.0,-12045.0,-64189.0,-4534.6,1.1172,0.0087757,0.33371,0.0097197
38,Gaia EDR3 4931900711091679232,Gaia EDR3 4931900676731941504,15.7687,15.7762,-49.1911,-49.1933,53.65,0.011255,54.277,0.038268,-11.042,0.013328,-11.182,0.042512,-0.90622,0.37817,,,0.11,0.1,,,4.2235,0.12,,,5327.4,76.0,,,11.249,16.797,11.658,18.339,10.705,15.579,9.659,10.088,9.722,13.087,13.902,13.386,6.0615,265.74,382532095,382532096,102.06,96.338,144.73,0.6304,0.15168,0.97346,547.17,255.53,1174.8,-32.362,-208.64,134.22,180.02,9.2425,349.37,11757.0,5389.7,53134.0,-6758.3,-39406.0,-2053.8,0.95616,0.033902,0.28754,0.0082013
39,Gaia EDR3 1388260114422733568,Gaia EDR3 1388260114422878720,229.025,229.019,37.6431,37.6456,-21.362,0.010151,-21.652,0.227,-4.6987,0.014077,-4.2489,0.31042,-4.9379,0.41058,,,-0.098,0.101,,,4.701,0.171,,,5275.7,105.54,,,11.791,19.508,12.225,19.677,11.215,19.093,10.015,10.515,10.126,,,,6.1398,304.09,20304309,1101806841,77.566,38.73,84.329,0.5316,0.063365,0.96021,544.75,211.77,1472.6,163.22,-12.138,328.35,179.48,19.331,341.35,10531.0,4320.1,79216.0,-926.57,-33062.0,779.79,0.83441,0.021711,0.56575,0.010917
40,Gaia EDR3 1875960080451089664,Gaia EDR3 1875959874291750144,341.352,341.355,23.5925,23.5887,-104.1,0.024307,-103.3,0.15357,-47.436,0.019067,-47.656,0.11941,,,,,-0.18,0.078,,,4.712,0.133,,,4873.4,80.7,,,11.529,17.732,12.043,19.306,10.89,16.489,9.475,10.036,9.615,13.911,14.754,14.225,6.2273,78.203,434195201,434195197,78.844,35.884,84.151,0.63295,0.15387,0.97668,478.04,221.6,1031.7,40.153,-126.67,216.58,179.65,9.1964,349.27,10597.0,4822.4,48443.0,-5881.7,-35454.0,-1628.6,0.90643,0.041032,0.2023,0.0092311
41,Gaia EDR3 4271211385212549248,Gaia EDR3 4271211423876176384,275.566,275.567,-1.68937,-1.68374,-6.6248,0.01671,-6.3176,0.084441,46.873,0.014376,46.691,0.068189,-102.59,2.3109,,,-0.245,0.049,,,4.617,0.086,,,5089.2,52.4,,,12.141,16.681,12.627,17.995,11.514,15.545,10.162,10.709,10.245,13.131,14.022,13.413,6.12,119.11,169040412,169136438,68.076,32.188,81.537,0.74538,0.12058,0.90777,572.55,180.64,1904.8,108.9,-65.064,284.94,179.3,27.683,331.54,8827.2,3965.0,135770.0,-1593.2,-57491.0,82.696,0.78359,0.024067,0.28059,0.008493
42,Gaia EDR3 2876873518402305536,Gaia EDR3 2876873514106500608,2.17342,2.16942,35.7021,35.6983,1.382,0.012299,1.6224,0.21829,-34.086,0.0078985,-34.036,0.15501,-25.572,0.7556,,,-0.138,0.034,,,4.713,0.06,,,5029.5,36.54,,,12.294,18.85,12.782,20.803,11.667,17.506,10.332,10.895,10.482,14.666,15.658,14.881,5.7304,133.13,283885438,283885433,70.351,34.463,82.357,0.76571,0.12132,0.92858,720.42,211.93,2283.0,-108.28,-282.53,68.682,178.64,27.321,331.69,8652.8,3865.8,136690.0,-1573.7,-60498.0,73.647,0.78085,0.019282,0.14255,0.0081855
43,Gaia EDR3 2973887758648627328,Gaia EDR3 2973887758648627072,70.6567,70.6592,-21.7832,-21.7842,78.008,0.011855,73.091,0.017529,-150.47,0.013532,-151.13,0.020263,14.538,0.41408,,,-0.095625,0.08,,,4.81,0.12,,,4193.0,64.0,,,10.909,14.896,11.83,16.707,9.9936,13.605,7.981,8.836,8.194,10.869,11.716,11.152,25.289,824.36,121642526,121642528,64.35,27.431,78.329,0.51511,0.071719,0.84707,418.82,168.94,1145.7,-37.66,-210.38,122.65,179.63,23.591,336.23,5513.4,2468.7,43597.0,262.38,-16896.0,1182.1,0.60373,0.014814,0.18841,0.0046569
44,Gaia EDR3 6874580149255288832,Gaia EDR3 6874580527212411776,303.343,303.342,-15.4333,-15.4307,-321.93,0.022539,-319.38,0.017034,-267.1,0.016368,-264.76,0.013027,24.379,0.2183,,,-0.815,0.03,,,4.46,0.1,,,5259.0,100.0,,,8.4656,13.134,8.8693,14.363,7.93,12.039,6.813,7.305,6.873,9.847,10.533,10.085,28.155,546.96,14420255,14420259,27.568,8.4433,46.142,0.2808,0.19962,0.59701,606.17,400.46,1116.3,-91.59,-242.49,71.495,182.0,22.948,340.2,11417.0,8100.5,37702.0,-7621.0,-28738.0,-4142.0,0.72794,0.026259,0.27551,0.0070779
45,Gaia EDR3 6108552661627082880,Gaia EDR3 6108552661629424000,205.731,205.732,-43.9477,-43.949,27.835,0.015568,23.305,0.015669,12.637,0.012489,14.981,0.012938,,,19.63,1.2351,,,0.1694,0.08,,,4.7802,0.12,,,4362.3,64.0,10.707,10.831,11.572,11.729,9.8217,9.9204,7.848,8.664,8.017,7.925,8.737,8.063,24.378,556.06,243472479,243472478,93.916,91.747,120.15,0.53188,0.061872,0.99113,650.74,250.68,1729.2,76.695,-97.819,255.37,180.64,16.879,343.66,10663.0,4259.2,77162.0,-818.59,-32408.0,858.94,0.63218,0.015412,0.62103,0.015394
46,Gaia EDR3 5924087801996568448,Gaia EDR3 5924087737571086464,258.346,258.35,-53.1056,-53.1054,-44.745,0.020462,-39.988,0.017376,44.817,0.01744,42.77,0.016438,-25.675,0.53816,-24.663,0.75612,-0.52,0.05,,,4.54,0.1,,,5415.0,100.0,,,8.7149,12.543,9.1046,13.593,8.1984,11.539,7.153,7.568,7.257,9.412,10.211,9.594,23.722,525.26,213841827,213841826,81.737,40.251,85.875,0.68952,0.21815,0.98813,437.32,208.85,946.3,-163.51,-341.34,7.6888,180.14,9.5497,351.22,7021.1,3410.1,32890.0,1043.5,-820.06,1395.0,0.79889,0.020612,0.39743,0.010523
47,Gaia EDR3 1398534505124752640,Gaia EDR3 1398534505124752256,241.05,241.052,46.3374,46.3384,-177.57,0.011527,-182.04,0.012858,-79.983,0.014361,-85.98,0.016346,-6.8825,0.46454,,,0.07,0.1,,,4.57,0.1,,,4897.6,100.0,,,9.0248,13.526,9.5784,14.931,8.3653,12.3,6.957,7.53,7.065,9.734,10.222,9.654,27.021,659.6,219470695,219470696,69.746,33.992,82.2,0.73084,0.11651,0.92166,468.09,149.15,1540.9,-102.56,-275.29,74.17,180.14,26.843,332.14,4987.8,2211.4,73432.0,-104.78,-31375.0,861.65,0.81599,0.020741,0.30258,0.0080297
48,Gaia EDR3 6111254543956407936,Gaia EDR3 6111254543956407680,211.139,211.135,-39.9034,-39.9043,-194.32,0.020825,-196.66,0.040523,-101.61,0.02818,-110.53,0.05172,,,,,-0.039888,0.08,,,4.6226,0.12,,,4617.1,64.0,,,9.4951,15.001,10.12,16.679,8.7795,13.716,7.231,7.908,7.313,10.996,11.854,11.292,28.359,314.04,179250287,179250289,118.95,109.86,156.58,0.35741,0.0138,0.78039,425.84,209.89,806.1,-98.274,-233.41,69.239,179.65,17.467,347.59,7241.7,2999.6,22577.0,635.87,-10043.0,1453.3,0.67342,0.016547,0.15659,0.0045675
49,Gaia EDR3 727103367251735040,Gaia EDR3 727103367251264256,154.237,154.236,25.8594,25.857,162.8,0.023511,170.93,0.01853,-295.51,0.02439,-301.83,0.016901,-13.994,0.16088,,,-0.1,0.05,,,4.32,0.1,,,5818.7,100.0,,,7.4129,12.511,7.7529,13.746,6.9623,11.416,6.083,6.41,6.137,9.068,9.857,9.256,26.626,556.49,1043986,1043983,75.44,38.304,84.517,0.7001,0.10898,0.9573,500.36,161.59,1649.7,-83.479,-260.82,88.942,180.72,25.339,335.48,6094.8,2659.9,86765.0,-60.654,-35906.0,1020.1,1.031,0.043495,0.41083,0.0097834
50,Gaia EDR3 248004472671281664,Gaia EDR3 248004472671505152,53.3066,53.309,46.2566,46.2545,68.679,0.028818,68.902,0.0146,-175.46,0.026683,-172.58,0.014565,-5.9054,0.19134,,,0.41,0.04,,,4.52,0.1,,,5788.0,100.0,,,7.9753,10.478,8.3875,11.317,7.4531,9.5981,6.368,6.836,6.457,7.592,8.382,7.77,27.458,501.02,65203528,65203525,92.041,90.903,107.21,0.44089,0.015357,0.9915,443.01,190.84,891.56,155.59,-23.663,328.05,180.03,10.263,346.88,9765.2,3469.8,35037.0,-3339.9,-22684.0,958.52,1.0072,0.014526,0.63277,0.015519
51,Gaia EDR3 6460359347013521536,Gaia EDR3 6460359450092389120,322.466,322.466,-55.0172,-55.0154,105.89,0.018095,107.64,0.021214,-28.154,0.017674,-32.349,0.013668,7.855,0.2973,,,0.1473,0.08,,,4.7428,0.12,,,4303.2,64.0,,,10.948,13.862,11.83,15.347,10.052,12.666,8.116,8.918,8.323,10.138,10.995,10.376,22.107,472.65,381858289,381858290,117.22,100.98,152.09,0.63708,0.099609,0.84157,505.37,185.66,1618.5,-65.898,-236.32,109.32,180.22,29.37,331.52,6376.0,2939.6,75660.0,-403.09,-28174.0,749.32,0.62518,0.015548,0.30827,0.0087621
52,Gaia EDR3 5914455775207048704,Gaia EDR3 5914455775207049984,254.217,254.212,-60.9566,-60.9567,4.4689,0.013893,4.8391,0.010249,47.839,0.014494,49.475,0.010742,3.6548,0.31381,4.325,0.69475,0.1,0.04,,,,0.1,,,4994.0,100.0,,,8.5439,9.3573,8.9808,9.9198,7.9852,8.6881,6.851,7.298,6.956,7.233,7.826,7.363,24.886,635.5,447627656,447627658,64.473,25.114,73.041,0.39107,0.018953,0.83217,439.44,209.76,854.06,128.21,-39.674,264.84,180.2,17.478,348.08,9091.4,3681.3,30245.0,361.1,-13920.0,1297.5,0.90622,0.014868,0.79636,0.016368
53,Gaia EDR3 4425938995097243392,Gaia EDR3 4425939201255675008,237.645,237.639,3.9087,3.91498,-2.0857,0.019517,-1.8921,0.015054,4.5029,0.018641,4.9627,0.014356,-20.487,0.32632,,,,,0.262,0.036,,,4.715,0.062,,,5075.4,38.31,11.256,12.067,11.71,12.614,10.678,11.391,9.51,9.983,9.601,9.983,10.548,10.113,6.433,204.54,272698510,272698513,38.33,11.526,59.921,0.70821,0.54578,0.83749,469.94,269.84,961.99,-156.16,-322.96,2.0893,179.27,15.03,334.79,8550.1,5340.6,35948.0,1289.7,960.17,1395.4,0.97854,0.039425,0.86505,0.017954
54,Gaia EDR3 6384403846815697280,Gaia EDR3 6384403778096220288,340.432,340.45,-69.756,-69.7618,-31.167,0.010031,-30.681,0.010713,-12.254,0.011999,-11.97,0.013325,10.193,0.42634,10.565,0.33519,-0.088725,0.1,-0.10568,0.09,4.161,0.11,3.9558,0.08,6163.8,54.0,5800.4,57.0,9.8728,10.319,10.145,10.625,9.4785,9.8845,8.794,9.045,8.838,9.087,9.436,9.155,6.5621,247.35,410153770,410153771,102.39,93.828,136.05,0.81757,0.13318,0.97633,668.15,173.74,2014.6,-175.7,-352.44,2.6109,179.91,26.133,335.11,7823.2,3416.6,134910.0,-915.19,-60988.0,542.02,1.1746,0.031533,1.0636,0.029825
55,Gaia EDR3 6439801155336821120,Gaia EDR3 6439800502501792000,286.772,286.792,-62.1517,-62.1506,-1.1891,0.016827,-1.2155,0.014223,-10.888,0.015263,-11.146,0.01282,41.082,0.3437,41.702,0.75888,0.044448,0.08,0.1185,0.1,4.5163,0.12,4.4322,0.12,5092.8,64.0,5319.4,76.0,11.669,11.873,12.132,12.368,11.074,11.245,9.85,10.358,9.936,9.947,10.494,10.027,6.4764,132.65,464589014,464589012,102.45,97.079,144.98,0.55206,0.077385,0.96569,440.66,198.87,926.13,-19.31,-195.04,139.61,180.14,9.8979,347.77,8016.0,3354.1,33708.0,-3385.1,-22855.0,1040.9,0.86454,0.022209,0.84246,0.021987
56,Gaia EDR3 254759940831499264,Gaia EDR3 254759872112025088,71.8092,71.8128,46.2808,46.2719,-1.4239,0.017447,-1.0585,0.015237,-25.608,0.015537,-25.625,0.013805,8.7413,0.85523,9.7999,1.2591,,,0.027,0.01,,,4.285,0.018,,,6376.0,12.93,10.149,10.437,10.605,10.915,9.5498,9.8178,8.422,8.806,8.531,8.638,9.031,8.709,6.7585,121.24,391749278,391749257,74.717,36.852,84.903,0.63606,0.09259,0.95559,2905.8,1009.0,9245.0,41.225,-128.98,217.92,179.61,22.382,336.12,64145.0,27589.0,765210.0,-28085.0,-316470.0,-14014.0,1.2059,0.069151,1.1433,0.04949
57,Gaia EDR3 5128755176983226368,Gaia EDR3 5128754421068964608,41.5159,41.5241,-18.8867,-18.8861,69.36,0.020444,69.558,0.015233,-14.622,0.017175,-14.874,0.01347,30.623,0.55685,30.67,1.302,0.095099,0.1,0.33443,0.08,4.2001,0.11,4.3476,0.12,6081.1,54.0,5080.5,64.0,10.124,11.974,10.434,12.485,9.684,11.339,8.869,9.217,8.957,10.011,10.565,10.123,6.2767,42.55,204612861,204612862,71.165,29.576,78.691,0.43559,0.024227,0.91009,2824.8,1276.9,5683.9,-152.58,-294.98,19.71,180.47,11.741,344.54,97397.0,38156.0,358320.0,-52453.0,-252690.0,-9560.4,1.1774,0.051662,0.87717,0.016411
58,Gaia EDR3 885994067460236032,Gaia EDR3 891998878417299456,111.684,111.688,30.8015,30.8104,2.5174,0.017254,2.5969,0.013888,-23.616,0.015285,-22.625,0.011534,32.849,0.85349,35.32,1.0631,,,-0.272,0.027,,,4.703,0.047,,,4624.8,28.67,10.521,12.491,10.841,13.066,10.064,11.797,9.211,9.536,9.243,10.317,10.907,10.404,6.6812,156.74,400639801,400639808,55.544,23.18,73.672,0.49792,0.069506,0.75206,2536.2,1083.9,6652.5,-154.2,-322.27,18.934,180.36,27.677,332.07,63374.0,30646.0,465950.0,-25012.0,-223340.0,-12033.0,0.97468,0.039277,0.71011,0.016908
59,Gaia EDR3 2722918766408972288,Gaia EDR3 2722918796473758720,334.347,334.354,8.72991,8.73207,16.134,0.020865,16.051,0.022408,-12.964,0.020501,-12.563,0.021033,-23.291,0.24702,-23.76,0.60457,0.118,0.226,,,4.197,0.38,,,5352.7,243.77,,,10.937,11.331,11.337,11.766,10.401,10.76,9.362,9.776,9.446,9.624,10.062,9.714,6.3886,64.045,415786338,415786339,53.104,21.673,70.529,0.39194,0.04238,0.72395,2499.7,1176.6,5631.8,104.23,-52.642,274.41,179.73,21.745,337.2,69501.0,33768.0,353620.0,-30546.0,-201460.0,-11356.0,0.98884,0.048734,0.92352,0.036593
60,Gaia EDR3 999849218071994496,Gaia EDR3 999849458590162816,104.918,104.913,55.1403,55.1479,-56.094,0.013044,-55.725,0.01382,-34.302,0.01204,-34.228,0.012739,12.533,0.77181,13.209,1.57,,,-0.088,0.017,,,4.529,0.032,,,5487.0,21.06,11.049,11.381,11.4,11.768,10.558,10.852,9.626,9.973,9.699,9.803,10.236,9.873,5.9378,167.65,14292657,14292643,93.973,89.952,115.18,0.89474,0.14857,0.99649,5190.7,925.46,11429.0,149.16,-30.397,328.74,179.91,23.801,336.36,53428.0,23343.0,1013000.0,-19180.0,-467910.0,-9040.9,0.97176,0.021758,0.90691,0.023372
61,Gaia EDR3 6466357423460577024,Gaia EDR3 6466357423460577152,319.191,319.184,-51.3899,-51.3976,-15.919,0.014999,-15.93,0.013046,-44.505,0.015287,-44.584,0.013998,18.099,0.20422,19.849,0.61386,0.14877,0.1,0.15039,0.08,4.2313,0.11,4.1844,0.12,6077.7,54.0,5015.4,64.0,9.9499,11.84,10.271,12.313,9.5009,11.232,8.66,9.033,8.729,9.967,10.477,10.062,6.1452,127.6,79304402,79304408,17.745,4.7844,36.967,0.84327,0.7302,0.9442,9335.2,3891.2,21342.0,-38.319,-204.03,115.09,178.95,23.632,323.18,525100.0,213550.0,2743100.0,-6502.6,-7634.0,-5654.1,1.1903,0.072393,0.8738,0.021343
62,Gaia EDR3 2598551868024386816,Gaia EDR3 2598551872319657216,340.478,340.474,-12.4001,-12.4065,22.877,0.030754,22.501,0.028657,-30.794,0.020722,-30.954,0.020898,,,20.849,0.53764,0.044109,0.1,0.044973,0.1,4.0746,0.11,4.5011,0.12,6150.4,54.0,5470.5,76.0,9.5183,11.543,9.8354,11.992,9.0788,10.96,8.257,8.579,8.353,9.774,10.267,9.859,6.3486,119.23,240812481,240812480,107.42,98.691,150.97,0.61224,0.10285,0.94932,2868.6,1353.8,6076.8,24.094,-136.68,198.21,180.33,11.611,349.86,88554.0,40133.0,381680.0,-10823.0,-66431.0,-5681.7,1.3434,0.098508,0.89005,0.033358
63,Gaia EDR3 4019329836975068416,Gaia EDR3 4019329836975068544,174.352,174.344,28.887,28.8903,-103.46,0.018335,-103.37,0.017342,-42.646,0.024332,-42.755,0.022094,28.412,0.26418,28.162,1.2617,0.085,0.048,0.1,0.029,4.433,0.083,4.654,0.051,5486.0,50.65,4981.4,31.0,11.108,12.004,11.495,12.499,10.589,11.379,9.563,9.98,9.658,10.077,10.609,10.211,6.0294,97.044,446164952,446164953,106.89,97.488,146.09,0.53623,0.067574,0.93415,3075.9,1188.9,8403.7,-129.55,-304.25,33.181,180.3,19.693,339.23,81981.0,34579.0,649850.0,-38107.0,-312960.0,-19094.0,0.98172,0.033115,0.85671,0.018546
64,Gaia EDR3 5670879894844194176,Gaia EDR3 5670879860484456192,149.822,149.823,-19.9378,-19.9444,-2.0666,0.020805,-2.3029,0.016078,-59.61,0.026775,-59.988,0.01968,,,62.666,2.0962,-0.3747,0.11,-0.57024,0.11,3.8761,0.16,3.6504,0.16,5381.0,104.0,5486.7,104.0,10.016,10.789,10.436,11.112,9.4593,10.321,8.313,8.791,8.396,9.394,9.774,9.464,5.2839,63.55,410300081,410300077,96.332,92.162,128.9,0.54263,0.064897,0.98463,2719.9,1042.4,7335.4,3.4018,-174.74,175.62,180.7,16.549,343.06,71534.0,29058.0,542450.0,-33988.0,-267200.0,-16385.0,1.0888,0.10495,0.95729,0.078299
65,Gaia EDR3 6456915848394158976,Gaia EDR3 6456915676595912320,316.939,316.951,-57.0339,-57.0345,-0.92865,0.015528,-0.61089,0.016766,7.6449,0.013303,7.3052,0.013834,-6.0046,0.27467,-6.0942,0.41884,-0.1478,0.1,0.017549,0.1,3.9717,0.12,4.5999,0.12,5735.8,76.0,5859.6,76.0,10.389,10.825,10.711,11.166,9.9352,10.35,9.109,9.472,9.175,9.456,9.876,9.55,5.2795,124.06,231627422,231627423,99.663,91.991,143.96,0.78811,0.34724,0.98968,3080.2,1521.6,6662.8,77.858,-97.107,256.34,180.26,8.4938,350.99,109500.0,56481.0,517550.0,-10087.0,-28187.0,-6405.1,1.1113,0.074434,1.0502,0.05277
66,Gaia EDR3 4749624704230665216,Gaia EDR3 4749624738590402944,50.199,50.2092,-49.2451,-49.2409,31.486,0.01249,31.762,0.01292,10.792,0.014098,10.796,0.014375,,,21.326,0.67551,-0.062565,0.12,0.045065,0.1,3.691,0.16,4.2702,0.12,6175.1,83.0,5803.3,76.0,9.4997,11.204,9.7437,11.566,9.1389,10.703,8.547,8.739,8.57,9.757,10.122,9.82,5.4879,239.16,200768244,200768246,103.62,94.223,145.02,0.49833,0.039554,0.96013,2693.0,1154.4,6017.7,112.3,-64.119,271.75,179.78,12.34,345.33,92235.0,37033.0,440740.0,-49583.0,-283540.0,-15140.0,1.4342,0.07086,0.98895,0.026715
67,Gaia EDR3 3192351751195645440,Gaia EDR3 3192351785555383424,63.3288,63.3323,-9.47107,-9.4666,19.344,0.015454,19.083,0.018402,-35.73,0.013249,-35.159,0.018307,6.0982,0.18191,5.6049,0.63704,-0.18563,0.1,0.031869,0.1,3.6585,0.11,4.1923,0.12,6326.2,54.0,5785.6,76.0,8.8931,10.949,9.1331,11.309,8.5402,10.462,7.923,8.133,8.03,9.571,9.928,9.659,5.4677,151.84,67718764,67718763,123.18,107.29,161.64,0.69867,0.34929,0.88914,3433.7,1796.4,7244.2,101.37,-69.869,260.01,180.51,12.674,348.83,133830.0,73675.0,596610.0,-111630.0,-552660.0,-58332.0,1.641,0.13216,1.0383,0.031472
68,Gaia EDR3 2672953247190975360,Gaia EDR3 2672953247190975232,326.515,326.521,-4.03275,-4.03483,20.997,0.024887,21.253,0.016562,-12.715,0.024567,-12.542,0.01206,-22.914,0.58626,-21.21,4.2406,-0.53029,0.07,,,3.3632,0.12,,,5666.8,65.0,,,10.665,12.339,10.951,12.778,10.248,11.754,9.496,9.796,9.536,10.567,11.033,10.635,5.1991,93.97,269484353,269484356,133.83,116.8,164.37,0.50138,0.19847,0.7185,3181.2,1734.6,6314.4,178.26,11.138,328.97,180.31,14.473,346.14,113420.0,63115.0,438350.0,-86631.0,-352500.0,-44874.0,1.025,0.057879,0.77195,0.026812
69,Gaia EDR3 883478865892528128,Gaia EDR3 883478861596266880,109.269,109.262,27.5355,27.5398,-23.793,0.017783,-23.639,0.017056,-48.078,0.016385,-48.13,0.015585,33.188,0.98829,33.202,0.46975,,,0.174,0.029,,,4.585,0.052,,,5466.7,31.25,10.79,11.58,11.128,11.999,10.318,11.028,9.434,9.769,9.494,9.949,10.361,10.006,5.6199,87.404,155783485,155783478,84.688,46.233,88.837,0.92141,0.72863,0.99806,4329.4,2400.0,9103.0,130.91,-48.588,309.22,180.11,6.9958,350.57,184800.0,111610.0,824440.0,-8528.3,-16168.0,-6536.6,1.0913,0.022507,0.94359,0.013248
70,Gaia EDR3 841643032570833024,Gaia EDR3 841642719037122944,176.847,176.838,54.9669,54.9605,-44.07,0.011776,-44.07,0.013308,33.484,0.014788,33.893,0.016147,8.1633,0.21363,8.9399,0.90013,,,0.051,0.016,,,4.625,0.029,,,5271.1,17.68,9.7114,11.794,10.018,12.228,9.2746,11.221,8.476,8.775,8.533,10.067,10.546,10.156,5.5988,160.37,459186433,459186432,96.238,92.366,127.83,0.636,0.092941,0.98777,3490.6,1193.3,11372.0,-34.725,-209.7,143.65,179.84,21.151,340.14,84329.0,35494.0,1044300.0,-24088.0,-414830.0,-9513.9,1.3757,0.087848,0.89229,0.017475
71,Gaia EDR3 2365517907595582464,Gaia EDR3 2365517907595832192,1.48935,1.48484,-20.6488,-20.654,-6.6528,0.016136,-6.7282,0.016608,-49.965,0.012171,-49.801,0.012648,7.2572,0.87956,15.574,10.223,-0.024612,0.09,,,3.5525,0.15,,,5488.1,69.0,,,10.358,10.921,10.674,11.287,9.9096,10.404,9.085,9.426,9.16,9.405,9.841,9.503,5.7008,64.99,20897612,20897611,120.55,104.89,161.22,0.77458,0.46218,0.92846,3614.3,1919.7,7708.4,40.568,-122.33,214.09,180.03,10.174,347.36,136330.0,77986.0,627510.0,-12141.0,-25701.0,-8922.0,1.1242,0.051927,0.98678,0.055531
72,Gaia EDR3 3596223434597127168,Gaia EDR3 3596223434597126784,182.591,182.585,-6.46687,-6.46544,-48.065,0.022334,-47.96,0.023832,-136.02,0.018407,-135.86,0.019901,26.35,0.3918,27.692,0.42647,-0.7062,0.11,-0.78839,0.18,4.4476,0.16,3.5525,0.25,5519.9,104.0,5665.6,94.0,10.548,10.633,10.869,10.95,10.082,10.171,9.201,9.531,9.243,9.286,9.63,9.366,5.7484,102.1,176868060,176868063,74.661,30.925,82.295,0.65741,0.19064,0.96407,2939.7,1399.6,6309.5,-151.47,-327.12,12.48,180.23,10.442,350.58,102050.0,48709.0,466210.0,-12342.0,-40685.0,-7080.0,0.99793,0.083053,0.99259,0.076748
73,Gaia EDR3 6405159362172910336,Gaia EDR3 6405158984215789056,337.452,337.435,-62.7394,-62.7376,45.369,0.010253,45.65,0.011803,-23.705,0.01219,-23.69,0.014264,19.172,0.32758,18.723,0.56025,0.062914,0.1,0.11252,0.1,4.2157,0.12,3.932,0.12,5725.5,76.0,5310.0,76.0,10.411,11.194,10.769,11.604,9.9214,10.654,9.012,9.389,9.08,9.632,10.058,9.674,5.7772,238.96,412052352,412052353,126.83,110.34,158.73,0.38962,0.049504,0.67576,3033.5,1435.1,6655.3,-75.213,-246.03,81.184,178.9,24.057,336.44,105720.0,52425.0,523570.0,-46583.0,-313380.0,-20313.0,1.1094,0.077448,0.9761,0.047838
74,Gaia EDR3 6262167840625509504,Gaia EDR3 6262167840625508864,236.429,236.427,-15.1762,-15.1813,-17.466,0.020618,-17.222,0.02407,-17.507,0.016447,-17.71,0.020113,-1.5621,0.42458,-2.1018,0.69548,-0.28403,0.12,-0.21844,0.1,3.7798,0.2,4.0588,0.12,5996.8,116.0,5562.5,76.0,10.57,11.357,10.9,11.741,10.094,10.822,9.19,9.592,9.276,9.765,10.149,9.872,5.2579,135.83,294719850,294719845,138.48,121.85,163.19,0.24881,0.030943,0.4671,2864.5,1649.1,5266.3,-53.53,-223.93,103.45,179.52,22.019,338.77,117910.0,69875.0,398750.0,-48496.0,-263130.0,-15451.0,1.0304,0.080609,0.97888,0.045857
75,Gaia EDR3 5089989248847538944,Gaia EDR3 5089989248846932096,62.2085,62.2103,-22.1488,-22.1546,-9.1595,0.013745,-8.3937,0.028379,-42.231,0.014865,-41.379,0.030183,14.692,0.42025,,,-0.019645,0.08,,,3.8441,0.12,,,5008.4,64.0,,,10.444,15.529,10.876,17.002,9.8789,14.337,8.783,9.254,8.833,11.844,12.687,12.101,10.098,351.99,149839509,149839508,76.509,41.764,84.73,0.7869,0.12986,0.96742,3995.8,1140.3,12691.0,-47.009,-222.51,130.96,179.78,26.023,333.7,77115.0,33941.0,1260200.0,-31198.0,-581230.0,-16053.0,0.88682,0.02525,0.3081,0.0076949
76,Gaia EDR3 36664559555636992,Gaia EDR3 36664937512758656,57.4219,57.4186,11.2365,11.2417,-62.679,0.022005,-63.687,0.052315,-30.518,0.014574,-30.885,0.034502,-27.52,0.38635,,,-0.164,0.011,,,4.354,0.02,,,5997.5,14.16,,,9.5131,15.793,9.8234,17.195,9.0709,14.621,8.26,8.543,8.293,12.261,13.01,12.509,9.4983,232.84,445921735,445921734,70.79,33.273,82.542,0.63731,0.097675,0.92347,3353.8,1189.2,10881.0,137.31,-38.539,305.67,179.94,25.455,335.67,81429.0,35996.0,996330.0,-24968.0,-392920.0,-10992.0,1.0446,0.041764,0.26407,0.006476
77,Gaia EDR3 2424136033568422272,Gaia EDR3 2424136033568422144,4.00319,4.00906,-12.7815,-12.7789,68.904,0.022801,68.702,0.02759,-9.1263,0.019496,-8.4974,0.021968,-5.354,0.25694,,,0.13761,0.08,,,4.562,0.12,,,5014.1,64.0,,,11.112,14.791,11.632,16.102,10.481,13.66,9.155,9.739,9.294,11.348,12.165,11.52,9.7096,158.87,12863837,12863838,24.949,8.4407,43.472,0.1433,0.058502,0.48288,566.85,408.43,960.09,-24.06,-183.32,128.02,180.49,20.207,343.77,10009.0,7756.2,27954.0,198.78,-14840.0,1721.2,0.82528,0.01468,0.39872,0.0098395
78,Gaia EDR3 5108001581476445696,Gaia EDR3 5108001585773242752,56.5144,56.5133,-17.1362,-17.1429,158.63,0.027319,158.53,0.01748,-84.464,0.018426,-85.767,0.012645,36.852,0.27212,,,-0.1061,0.08,,,4.1844,0.12,,,5032.1,64.0,,,10.653,13.834,11.13,14.995,10.044,12.77,8.798,9.326,8.867,10.581,11.38,10.749,10.868,153.52,156215529,156217184,102.12,94.62,139.05,0.66898,0.1014,0.96796,757.5,254.93,2477.5,-158.25,-330.97,19.038,179.3,23.269,337.4,9099.3,3924.8,118910.0,-922.95,-47816.0,635.47,0.8216,0.024078,0.47776,0.011459
79,Gaia EDR3 926553848818329088,Gaia EDR3 926553848818392704,117.817,117.818,45.7426,45.7356,-41.964,0.013463,-41.382,0.047815,-45.871,0.01043,-46.584,0.034175,23.822,0.63042,,,0.02,0.1,,,4.66,0.1,,,4849.1,100.0,,,11.553,16.039,12.13,17.527,10.862,14.828,9.371,10.031,9.478,12.388,13.202,12.609,9.6492,224.07,29069406,29069408,113.08,98.861,148.55,0.71797,0.1143,0.89538,740.64,244.87,2467.0,-0.25896,-173.33,175.93,181.66,28.628,331.8,7666.1,3471.0,111000.0,-915.72,-46311.0,473.57,0.75353,0.019848,0.24924,0.0064784
80,Gaia EDR3 4697802384751024512,Gaia EDR3 4697802384751025024,27.6654,27.6678,-66.8455,-66.8512,186.86,0.017013,186.22,0.033252,80.15,0.014925,80.226,0.029399,-2.1949,0.64251,,,-0.3455,0.11,,,4.2313,0.16,,,5184.9,104.0,,,10.478,15.202,10.877,16.606,9.9344,14.033,8.869,9.297,8.931,11.645,12.432,11.853,9.2856,392.16,232070999,232070996,70.244,31.37,81.404,0.54354,0.07456,0.90977,690.89,267.22,1980.5,63.48,-99.575,237.47,180.21,21.554,337.45,9192.1,3962.7,79956.0,-2412.0,-33936.0,-396.75,0.86423,0.042608,0.36461,0.0089085
81,Gaia EDR3 3043761413359412992,Gaia EDR3 3043761409059739776,116.67,116.675,-6.71672,-6.71531,8.0485,0.015923,8.2601,0.04863,-27.625,0.012862,-27.351,0.039755,-11.994,0.74242,,,-0.111,0.024,,,4.736,0.045,,,4858.7,28.76,,,11.307,16.58,11.836,16.533,10.666,16.642,9.3,9.909,9.388,16.78,16.947,17.62,9.7101,290.5,31941792,31941795,115.09,105.65,153.56,0.38005,0.030506,0.83294,588.19,268.42,1196.0,104.55,-36.534,273.97,180.57,17.873,345.73,9310.2,3858.0,36288.0,-303.39,-18248.0,1003.9,0.76348,0.012834,0.58655,0.00010993
82,Gaia EDR3 2454806498108260096,Gaia EDR3 2454806498108260352,19.3319,19.3386,-15.6276,-15.6257,155.85,0.018221,155.03,0.041503,38.502,0.018341,39.073,0.044895,12.397,0.4514,,,0.10149,0.1,,,3.8039,0.12,,,5602.0,76.0,,,9.2625,15.656,9.6101,17.169,8.7869,14.446,7.917,8.248,8.067,11.976,12.793,12.189,9.1615,262.65,439410480,439410481,84.738,53.462,87.373,0.48098,0.044996,0.98712,628.62,254.04,1449.6,-86.263,-264.12,82.682,179.38,14.489,346.38,10189.0,3925.6,53507.0,-468.26,-25320.0,1038.2,1.1922,0.077136,0.3187,0.0080515
83,Gaia EDR3 4784515266197547776,Gaia EDR3 4784515266196332544,72.5996,72.5979,-51.0567,-51.0623,12.213,0.020557,11.228,0.043947,-41.766,0.024878,-41.848,0.065694,28.76,0.24871,,,0.093034,0.1,,,3.82,0.11,,,6025.6,54.0,,,8.0568,16.601,8.3503,18.211,7.6519,15.346,6.902,7.22,6.951,12.721,13.567,13.021,9.8548,285.9,259590119,259590117,79.863,49.201,85.732,0.87071,0.14541,0.98316,1024.5,233.05,2799.9,-93.876,-271.92,84.603,179.7,25.73,334.28,7635.0,3335.6,138900.0,-1041.8,-63186.0,406.58,1.4213,0.091355,0.20625,0.0055569
84,Gaia EDR3 3618102204160590208,Gaia EDR3 3618102204160590080,205.084,205.083,-9.29754,-9.29898,-120.97,0.01911,-124.78,0.029808,-5.1135,0.015855,-5.3395,0.022541,5.751,0.24256,5.4642,0.63844,0.18454,0.1,,,4.3167,0.12,,,5142.2,76.0,,,9.5793,11.429,10.068,12.285,8.968,10.527,7.709,8.219,7.842,8.617,9.395,8.7,17.348,245.45,740606,740607,79.648,42.463,85.754,0.59191,0.080436,0.97316,628.23,228.29,1921.9,-131.76,-301.86,44.96,181.24,19.543,339.4,7940.9,3327.0,81273.0,-1833.9,-32422.0,-67.089,0.87983,0.022378,0.62942,0.015853
85,Gaia EDR3 6036426592938912640,Gaia EDR3 6036426592938911744,240.737,240.739,-32.162,-32.1631,14.901,0.020364,20.566,0.023314,-8.117,0.01343,-10.45,0.015534,24.081,0.13673,23.482,0.54171,0.22,0.04,,,,0.1,,,5473.0,100.0,,,8.6395,11.236,9.0373,12.087,8.1122,10.361,7.073,7.5,7.184,8.34,9.117,8.51,17.877,397.85,93703159,93703162,98.814,94.59,136.65,0.48311,0.045021,0.9757,597.9,244.3,1385.0,-117.91,-294.37,45.745,179.7,14.215,344.5,8867.9,3464.5,46766.0,-2518.3,-26456.0,-107.58,1.0268,0.042288,0.6581,0.016065
86,Gaia EDR3 1952751759248047232,Gaia EDR3 1952751548790179328,326.033,326.034,37.4549,37.4537,-22.066,0.017956,-23.737,0.01177,-67.581,0.019674,-68.34,0.013187,-27.797,0.35226,-28.194,0.52586,0.108,0.114,,,4.564,0.191,,,3942.3,119.64,,,11.257,12.208,12.096,13.251,10.398,11.206,8.49,9.264,8.602,9.074,9.903,9.254,17.789,578.58,351664969,351664973,31.673,10.072,50.022,0.35931,0.22466,0.62123,600.97,375.94,1131.5,-36.943,-198.9,114.9,180.0,18.288,337.9,10025.0,6680.3,34883.0,553.34,271.95,1577.8,0.63906,0.016003,0.55291,0.013482
87,Gaia EDR3 4868751428981352192,Gaia EDR3 4868751428981352064,63.6612,63.6631,-37.2294,-37.2301,-12.364,0.011215,-13.899,0.010569,-46.087,0.0136,-46.237,0.013926,34.917,0.69653,,,,,-0.095491,0.08,,,4.1218,0.12,,,4245.7,64.0,11.607,11.975,12.408,12.857,10.752,11.064,8.898,9.679,9.062,9.102,9.918,9.307,15.534,760.14,7586737,7586735,88.645,77.648,90.082,0.89702,0.15061,0.99854,1130.5,210.97,2588.2,79.12,-100.75,258.95,179.85,23.066,336.24,6740.5,2926.6,125750.0,-607.01,-56210.0,671.16,0.62203,0.016587,0.59187,0.014802
88,Gaia EDR3 4779887490475085184,Gaia EDR3 4779887490474042112,61.5699,61.5723,-53.9865,-53.9861,115.79,0.013352,117.47,0.013986,9.0685,0.015254,15.628,0.015337,46.358,0.26765,,,0.37995,0.08,0.16087,0.08,4.3012,0.09,4.106,0.12,4850.9,59.0,4516.3,64.0,10.04,11.614,10.607,12.52,9.3642,10.688,7.918,8.529,8.05,8.662,9.214,8.61,16.287,714.24,198037177,198037175,86.974,67.167,88.92,0.8451,0.13925,0.99647,12295.0,2971.3,35535.0,-94.117,-273.22,85.527,178.82,22.961,336.82,357050.0,154290.0,6381200.0,-149660.0,-2991000.0,-79458.0,0.87028,0.024237,0.64061,0.015726
89,Gaia EDR3 6693000683007815680,Gaia EDR3 6693001748159706624,304.706,304.66,-39.542,-39.51,68.867,0.01776,68.982,0.044127,-23.244,0.012566,-23.302,0.033444,-16.657,0.46648,,,-0.050843,0.09,,,4.4705,0.08,,,5398.6,57.0,,,10.566,15.2,10.966,16.525,10.031,14.069,8.988,9.446,9.079,11.718,12.53,11.901,9.0902,231.26,290240305,290237666,118.52,106.75,155.16,0.3912,0.040622,0.79222,7730.1,3540.9,16305.0,-75.698,-221.32,92.674,179.03,19.309,342.17,436860.0,192860.0,1905600.0,-119890.0,-1078200.0,-53578.0,0.89333,0.019525,0.36145,0.0093432
90,Gaia EDR3 3312019813623548160,Gaia EDR3 3312020810055961728,65.9222,65.8708,15.6319,15.6463,5.3998,0.025274,5.5713,0.027257,-14.777,0.018492,-14.34,0.020704,8.6985,6.9705,,,0.018,0.043,,,4.432,0.074,,,4925.6,53.27,,,11.098,14.045,11.661,15.434,10.414,12.88,8.808,9.41,8.934,10.393,11.256,10.654,9.5889,202.79,435937155,435937162,139.29,120.81,166.9,0.50639,0.26376,0.70806,7160.6,4092.3,14275.0,105.85,-46.536,270.74,179.51,14.843,342.2,401400.0,239480.0,1560200.0,-54053.0,-87195.0,-25453.0,0.87102,0.024264,0.55489,0.013436
91,Gaia EDR3 3227324875316220032,Gaia EDR3 3227277497533567360,75.7201,75.7523,-0.742664,-0.78492,4.3653,0.012394,3.9114,0.018205,44.162,0.0084253,44.056,0.012212,,,,,-0.015585,0.08,,,4.3938,0.12,,,4498.9,64.0,,,12.228,14.392,12.985,16.023,11.393,13.15,9.581,10.351,9.757,10.588,11.398,10.831,9.7999,257.42,213071937,213072841,91.949,89.054,107.03,0.87758,0.14401,0.9974,14221.0,3057.8,36643.0,-155.13,-334.85,24.68,179.9,23.707,337.43,380170.0,165660.0,6872100.0,-142260.0,-3228700.0,-71162.0,0.66554,0.016285,0.51697,0.012549
92,Gaia EDR3 6138862039676783872,Gaia EDR3 6138858676718942080,193.523,193.494,-42.7559,-42.7912,-98.709,0.016135,-98.586,0.024333,30.836,0.012717,31.185,0.019527,-6.9024,0.25896,,,0.46088,0.1,,,4.2468,0.12,,,5124.6,76.0,,,11.039,14.823,11.554,16.368,10.407,13.608,9.086,9.644,9.225,10.987,11.891,11.269,9.1541,257.78,248115095,248115062,75.364,28.886,83.289,0.79988,0.43443,0.98131,6580.2,3401.5,14244.0,-135.39,-306.16,41.454,180.34,9.6357,351.43,339600.0,188280.0,1613400.0,-294300.0,-1555100.0,-158660.0,0.89786,0.017946,0.47718,0.011585
93,Gaia EDR3 3988217849796917760,Gaia EDR3 3988217162602149248,163.779,163.825,21.2681,21.2783,0.36717,0.020534,0.67279,0.026722,-0.77448,0.015405,-0.96575,0.021912,-14.753,0.49782,-11.886,0.98594,0.047,0.024,-0.412,0.04,4.713,0.044,4.613,0.069,5062.1,27.98,3902.0,41.57,11.091,12.959,11.572,13.825,10.478,12.061,9.204,9.739,9.3,10.103,10.894,10.256,9.3229,229.96,17102666,17103745,99.859,94.048,131.84,0.8295,0.13388,0.98238,8666.7,2253.3,25861.0,-73.97,-252.6,103.2,180.74,24.596,335.19,251340.0,109850.0,4271000.0,-104330.0,-2016200.0,-55303.0,0.83917,0.010622,0.60729,0.014904
94,Gaia EDR3 3520039304700096896,Gaia EDR3 3520040094974082304,185.753,185.767,-17.6689,-17.6219,-4.7721,0.029178,-4.7928,0.05313,-281.42,0.024876,-282.34,0.042975,101.21,0.44866,,,0.49415,0.14,,,4.81,0.23,,,4024.8,119.0,,,11.446,16.192,11.909,17.563,10.859,15.028,9.572,10.136,9.69,12.767,13.451,12.968,8.3251,191.42,349127480,349127462,156.04,130.77,175.18,0.98891,0.97866,0.99645,62770.0,26687.0,147050.0,-116.29,-292.83,49.851,176.62,38.356,346.93,12349000.0,5085500.0,65776000.0,-12313000.0,-65735000.0,-5047800.0,0.79617,0.013597,0.24153,0.0065055
95,Gaia EDR3 3820378666831979264,Gaia EDR3 3820375368297097216,145.764,145.8,-7.14324,-7.17547,-122.19,0.020404,-121.95,0.014708,26.672,0.017293,26.251,0.012741,30.309,0.29909,30.11,0.40652,-0.2238,0.09,,,3.9796,0.08,,,5725.4,57.0,,,9.4686,12.46,9.7125,13.173,8.9764,11.663,7.972,8.4,8.048,9.934,10.681,10.042,9.2114,153.93,47180946,47180955,121.02,103.91,155.21,0.5224,0.07791,0.77676,569.94,234.19,1606.7,23.178,-150.47,188.61,179.61,26.463,332.62,6847.5,3227.2,57992.0,-1030.0,-23970.0,299.89,0.9718,0.071462,0.64199,0.015876
96,Gaia EDR3 972821779152541824,Gaia EDR3 972815560039899264,112.735,112.732,42.4462,42.3973,-36.602,0.015091,-36.49,0.015911,-64.278,0.010535,-63.937,0.01084,64.731,1.0642,67.001,1.0345,0.24,0.1,,,4.57,0.1,,,4025.0,100.0,,,13.15,13.622,14.105,14.71,12.193,12.591,10.106,10.95,10.291,10.364,11.242,10.616,8.8353,315.37,307772758,307772777,118.02,104.96,154.37,0.43197,0.049854,0.80609,599.46,262.86,1370.4,169.36,16.207,340.06,180.45,20.479,339.41,8635.9,3842.7,45742.0,-566.44,-22532.0,835.71,0.62431,0.015337,0.58824,0.014472
97,Gaia EDR3 4638716377925804672,Gaia EDR3 4638727652215550848,45.0224,44.7573,-77.9269,-77.9545,-26.618,0.014717,-26.234,0.019119,108.44,0.01199,108.39,0.017301,1.0257,2.5309,,,-0.45868,0.091227,,,4.7064,0.21316,,,4285.3,130.48,,,13.303,14.232,14.2,15.323,12.373,13.198,10.36,11.21,10.55,11.032,11.863,11.294,9.5926,792.66,348716447,229809053,115.03,103.78,156.35,0.59775,0.1606,0.8992,734.45,356.26,1557.3,165.03,-7.0144,319.7,180.23,10.681,348.34,13685.0,6537.2,59748.0,-8231.5,-43710.0,-2865.4,0.5619,0.013812,0.45468,0.01079
98,Gaia EDR3 5141426017702343552,Gaia EDR3 5141430828065715200,29.6487,29.6988,-18.0047,-18.0258,128.25,0.01667,128.14,0.017723,-48.059,0.013634,-48.255,0.014292,28.281,0.27674,27.657,0.40138,0.28713,0.1,0.33988,0.08,4.2001,0.12,4.4092,0.12,5214.6,76.0,4758.4,64.0,10.415,11.91,10.84,12.555,9.858,11.16,8.77,9.243,8.893,9.539,10.233,9.704,8.6015,227.14,266768725,266768720,132.34,114.9,160.58,0.36011,0.048237,0.55897,544.38,275.27,1136.5,-30.921,-202.91,134.96,180.8,26.37,334.79,8219.1,4441.9,37263.0,-1476.3,-20547.0,454.38,1.0022,0.039012,0.81119,0.018438
99,Gaia EDR3 6396080415488569856,Gaia EDR3 6396080488504391040,328.726,328.716,-69.1485,-69.1489,30.466,0.011061,29.689,0.031298,-7.378,0.012695,-7.48,0.039265,-9.9975,0.70468,,,0.055529,0.09,,,3.9796,0.08,,,5898.2,57.0,,,9.738,15.96,10.044,17.379,9.309,14.776,8.538,8.824,8.555,12.321,13.121,12.59,7.9692,247.4,278660447,278660446,62.61,24.502,71.209,0.33165,0.012686,0.79228,628.55,302.76,1196.7,-59.487,-189.9,106.91,180.21,12.595,341.31,10979.0,4426.3,34783.0,-3649.4,-22325.0,862.64,1.1278,0.031032,0.31365,0.0085722
100,Gaia EDR3 2836740450635020032,Gaia EDR3 2836740416275281920,343.48,343.478,22.407,22.4044,-5.3615,0.019228,-5.273,0.079946,-86.113,0.018708,-86.131,0.083742,-20.161,0.33862,,,0.124,0.016,,,3.822,0.029,,,5185.8,19.32,,,9.0912,17.034,9.5533,18.533,8.5071,15.756,7.28,7.784,7.352,13.127,13.912,13.276,7.5176,188.73,435846553,435846550,74.376,39.69,83.277,0.81262,0.13535,0.95752,709.89,193.73,2164.5,157.69,-18.126,335.15,180.83,26.234,332.48,5256.2,2309.0,86232.0,-149.88,-38763.0,855.1,1.2101,0.045522,0.22241,0.0075551
101,Gaia EDR3 4759981446632841728,Gaia EDR3 4759982928398215040,83.9103,83.9159,-58.7471,-58.7451,-20.661,0.016567,-20.343,0.035252,51.933,0.01423,53.223,0.032574,20.706,0.50813,,,-0.15202,0.09,,,4.3012,0.08,,,5537.2,57.0,,,10.413,15.628,10.775,17.018,9.9191,14.451,8.935,9.384,9.074,12.012,12.853,12.251,8.1628,390.51,350298948,350298951,125.94,107.49,157.63,0.49006,0.067628,0.69077,649.91,286.94,1641.4,-45.121,-218.19,124.11,178.75,27.743,331.68,7932.3,3933.6,53816.0,-1273.3,-25118.0,228.63,0.92273,0.039844,0.35199,0.0085166
102,Gaia EDR3 3270784691608023296,Gaia EDR3 3270784691607816448,55.3087,55.3109,1.72662,1.72839,81.75,0.018685,83.272,0.025268,18.56,0.014665,19.522,0.020448,9.0421,0.47747,,,-0.41233,0.07,,,3.5198,0.12,,,5230.4,65.0,,,10.595,14.636,10.949,15.724,10.092,13.601,9.101,9.539,9.184,11.429,12.25,11.661,7.203,98.594,457140948,457140947,85.371,58.744,88.275,0.7457,0.122,0.99329,783.51,234.73,2554.6,-58.578,-236.47,120.51,181.3,21.923,336.88,8105.9,3509.9,126020.0,-1643.1,-56584.0,7.376,0.8868,0.053468,0.49343,0.01181
103,Gaia EDR3 2657923060678160768,Gaia EDR3 2657923056382978688,350.365,350.367,2.48441,2.48276,-4.2009,0.027777,-4.46,0.02273,-60.738,0.020895,-61.738,0.016119,6.3502,0.3649,,,-0.169,0.016,,,4.373,0.03,,,5308.8,18.51,,,10.984,13.483,11.409,14.362,10.426,12.559,9.279,9.725,9.389,10.548,11.352,10.722,7.5664,141.79,262784694,262784696,103.09,96.803,143.15,0.47688,0.048011,0.95341,584.15,237.84,1362.1,7.7714,-167.26,165.98,179.74,15.962,342.87,9536.0,3798.4,52060.0,-2754.7,-29093.0,-320.4,0.8991,0.037817,0.60954,0.015049
104,Gaia EDR3 6621972949110883968,Gaia EDR3 6621972953406706560,336.018,336.02,-26.1971,-26.1972,73.531,0.019224,73.856,0.018952,-7.8395,0.014724,-7.5359,0.014256,-16.048,0.11073,,,0.096478,0.09,,,4.161,0.08,,,5994.6,57.0,,,9.7127,14.082,10.026,15.087,9.2716,13.084,8.444,8.794,8.505,10.957,11.749,11.114,7.2973,172.9,441203682,441203683,88.708,70.122,99.326,0.78083,0.12916,0.99475,11857.0,3303.0,37024.0,140.84,-38.726,320.46,180.01,22.527,336.79,318770.0,137790.0,5170800.0,-138990.0,-2424600.0,-73665.0,1.1525,0.058494,0.5565,0.013636
105,Gaia EDR3 1278427600118718080,Gaia EDR3 1278427600118718208,229.282,229.282,33.6812,33.6838,-48.147,0.011025,-46.391,0.016174,49.038,0.013498,49.55,0.02053,-34.935,0.34301,,,-0.23,0.1,,,4.45,0.1,,,5896.8,100.0,,,10.246,14.854,10.554,15.934,9.8028,13.808,8.959,9.315,9.016,11.6,12.41,11.774,7.1523,290.97,16282004,16282002,23.225,4.9008,48.628,0.9855,0.97399,0.99529,72017.0,31141.0,165260.0,-10.143,-181.25,154.79,181.6,13.164,292.86,9434800.0,4192200.0,51249000.0,-31161.0,-35235.0,-29032.0,1.0073,0.041869,0.46431,0.011163
106,Gaia EDR3 2545860491978084736,Gaia EDR3 2545860491978084480,2.35223,2.34938,0.0718334,0.0716718,-39.636,0.044604,-41.282,0.37987,-38.623,0.022694,-38.033,0.12787,2.7283,0.17497,,,-0.18,0.1,,,4.01,0.1,,,6177.1,100.0,,,8.4754,17.391,8.7336,18.728,8.1021,16.07,7.441,7.695,7.495,,,,7.2054,43.761,301014962,610855417,67.927,22.556,81.891,0.80882,0.43051,0.97126,10264.0,5210.7,22062.0,125.55,-42.567,301.46,179.99,11.304,350.71,584720.0,310140.0,2702000.0,-514560.0,-2582100.0,-258770.0,1.4402,0.10111,0.21535,0.027726
107,Gaia EDR3 2339465082654144128,Gaia EDR3 2339465013934667648,356.362,356.361,-23.003,-23.007,21.416,0.021385,20.85,0.058892,7.552,0.018943,7.3958,0.053137,,,,,0.036701,0.1,,,4.0588,0.11,,,6076.1,54.0,,,9.5108,15.978,9.7996,17.338,9.0952,14.794,8.342,8.655,8.452,12.334,13.167,12.613,8.1595,99.039,66500790,66500791,135.43,117.0,162.12,0.30728,0.038506,0.54699,8142.3,4352.4,16245.0,53.513,-116.28,219.11,180.22,23.577,336.75,433360.0,242460.0,1748400.0,-180060.0,-1054400.0,-70770.0,1.1565,0.03485,0.29516,0.0078456
108,Gaia EDR3 3668298169847920384,Gaia EDR3 3668297590027529088,216.718,216.716,3.22996,3.22781,6.6153,0.017839,6.7936,0.045929,10.278,0.014018,11.561,0.036152,21.903,0.90188,,,-0.264,0.05,,,4.699,0.087,,,4158.6,52.77,,,12.101,15.497,12.845,17.09,11.28,14.265,9.495,10.217,9.657,11.727,12.498,11.984,11.22,120.58,446446856,446446857,104.95,95.754,143.35,0.57976,0.078125,0.95201,9466.5,3525.8,28248.0,164.74,-11.377,332.18,179.84,20.472,338.58,342930.0,146290.0,3317500.0,-164090.0,-1471000.0,-85940.0,0.63654,0.015584,0.28992,0.0075043
109,Gaia EDR3 6231229228386772608,Gaia EDR3 6231229232682939904,224.564,224.566,-22.7615,-22.7589,29.777,0.016851,28.567,0.050859,61.956,0.015848,63.439,0.047042,30.535,1.0038,,,-0.092696,0.08,,,4.4935,0.12,,,4624.9,64.0,,,11.857,15.767,12.537,17.207,11.081,14.588,9.403,10.116,9.484,12.122,12.937,12.406,11.112,128.28,287164028,287164030,52.058,15.03,72.199,0.82521,0.58712,0.93422,11292.0,6018.4,23669.0,-20.723,-183.54,152.0,180.31,17.762,348.71,570140.0,325750.0,2540600.0,-519440.0,-2478200.0,-284540.0,0.65067,0.016032,0.24278,0.0064623
110,Gaia EDR3 3899024057803487360,Gaia EDR3 3899024057803487488,178.528,178.529,6.47193,6.47477,-171.98,0.018949,-171.66,0.036317,-106.98,0.014223,-104.54,0.026942,9.9017,0.68227,,,-0.146,0.151,,,4.585,0.254,,,4140.3,162.82,,,11.81,14.979,12.53,16.466,11.004,13.774,9.259,10.006,9.406,11.317,12.113,11.569,11.044,117.68,291108437,291108436,72.711,32.078,85.138,0.50829,0.044531,0.94834,9417.3,3979.8,22047.0,60.917,-96.787,236.6,179.86,13.706,344.02,476820.0,197290.0,2572400.0,-261350.0,-1542200.0,-99808.0,0.67286,0.016591,0.35552,0.009092
111,Gaia EDR3 2547493198026195456,Gaia EDR3 2547493198026195328,7.81269,7.80971,1.96432,1.96551,-114.45,0.022734,-114.86,0.023858,-64.957,0.016944,-66.084,0.017066,4.1503,0.57239,,,-0.267,0.049,,,4.69,0.084,,,4162.4,51.13,,,11.98,13.587,12.718,14.653,11.162,12.565,9.381,10.17,9.497,10.395,11.242,10.606,11.709,272.77,257321708,257321707,135.65,112.49,168.22,0.88276,0.74657,0.94902,12544.0,6735.0,25984.0,-150.28,-312.98,22.823,179.68,11.941,334.79,731400.0,413170.0,3130900.0,-32082.0,-48667.0,-27345.0,0.64008,0.015624,0.48786,0.011604
112,Gaia EDR3 1403516284934567168,Gaia EDR3 1403516289230810368,240.259,240.258,50.4749,50.4723,-113.83,0.011908,-113.17,0.03939,5.9422,0.016422,4.9814,0.046966,-41.795,1.3021,,,-0.022,0.045,,,4.614,0.079,,,3924.3,47.87,,,12.433,16.125,13.265,18.019,11.552,14.793,9.623,10.428,9.774,11.97,12.81,12.282,10.509,163.67,159938729,159938730,52.134,19.674,64.558,0.30997,0.019197,0.66913,9036.6,4801.8,16901.0,-83.355,-220.52,80.634,179.47,13.171,341.18,508470.0,243990.0,1611100.0,-276730.0,-1148100.0,-41707.0,0.63598,0.015387,0.27546,0.006626
113,Gaia EDR3 5583652789853154944,Gaia EDR3 5583649834914521472,99.2122,99.2138,-32.8979,-32.9009,-36.868,0.010422,-37.201,0.014885,-105.63,0.010632,-107.59,0.013615,29.554,0.48537,27.183,2.0605,-0.13389,0.1,,,4.043,0.12,,,5086.2,76.0,,,10.676,13.704,11.161,14.81,10.064,12.659,8.776,9.345,8.891,10.49,11.305,10.706,11.605,456.84,52167554,52167553,132.43,116.06,163.67,0.44231,0.088572,0.70879,9843.7,5336.4,19156.0,-173.53,-321.05,-8.9441,179.99,15.547,346.24,740650.0,389240.0,2647300.0,-117730.0,-929010.0,-49377.0,0.79092,0.022802,0.47456,0.011193
114,Gaia EDR3 734391239558105856,Gaia EDR3 734391235263127168,159.378,159.378,28.3056,28.3027,-40.776,0.013196,-40.902,0.018974,-9.9314,0.011165,-8.6357,0.01623,6.6514,0.6108,,,0.06,0.1,,,4.53,0.1,,,4434.3,100.0,,,10.081,14.304,10.821,15.927,9.2869,13.07,7.572,8.268,7.691,10.45,11.297,10.715,24.855,646.17,165409900,165409901,81.026,48.46,87.431,0.79605,0.12974,0.98444,13650.0,3783.9,42371.0,-78.285,-257.09,98.578,181.37,24.846,336.28,477240.0,207260.0,7766300.0,-169190.0,-3604100.0,-81851.0,0.66653,0.016224,0.23519,0.0056754
115,Gaia EDR3 1690646191681632128,Gaia EDR3 1690646191681015552,185.542,185.536,73.2493,73.2514,-455.17,0.02969,-455.85,0.080863,184.38,0.026732,182.46,0.077236,,,,,-0.56,0.045,,,4.53,0.1,,,5292.4,100.0,,,7.8292,16.62,8.25,18.49,7.2897,15.162,6.061,6.533,6.143,12.025,12.921,12.441,23.255,654.02,154486565,154486560,112.17,98.442,148.36,0.68382,0.10326,0.90926,11162.0,3702.2,36334.0,-71.007,-247.05,100.25,180.29,26.967,332.48,463000.0,206240.0,6341000.0,-198040.0,-2618600.0,-105880.0,0.91993,0.059668,0.1218,0.0058383
116,Gaia EDR3 6180035765135232128,Gaia EDR3 6180035765134091264,198.183,198.182,-31.8747,-31.8726,-199.93,0.019896,-202.65,0.060131,-308.13,0.01652,-301.47,0.043138,65.093,0.15508,,,-0.25,0.16,,,,0.1,,,,100.0,,,6.5138,13.558,6.8637,14.421,6.0573,12.236,5.136,5.559,5.29,9.517,10.111,9.718,26.422,735.01,124401411,124401414,127.62,108.41,158.81,0.44145,0.059469,0.72723,9763.7,4393.6,24162.0,127.25,-43.862,297.29,180.61,26.84,332.87,547710.0,270510.0,3488600.0,-225090.0,-1751900.0,-108140.0,1.1282,0.093757,0.34618,0.01046
117,Gaia EDR3 3800722186362025472,Gaia EDR3 3800722182067782528,175.129,175.127,3.65376,3.65549,150.72,0.025469,153.81,0.048953,-82.447,0.020719,-83.843,0.031883,-1.4309,0.21943,,,-0.07,0.04,,,,0.1,,,5433.0,100.0,,,8.3132,12.947,8.7185,14.324,7.7851,11.795,6.724,7.148,6.837,9.422,10.217,9.648,22.62,328.44,281886865,281886864,124.53,107.46,156.98,0.44399,0.06175,0.71797,10539.0,4681.3,25547.0,-142.54,-314.24,18.064,180.2,25.468,334.67,583120.0,282940.0,3607100.0,-261960.0,-1905900.0,-133370.0,0.94464,0.04435,0.41145,0.010187
118,Gaia EDR3 4985622780505934464,Gaia EDR3 4985622780504009216,12.8619,12.859,-43.5905,-43.5896,63.841,0.0092993,69.025,0.062969,25.519,0.012368,27.674,0.092461,2.4311,0.37988,,,-0.37686,0.08,,,4.5847,0.12,,,5019.0,73.0,,,9.458,17.624,9.9276,17.812,8.8586,17.015,7.586,8.118,7.679,,,,20.899,708.41,80510448,616366955,46.991,12.948,68.743,0.85694,0.68773,0.93614,14945.0,8187.5,30977.0,126.08,-37.239,298.64,179.49,22.108,348.08,1045500.0,611710.0,4501600.0,-976680.0,-4418200.0,-553700.0,0.75303,0.023473,0.10026,5.96e-05
119,Gaia EDR3 1927715845118203520,Gaia EDR3 1927715845116118784,343.762,343.762,37.0769,37.0795,88.512,0.042604,89.913,0.047611,6.1129,0.034592,-7.4624,0.051671,-28.094,0.17801,,,-0.025,0.015,,,3.87,0.1,,,6666.5,100.0,,,5.7933,15.018,6.0241,14.829,5.4637,14.723,4.832,5.059,4.875,,,,23.363,402.63,129489432,2041278331,89.513,25.076,153.97,0.9905,0.95475,0.99932,43585.0,19084.0,99893.0,73.549,-105.64,252.77,180.25,6.0036,343.33,5509100.0,2448600.0,29324000.0,-48380.0,-64753.0,-44737.0,1.574,0.11607,0.58688,0.00012533
120,Gaia EDR3 6171268121976762752,Gaia EDR3 6171268121976762240,207.813,207.812,-32.4846,-32.4873,-138.54,0.020795,-136.23,0.036399,33.746,0.019406,30.534,0.035165,10.82,0.92783,,,-0.5937,0.078566,,,4.5291,0.18972,,,4233.6,113.84,,,12.225,14.999,13.364,16.696,11.179,13.745,8.942,9.815,9.177,11.09,11.958,11.367,23.24,660.04,111780978,111780975,116.36,101.49,152.6,0.55366,0.075101,0.85971,10919.0,4274.5,30618.0,92.023,-71.701,266.07,181.17,25.068,336.0,596840.0,268800.0,5153200.0,-196000.0,-2291600.0,-90575.0,0.47986,0.011515,0.18366,0.0046345
121,Gaia EDR3 6259717372800655872,Gaia EDR3 6259717372800655488,231.396,231.398,-15.2119,-15.2136,-119.24,0.02546,-120.26,0.045768,-292.17,0.019161,-293.82,0.034486,33.421,1.7287,,,-0.43111,0.09,,,4.1766,0.16,,,4144.6,79.0,,,11.792,14.65,12.757,16.199,10.829,13.427,8.795,9.599,8.967,11.022,11.737,11.253,21.476,561.08,346212993,346212990,81.634,51.864,88.292,0.86764,0.14018,0.98909,16650.0,3693.0,43757.0,-172.9,-351.73,5.8813,178.31,24.624,335.01,584570.0,255050.0,10402000.0,-229270.0,-4817600.0,-116660.0,0.53257,0.012923,0.20787,0.0055224
122,Gaia EDR3 1170567742815983488,Gaia EDR3 1170567742815983360,231.493,231.492,13.1657,13.1646,-61.839,0.018946,-61.67,0.027141,74.077,0.016438,73.705,0.023244,-50.452,0.5809,,,-0.191,0.052,,,4.592,0.089,,,5256.6,54.28,,,11.247,14.474,11.677,15.614,10.683,13.39,9.51,10.006,9.596,11.124,11.935,11.358,7.5682,126.35,159636727,159636725,146.38,124.17,169.33,0.19971,0.018878,0.55085,5753.9,3454.1,10413.0,24.573,-133.61,188.35,180.37,18.353,343.8,313800.0,188880.0,988760.0,-85526.0,-554090.0,-14054.0,0.83403,0.030375,0.52706,0.013135
123,Gaia EDR3 3724821249428997248,Gaia EDR3 3724821249428520320,204.925,204.925,8.46157,8.45988,17.88,0.024107,19.006,0.023495,-1.0467,0.014508,-0.72661,0.014527,-7.1252,1.6311,,,-0.102,0.014,,,4.665,0.026,,,5387.6,16.41,,,11.148,13.892,11.565,14.819,10.596,12.941,9.5,9.96,9.608,10.881,11.708,11.083,7.7627,277.87,379081223,379081221,36.062,12.166,55.026,0.25765,0.028418,0.56473,5748.7,3451.5,10429.0,-136.06,-298.04,13.853,179.75,18.991,343.78,300940.0,179030.0,940370.0,-58132.0,-464350.0,-14563.0,0.86083,0.011101,0.55416,0.013763
124,Gaia EDR3 872734575705587328,Gaia EDR3 872734575705587200,111.667,111.666,26.9792,26.9806,-135.4,0.017316,-133.87,0.016701,-105.31,0.015792,-104.39,0.013841,,,36.955,3.846,-0.531,0.015,,,4.358,0.026,,,5634.0,16.03,,,10.777,13.151,11.115,13.825,10.296,12.342,9.333,9.739,9.425,10.578,11.315,10.682,7.0139,154.62,462504307,462504309,81.835,44.503,111.84,0.7517,0.11074,0.98321,7407.6,2112.7,21382.0,38.458,-139.94,216.63,179.15,24.642,337.08,199810.0,86296.0,2778500.0,-70845.0,-1263000.0,-31233.0,0.85921,0.047958,0.63057,0.015665
125,Gaia EDR3 6628778170174567296,Gaia EDR3 6628778170173417344,337.914,337.913,-21.4677,-21.4687,26.08,0.014864,25.788,0.013063,-30.643,0.013581,-29.853,0.01224,5.8999,1.3016,4.0179,0.58408,,,-0.32249,0.09,,,4.5316,0.16,,,4852.6,79.0,11.767,12.032,12.254,12.57,11.145,11.369,9.831,10.41,9.937,9.97,10.551,10.06,7.3251,189.53,69838368,69838367,132.31,115.17,161.02,0.29802,0.028054,0.6302,5741.8,3034.7,11324.0,-33.435,-183.46,133.52,179.49,20.567,341.54,250490.0,130050.0,937410.0,-75286.0,-529800.0,-29519.0,0.75455,0.023905,0.73088,0.022082
126,Gaia EDR3 1330298366828237952,Gaia EDR3 1330298362534621696,245.22,245.22,36.4246,36.4234,2.8426,0.010974,1.4902,0.0088806,-12.465,0.015084,-12.238,0.011663,9.1261,0.53315,,,0.04,0.027,-0.149,0.028,4.717,0.048,4.64,0.049,5268.0,29.15,4508.5,29.98,11.357,12.421,11.79,13.029,10.786,11.684,9.596,10.083,9.689,10.097,10.75,10.205,7.2951,333.94,39930499,39930500,76.481,33.912,100.62,0.57869,0.055226,0.9683,6175.0,2383.8,15056.0,129.19,-48.184,305.31,180.14,17.215,345.02,277730.0,114000.0,1809600.0,-62511.0,-821320.0,-27144.0,0.87107,0.015092,0.72544,0.01778
127,Gaia EDR3 2566675965078537600,Gaia EDR3 2566675960784659840,23.8305,23.8311,8.34191,8.34331,-83.266,0.026959,-82.718,0.019285,-30.615,0.019366,-28.969,0.014188,,,,,-0.539,0.023,,,4.633,0.042,,,5153.0,25.55,,,11.534,12.758,11.969,13.397,10.959,12.001,9.765,10.286,9.823,10.342,11.06,10.43,7.7525,173.61,346874870,346874869,41.853,12.154,65.039,0.73823,0.48815,0.87681,7957.3,4135.3,16605.0,166.24,-3.9066,322.65,179.36,13.22,339.63,415720.0,221900.0,1785400.0,-32358.0,-54202.0,-25954.0,0.73475,0.022461,0.63267,0.015696
128,Gaia EDR3 5737419559713009024,Gaia EDR3 5737419559713009152,134.535,134.534,-10.5766,-10.5752,55.288,0.01676,54.074,0.013653,30.582,0.014287,28.526,0.011197,5.1223,0.52368,4.4071,1.5308,-0.29008,0.09,,,4.363,0.16,,,4935.7,79.0,,,11.101,13.31,11.54,14.161,10.529,12.395,9.362,9.871,9.438,10.43,11.238,10.587,8.1772,355.76,47212091,47212094,157.89,138.07,173.73,0.68786,0.55556,0.862,11670.0,5840.5,24197.0,159.41,5.5631,322.85,180.18,22.4,327.76,781010.0,389830.0,3287400.0,-27920.0,-33760.0,-20928.0,0.81321,0.033086,0.60543,0.015206
129,Gaia EDR3 3077373376440857472,Gaia EDR3 3077373380737581056,124.491,124.492,-0.370341,-0.371484,12.091,0.015012,11.762,0.01993,-23.467,0.012052,-22.199,0.015881,-8.9538,0.7177,-9.1221,0.31491,0.034,0.018,,,4.42,0.033,,,5586.4,19.99,,,10.702,10.989,11.076,11.387,10.191,10.451,9.189,9.601,9.258,9.398,9.82,9.494,6.9292,143.26,178589423,178589422,110.45,98.492,158.58,0.90109,0.69399,0.98544,3612.9,1976.3,7607.2,75.542,-101.27,247.59,179.77,13.226,351.4,133000.0,79006.0,596660.0,-122160.0,-582720.0,-69938.0,0.9775,0.04058,0.94565,0.024193
130,Gaia EDR3 3636691509812474112,Gaia EDR3 3636714977513779584,202.534,202.545,-4.21622,-4.21486,15.336,0.026215,15.406,0.018978,-38.648,0.012554,-38.698,0.0098399,10.96,0.25757,11.435,0.29299,0.13033,0.09,,,4.0903,0.08,,,5796.2,57.0,,,10.189,10.758,10.53,11.135,9.7202,10.25,8.871,9.267,8.967,9.299,9.696,9.392,6.0487,119.25,115081244,115081245,87.483,67.147,89.613,0.70098,0.22913,0.99552,2764.3,1310.7,6008.1,163.92,-15.628,342.46,179.62,8.6944,351.37,89372.0,43488.0,426790.0,-9992.4,-33254.0,-5672.9,1.1567,0.058227,1.0518,0.045308
131,Gaia EDR3 238163534366737792,Gaia EDR3 238164255921243776,53.8673,53.8536,42.3006,42.3046,2.567,0.017688,1.407,0.017882,-39.53,0.015815,-39.64,0.01809,16.947,0.29,16.562,0.1964,,,0.108,0.009,,,4.195,0.018,,,5946.8,11.4,9.8631,10.059,10.206,10.404,9.3787,9.5804,8.45,8.805,8.531,8.692,9.06,8.764,5.9611,169.23,431801358,431801351,86.974,66.96,89.759,0.83013,0.13918,0.99579,4307.5,1082.1,12684.0,89.081,-90.591,268.37,180.65,23.289,337.54,75810.0,32951.0,1322300.0,-25478.0,-609060.0,-11618.0,1.3155,0.11329,1.1738,0.083472
132,Gaia EDR3 3419649357600434048,Gaia EDR3 3419649288879598592,74.0524,74.052,24.2472,24.2357,85.501,0.022564,85.404,0.028796,12.49,0.016248,12.327,0.021184,69.327,0.46105,69.536,0.50011,-0.302,0.012,-0.213,0.015,4.181,0.022,4.465,0.027,5817.6,13.6,5528.8,16.7,10.594,11.492,10.986,11.94,10.056,10.903,9.001,9.413,9.09,9.676,10.168,9.783,6.0342,81.994,60511977,60511967,50.032,20.238,67.471,0.37867,0.049718,0.61068,2679.5,1310.5,5801.3,113.36,-48.407,285.35,178.47,26.008,334.98,82484.0,43011.0,400600.0,-34360.0,-233540.0,-14797.0,1.0369,0.084794,0.89367,0.044553
133,Gaia EDR3 2524864836409161728,Gaia EDR3 2524864836409161600,15.4414,15.4341,-5.4572,-5.45025,16.204,0.025772,15.938,0.031645,-7.8448,0.028805,-7.6129,0.03268,-9.349,0.29632,-9.0546,0.35749,-0.513,0.15,-0.025057,0.1,4.4322,0.27,4.4322,0.12,6256.8,197.0,5480.4,76.0,11.048,11.277,11.424,11.679,10.537,10.744,9.555,9.953,9.615,9.699,10.121,9.766,6.179,143.93,269555614,269555616,89.957,81.704,98.194,0.85502,0.14373,0.99744,4562.3,1068.3,12583.0,-48.933,-228.76,130.89,179.54,22.277,336.35,73586.0,32131.0,1298900.0,-29120.0,-610700.0,-14779.0,0.89102,0.051237,0.92087,0.029234
134,Gaia EDR3 3763347449671735552,Gaia EDR3 3763347445376171520,164.563,164.566,-8.02551,-8.03451,4.4437,0.024062,4.5118,0.015835,-42.704,0.019479,-42.439,0.014587,5.0375,0.89726,4.7389,2.2604,-0.082184,0.09,,,3.9876,0.08,,,5757.2,57.0,,,10.43,12.296,10.737,12.807,9.995,11.656,9.188,9.479,9.272,10.325,10.836,10.4,5.5631,143.64,148562426,148562428,20.704,5.5334,41.699,0.83693,0.75265,0.94022,8677.4,4061.4,19269.0,-113.27,-279.5,42.421,180.3,21.33,320.66,450240.0,216560.0,2238100.0,-7750.2,-9097.8,-6808.0,1.1333,0.043559,0.81829,0.022482
135,Gaia EDR3 5020707745574637824,Gaia EDR3 5020707951733067776,29.2231,29.2161,-30.183,-30.174,36.311,0.016748,35.766,0.012045,-32.418,0.013464,-33.507,0.0096124,-10.62,0.87305,-10.15,0.55836,-0.064681,0.1,0.053209,0.08,4.1766,0.12,4.4935,0.12,5737.6,76.0,4925.7,64.0,10.358,12.165,10.671,12.695,9.8699,11.509,8.984,9.34,9.074,10.209,10.725,10.265,6.5181,157.49,123271370,123271366,121.25,104.2,155.14,0.52616,0.075778,0.77689,2594.9,1069.2,7243.0,-157.9,-331.36,7.8966,181.46,27.673,332.96,72885.0,34440.0,607230.0,-30082.0,-269390.0,-15807.0,1.0693,0.057379,0.78324,0.013457
136,Gaia EDR3 4968678550405312384,Gaia EDR3 4968678172450120448,29.4524,29.4461,-36.4214,-36.4331,111.35,0.0086205,111.36,0.0067235,-141.29,0.012167,-141.04,0.0093361,-38.436,2.4932,-34.113,0.97485,-0.48924,0.11,-0.60066,0.09,4.0746,0.16,4.5771,0.16,5097.6,104.0,5042.0,79.0,11.882,12.365,12.298,12.847,11.312,11.737,10.163,10.635,10.235,10.412,10.979,10.495,6.0309,217.0,152318910,152318908,141.27,124.6,164.19,0.22842,0.028805,0.43283,2310.4,1396.0,4118.3,-20.591,-190.11,143.29,180.87,21.3,339.02,72058.0,44832.0,227170.0,-27352.0,-146020.0,-7795.5,0.7795,0.029738,0.70507,0.021957
137,Gaia EDR3 3431894927837651968,Gaia EDR3 3431894923539367296,96.5612,96.5716,25.5619,25.5556,7.3728,0.029515,7.5916,0.024391,-28.874,0.021772,-29.094,0.017954,,,-71.655,1.3185,,,-0.009,0.019,,,4.636,0.035,,,5567.4,23.02,8.6814,11.084,9.1534,11.472,8.1001,10.564,6.771,7.309,6.884,9.53,9.949,9.608,6.555,102.49,84551052,84551070,113.25,98.992,149.4,0.66592,0.10307,0.88997,3288.8,1138.1,10766.0,107.26,-63.128,283.02,178.84,28.122,332.62,77115.0,34713.0,1009900.0,-25972.0,-415450.0,-12119.0,1.4602,0.09834,0.93932,0.02218
138,Gaia EDR3 1862884928704361088,Gaia EDR3 1862884928704360064,310.702,310.696,32.1688,32.1601,-4.8547,0.01138,-4.7261,0.0090205,-24.858,0.012593,-24.448,0.010325,-0.42187,0.25061,2.3019,1.0553,,,0.07,0.1,,,4.67,0.1,,,4886.5,100.0,8.7975,12.623,9.1583,13.188,8.3155,11.932,7.368,7.734,7.435,10.487,11.09,10.585,5.581,196.16,100248732,100248787,102.29,95.813,135.04,0.8564,0.14269,0.97509,1875.3,459.83,5417.3,-80.831,-258.39,97.108,179.44,25.687,333.57,17985.0,7895.6,319270.0,-5013.5,-147600.0,-1671.2,1.591,0.10792,0.78582,0.019405
139,Gaia EDR3 3484025454168955264,Gaia EDR3 3484025454167211136,174.786,174.786,-27.6974,-27.6966,358.57,0.013185,356.07,0.043755,-275.99,0.0099664,-291.4,0.032245,37.976,0.48413,,,-0.743,0.19,,,4.4322,0.21,,,3987.8,120.0,,,9.4932,13.482,10.21,12.961,8.7067,11.642,6.911,7.692,7.05,,,,33.258,517.98,14718770,901343851,107.35,97.291,142.57,0.80613,0.13381,0.94739,1662.0,471.78,5217.7,-166.12,-341.69,11.065,180.53,27.634,332.86,18204.0,8053.2,296200.0,-5064.2,-134040.0,-1662.1,0.66994,0.016312,0.23866,0.0081539
140,Gaia EDR3 5473349302315731072,Gaia EDR3 5473349302315730944,152.938,152.94,-24.4262,-24.4263,175.56,0.019123,188.19,0.057046,-21.456,0.016623,-37.089,0.049247,10.303,0.37335,,,-0.30198,0.08,,,4.6753,0.12,,,4313.3,73.0,,,10.345,13.708,11.283,15.12,9.4206,12.236,7.323,8.173,7.504,,,,33.849,721.42,168078441,874717081,75.433,27.433,83.798,0.86343,0.58302,0.98791,1620.0,866.59,3452.4,-87.195,-260.3,90.241,179.67,10.743,351.65,36653.0,21454.0,170590.0,-31227.0,-164000.0,-17024.0,0.60571,0.014991,0.2399,0.014958
141,Gaia EDR3 1270321278844517888,Gaia EDR3 1270321278842133504,229.743,229.744,25.6912,25.6903,-564.2,0.014396,-544.41,0.03875,-125.05,0.022267,-113.57,0.052521,-30.875,0.18566,,,-0.22,0.02,,,4.5,0.1,,,5356.0,100.0,,,7.7975,12.091,8.1977,12.451,7.2724,10.727,6.121,6.526,6.211,,,,29.329,433.2,357500361,1101279636,118.22,101.42,152.81,0.63078,0.094598,0.82675,1315.2,490.29,4185.1,-128.57,-303.18,42.139,181.78,28.486,331.05,19435.0,9018.1,224900.0,-6051.3,-88012.0,-2445.2,0.94505,0.050259,0.432,0.026829
142,Gaia EDR3 2436129605187585024,Gaia EDR3 2436129605187585024,357.587,357.587,-8.13067,-8.13096,17.821,0.015858,17.821,0.015858,-60.821,0.012148,-60.821,0.012148,-4.076,0.6077,,,-0.46292,0.09,,,4.524,0.16,,,4038.5,79.0,,,11.837,12.226,12.789,13.149,10.854,11.109,8.378,9.256,8.762,,,,24.335,478.24,9697982,2052392332,39.394,10.766,62.499,0.8431,0.72777,0.9173,1725.5,986.16,3545.2,139.34,-32.045,299.9,179.81,13.531,331.05,41850.0,26263.0,179010.0,-201.76,-1135.9,38.705,0.52453,0.011184,0.52451,0.011916
143,Gaia EDR3 6585345884622880896,Gaia EDR3 6585345884623967232,327.264,327.266,-37.8236,-37.8239,663.68,0.021489,667.04,0.017868,-252.78,0.019149,-245.72,0.01583,-34.78,1.861,,,-0.98275,0.19,,,4.4322,0.21,,,3987.6,120.0,,,11.531,13.034,12.713,14.463,10.469,11.859,8.236,9.064,8.361,9.391,10.208,8.814,37.414,387.09,197597426,197597428,42.111,13.03,62.25,0.63754,0.40678,0.79766,1280.1,713.56,2623.6,-43.891,-212.39,110.5,180.57,13.935,341.53,26393.0,15856.0,111790.0,-936.51,-2718.9,-161.66,0.42725,0.011333,0.25524,0.0067567
144,Gaia EDR3 3488911718201071616,Gaia EDR3 3488911718200312704,183.674,183.675,-24.7753,-24.7757,-293.55,0.022418,-302.18,0.0524,-31.996,0.021544,-41.1,0.055173,-12.46,0.14194,,,0.09,0.06,,,4.43,0.1,,,5617.5,100.0,,,7.2926,12.253,7.6737,13.402,6.8003,10.877,5.827,6.226,5.886,,,,34.032,447.24,99143516,951546935,52.642,21.326,71.074,0.46509,0.063211,0.66306,1190.9,541.41,2882.2,-40.408,-210.45,131.19,179.78,27.93,332.37,21635.0,10875.0,133570.0,-6851.8,-67995.0,-2679.2,0.98786,0.025899,0.44797,0.018905
145,Gaia EDR3 3480012752122704768,Gaia EDR3 3480012752122704896,177.793,177.792,-29.489,-29.4878,-51.951,0.014765,-50.401,0.11954,11.233,0.010655,16.26,0.046025,18.247,0.31399,,,-0.060108,0.09,,,4.5011,0.08,,,5527.6,57.0,,,9.3146,15.227,9.6822,15.72,8.8275,13.736,7.87,8.268,7.937,,,,13.34,178.35,397400623,901197121,104.33,97.396,144.75,0.46166,0.041135,0.94531,2624.8,1082.7,6046.1,118.2,-37.594,292.8,179.77,16.643,345.15,96600.0,38530.0,508430.0,-22487.0,-253640.0,-7906.2,0.95856,0.032433,0.26782,0.016606
146,Gaia EDR3 6145445472922847360,Gaia EDR3 6145445404206280320,186.109,186.11,-44.0676,-44.0687,-81.48,0.015413,-84.085,0.017735,-23.014,0.015958,-24.047,0.012411,-5.1594,0.43734,,,0.132,0.09,,,4.043,0.19,,,4840.8,87.0,,,10.63,12.953,11.142,13.917,9.9885,11.964,8.651,9.224,8.744,9.889,10.685,10.054,13.118,335.77,22856975,22856978,63.455,27.899,79.08,0.5985,0.09084,0.84767,2844.6,1065.4,8840.8,47.689,-126.93,215.72,179.64,28.38,333.25,72713.0,33293.0,795780.0,-23850.0,-314020.0,-11063.0,0.78997,0.015464,0.52853,0.013047
147,Gaia EDR3 4424785195079151232,Gaia EDR3 4424785229438889472,236.313,236.315,4.70767,4.70782,-17.551,0.023841,-19.417,0.072773,-133.18,0.021308,-130.92,0.08016,3.9614,0.19142,,,-0.2,0.09,,,4.0,0.1,,,5727.8,100.0,,,7.8734,14.464,8.22,15.385,7.4037,13.264,6.457,6.832,6.529,,,,12.689,163.25,272465601,1103619115,62.185,27.402,78.637,0.61576,0.094217,0.83144,2256.7,843.22,7134.6,-109.09,-284.37,60.719,180.18,28.798,331.86,51319.0,23672.0,582620.0,-17186.0,-230570.0,-8004.3,1.2125,0.098366,0.39525,0.016899
148,Gaia EDR3 3413553458975960064,Gaia EDR3 3413553458975960192,72.4503,72.4486,23.3955,23.3957,49.473,0.035318,46.507,0.16055,-48.503,0.02319,-49.285,0.101,33.098,0.43453,,,0.42,0.04,,,,0.1,,,,100.0,,,8.3445,15.913,8.6766,16.856,7.8958,14.566,7.057,7.367,7.141,,,,14.425,97.8,18644109,674499751,71.53,35.897,82.972,0.751,0.12343,0.93674,2997.0,906.12,9895.5,121.36,-52.352,298.41,179.65,26.322,332.35,54163.0,24018.0,866800.0,-21094.0,-388750.0,-10523.0,1.2255,0.01923,0.24728,0.008033
149,Gaia EDR3 4638909105993620736,Gaia EDR3 4638909101698342016,47.8585,47.8529,-76.7304,-76.7299,61.352,0.014249,64.297,0.095993,39.284,0.011535,41.32,0.082174,21.976,0.51502,,,0.24625,0.08,,,4.5316,0.12,,,4838.0,64.0,,,10.699,16.584,11.256,17.782,10.029,15.19,8.615,9.234,8.708,10.117,10.712,12.535,13.291,67.036,394231773,394231772,105.33,96.912,139.73,0.83083,0.13686,0.96055,2855.3,764.03,8702.2,-106.57,-283.52,70.495,178.99,26.541,332.82,44051.0,19381.0,745010.0,-15499.0,-352090.0,-7175.1,0.80801,0.015177,0.49334,0.011858
150,Gaia EDR3 6193365140302226432,Gaia EDR3 6193365144597198464,200.07,200.068,-24.8645,-24.8645,-132.27,0.021298,-129.99,0.022559,-58.422,0.015873,-56.696,0.019794,16.06,0.44281,17.807,0.13801,-0.56952,0.11,,,4.4858,0.16,,,5343.6,104.0,,,10.012,12.871,10.407,13.755,9.4836,11.934,8.454,8.801,8.429,9.903,9.387,9.024,11.933,274.91,98038726,98038725,121.88,109.07,159.19,0.48336,0.06634,0.81192,2300.0,1149.9,4621.3,-63.382,-231.5,81.401,180.43,11.936,345.94,79695.0,37350.0,300920.0,-52185.0,-227060.0,-7715.2,0.82946,0.041739,0.55754,0.014183
151,Gaia EDR3 6612042160089278720,Gaia EDR3 6612042164383880704,334.083,334.085,-32.8865,-32.8863,-90.998,0.012966,-94.075,0.014415,-77.769,0.013407,-76.835,0.014667,-6.4895,0.31579,-6.8594,0.67604,0.049865,0.09,,,3.4952,0.15,,,5428.6,69.0,,,9.2255,12.328,9.5685,13.156,8.7516,11.432,7.838,8.204,7.943,9.453,9.848,9.64,12.371,295.51,60371506,60371507,95.134,92.967,126.24,0.42378,0.016058,0.98592,2120.2,907.75,4252.6,-120.31,-298.13,41.616,179.76,10.839,345.52,80257.0,28448.0,288470.0,-40492.0,-198620.0,-7657.3,1.028,0.037211,0.6142,0.015093
152,Gaia EDR3 2877757697549768064,Gaia EDR3 2877757697549767808,2.41895,2.41816,38.0371,38.0376,-41.066,0.0096939,-40.231,0.0096229,-14.109,0.0080936,-14.478,0.0086596,-7.565,0.26774,,,0.053,0.023,,,4.686,0.042,,,5468.7,25.81,,,10.433,12.41,10.833,13.072,9.8959,11.544,8.693,9.248,8.836,,,,9.6305,258.73,194327926,612009725,120.69,104.15,155.1,0.49959,0.071185,0.77945,2194.0,910.8,5874.9,39.273,-134.1,201.4,178.9,25.62,333.86,49701.0,23303.0,381740.0,-20536.0,-180130.0,-10635.0,0.90086,0.033593,0.69043,0.019872
153,Gaia EDR3 6776834733774740096,Gaia EDR3 6776834733773886208,316.707,316.707,-36.511,-36.5101,-78.945,0.01639,-79.536,0.013158,-54.726,0.016576,-57.511,0.013653,63.746,0.59303,65.989,0.38273,-0.36794,0.11,,,3.924,0.16,,,5410.3,104.0,,,9.8627,10.41,10.196,10.782,9.3905,9.8791,8.231,8.541,8.285,8.853,8.698,8.354,9.4451,68.788,115113544,115113541,63.493,28.385,79.511,0.63065,0.096642,0.84999,2617.5,947.24,8401.8,101.48,-73.417,271.6,177.85,28.87,332.61,53568.0,24561.0,648800.0,-17705.0,-253370.0,-8194.0,0.91811,0.06278,0.94416,0.050521
154,Gaia EDR3 2606426780756153856,Gaia EDR3 2606426776461192832,347.373,347.374,-8.82687,-8.82723,100.09,0.025138,100.09,0.026253,-26.746,0.018946,-25.383,0.018384,,,,,0.49075,0.12,,,4.4322,0.16,,,7417.5,83.0,,,9.7309,9.8486,10.081,10.204,9.2464,9.3533,7.945,8.17,8.052,8.431,8.54,8.48,9.2175,218.7,4498926,4498923,101.05,94.565,135.16,0.79616,0.12618,0.97693,2626.7,726.77,8076.2,-135.82,-314.2,40.286,179.85,24.748,334.36,41017.0,17775.0,658450.0,-15488.0,-305960.0,-7497.6,1.2978,0.027686,1.1439,0.018041
155,Gaia EDR3 5656013574218673664,Gaia EDR3 5656013574218673792,135.262,135.263,-21.4167,-21.4173,-63.447,0.011658,-65.605,0.024191,-0.99978,0.012117,-0.18738,0.024366,6.6169,0.4109,,,-0.45283,0.11,,,4.7204,0.16,,,5504.5,104.0,,,10.458,13.03,10.836,13.577,9.9409,12.04,8.77,9.317,8.96,,,,9.0054,233.99,118913927,831381057,65.672,29.943,80.509,0.64855,0.099663,0.87893,3972.8,1406.4,12932.0,-29.985,-199.4,145.8,179.27,26.761,332.0,124020.0,56304.0,1570000.0,-52384.0,-624260.0,-28060.0,0.83857,0.040933,0.62,0.015491
156,Gaia EDR3 2600200040249840768,Gaia EDR3 2600200035954296576,332.875,332.875,-14.0506,-14.0511,-1.7667,0.017169,-5.3452,0.021706,-20.635,0.013607,-19.212,0.017697,,,-39.856,0.17549,-0.23032,0.08,,,4.5923,0.09,,,5086.6,59.0,,,10.441,10.639,10.825,10.882,9.897,10.027,,,,,,,8.8025,146.25,2024071222,2024071221,101.72,95.378,144.85,0.67033,0.2014,0.97749,3694.6,1753.9,8031.7,179.98,12.287,356.54,179.63,9.8705,350.86,159720.0,76363.0,748330.0,-20337.0,-64665.0,-12107.0,0.90659,0.052259,0.90274,0.051823
157,Gaia EDR3 3621120947694428416,Gaia EDR3 3621120947694428672,197.377,197.375,-13.211,-13.2108,39.202,0.020355,37.828,0.019799,-88.714,0.01532,-87.071,0.014587,9.5083,0.72295,9.8123,0.6973,-0.071245,0.09,,,4.3553,0.08,,,5218.8,57.0,,,10.486,10.657,10.921,11.104,9.918,10.075,8.778,9.306,8.523,8.906,9.414,8.535,9.7364,168.32,308151108,308151113,97.14,93.185,131.76,0.52592,0.061506,0.9826,4514.4,1740.7,11918.0,118.76,-58.802,287.71,179.75,16.278,342.31,184250.0,73905.0,1324100.0,-90129.0,-676490.0,-45258.0,0.87561,0.037809,0.83016,0.014431
158,Gaia EDR3 5630532113072532736,Gaia EDR3 5630532014287527040,142.617,142.615,-32.1021,-32.1048,-67.178,0.013319,-53.944,0.014344,314.41,0.017681,317.33,0.019083,39.43,0.13658,,,-0.5,0.17,,,4.49,0.1,,,4732.3,100.0,,,7.9934,12.026,8.5602,13.461,7.3204,10.857,5.809,6.492,5.975,8.497,9.27,8.77,50.936,1251.1,24972344,24972346,21.263,6.1,38.319,0.42996,0.30362,0.72493,5775.2,3612.2,10989.0,-28.268,-188.7,125.45,179.65,22.897,338.52,338250.0,226490.0,1201800.0,-13133.0,-18914.0,-2647.0,0.7098,0.022156,0.28467,0.007441
159,Gaia EDR3 1827242816201846144,Gaia EDR3 1827242816176111360,300.182,300.179,22.7098,22.7084,-3.2083,0.011052,-12.193,0.0091716,-250.32,0.013954,-253.99,0.011631,-2.5458,0.15964,,,0.05,0.115,,,4.49,0.1,,,5052.2,100.0,,,7.4143,13.206,7.913,14.886,6.808,11.948,5.541,6.073,5.587,9.323,10.116,9.545,50.568,1563.7,256364928,256364937,87.877,71.308,89.569,0.65732,0.099328,0.99509,4042.1,1352.1,13447.0,-36.162,-214.91,143.42,180.5,19.52,339.53,114930.0,48510.0,1521300.0,-52361.0,-602130.0,-27566.0,0.82519,0.02277,0.19132,0.0049173
160,Gaia EDR3 2282846074981010688,Gaia EDR3 2282846074981011328,349.866,349.857,79.0038,79.0013,203.45,0.016773,209.25,0.024917,72.309,0.014933,61.425,0.025881,-17.108,0.19923,,,0.01,0.055,,,4.6,0.1,,,5089.0,100.0,,,7.2817,10.909,7.7735,12.428,6.6856,9.7229,5.396,5.898,5.512,7.196,8.036,7.39,52.733,1888.4,428988656,398325056,99.915,93.413,135.15,0.68824,0.10516,0.97764,4754.5,1547.1,15676.0,164.48,-13.459,338.79,180.91,21.722,336.78,172130.0,74214.0,2393600.0,-77331.0,-1028000.0,-41217.0,0.84501,0.021132,0.47517,0.011084
161,Gaia EDR3 3498481519515679872,Gaia EDR3 3498481592531208576,192.043,192.04,-24.8059,-24.804,-315.44,0.036362,-320.97,0.024576,169.49,0.021945,151.99,0.019609,-13.145,0.1632,-12.671,0.44591,-0.32,0.18,,,4.44,0.1,,,4529.0,100.0,,,8.4499,9.3025,9.1267,10.172,7.6966,8.4202,6.031,6.76,6.182,6.491,7.319,6.675,53.376,1089.5,9440485,9440488,98.885,94.122,140.18,0.68172,0.20938,0.98573,3715.6,1768.0,8052.9,40.507,-137.1,210.93,179.97,8.6269,350.53,181970.0,87590.0,851480.0,-140670.0,-691640.0,-66462.0,0.65007,0.015834,0.5829,0.014419
162,Gaia EDR3 3766401961693098368,Gaia EDR3 3766401961693098624,151.156,151.154,-11.7298,-11.7318,-191.59,0.024591,-179.6,0.03817,-24.527,0.023307,-17.459,0.039159,-12.723,0.22385,,,-0.045,0.015,,,4.64,0.1,,,5069.0,100.0,,,7.8847,15.209,8.3832,17.281,7.2846,13.81,5.994,6.55,6.089,10.76,11.338,11.096,42.936,907.4,26073633,26073632,127.45,112.58,160.12,0.35057,0.029103,0.7135,3559.3,1813.0,7006.7,-8.2949,-174.59,134.19,180.49,14.704,341.68,189060.0,90833.0,690140.0,-100470.0,-475400.0,-20453.0,0.8044,0.0091187,0.1186,0.0032483
163,Gaia EDR3 5125414998097353600,Gaia EDR3 5125415028162047488,39.0036,39.0002,-23.5213,-23.5222,83.275,0.018923,94.626,0.19539,14.006,0.021187,21.71,0.21716,16.392,0.16895,,,0.17,0.065,,,4.35,0.1,,,4753.3,100.0,,,7.9867,18.598,8.5747,19.777,7.2968,16.892,5.828,6.45,5.965,12.186,12.69,12.725,47.128,991.48,64070385,64070384,92.194,88.5,109.85,0.49548,0.046647,0.99136,3453.6,1360.6,8443.2,-135.68,-315.03,43.855,181.09,15.484,346.03,149150.0,57695.0,891840.0,-35767.0,-437140.0,-12662.0,0.80462,0.019085,0.12286,1.9e-05
164,Gaia EDR3 1328866562170960512,Gaia EDR3 1328866562170960384,243.669,243.667,33.8582,33.8572,-268.22,0.042709,-290.86,0.015045,-87.282,0.057758,-78.524,0.021178,,,-14.792,0.13611,0.04,0.04,,,,0.1,,,5904.0,100.0,,,5.4072,6.4197,5.7714,6.7572,4.9774,5.9682,4.052,3.948,3.346,5.057,6.83,6.671,44.148,1865.8,17542164,17542166,121.14,104.35,155.44,0.50085,0.071641,0.77404,562.81,234.1,1517.8,-5.5731,-167.87,167.83,181.1,26.094,334.18,6046.7,2833.5,46777.0,-88.654,-19073.0,948.15,1.2961,0.13175,0.53739,0.00053638
165,Gaia EDR3 4906784051581971200,Gaia EDR3 4906784051581971328,10.1144,10.1184,-59.4527,-59.4527,883.51,0.038492,884.67,0.047781,444.31,0.034147,443.12,0.042732,3.0808,0.13577,,,-0.27,0.09,,,4.25,0.1,,,6019.7,100.0,,,5.7432,13.536,6.0532,14.742,5.3254,12.286,4.486,4.833,4.672,,,,39.602,728.76,281667171,615957158,66.467,24.103,77.475,0.64114,0.20833,0.92034,635.93,311.64,1346.4,-59.639,-232.47,99.19,179.85,10.96,349.55,7950.8,3905.9,35076.0,896.8,-976.91,1273.3,1.3816,0.050099,0.21196,0.0089415
166,Gaia EDR3 725398123501434496,Gaia EDR3 725398127796012288,154.309,154.307,23.1058,23.1069,-413.37,0.083896,-417.82,0.024262,-98.047,0.087334,-95.966,0.019269,37.169,0.20564,38.45,1.262,-0.32,0.11,,,4.32,0.1,,,6104.8,100.0,,,5.6639,10.847,5.9632,11.929,5.2802,9.8304,4.512,4.995,4.696,7.593,8.355,7.794,44.833,421.48,95360514,95360511,99.209,94.341,136.52,0.52072,0.059778,0.97526,715.87,280.27,1849.5,-89.937,-266.75,77.906,179.33,16.973,342.7,8980.0,3636.8,61652.0,-2483.3,-30003.0,-323.53,1.1258,0.071123,0.46821,0.011374
167,Gaia EDR3 3574377616021489024,Gaia EDR3 3574377616021489152,182.37,182.373,-11.8578,-11.8577,313.88,0.037682,294.39,0.032586,-166.66,0.035979,-163.17,0.036307,1.9444,0.17827,2.5858,0.62492,-0.10292,0.09,,,3.8841,0.08,,,5534.9,57.0,,,6.6522,9.144,7.0131,9.889,6.182,8.3356,5.271,5.646,5.379,6.535,7.307,6.691,40.359,398.36,152854208,152854209,126.49,108.97,163.0,0.70852,0.39193,0.8797,587.25,313.22,1232.8,60.144,-97.845,232.04,180.19,11.354,346.23,8318.8,4723.0,36881.0,1061.4,168.31,1277.2,1.0092,0.040314,0.66429,0.016124
168,Gaia EDR3 5596797039059063680,Gaia EDR3 5596797073418770560,121.754,121.756,-29.4045,-29.4027,339.64,0.013609,340.91,0.022738,-355.15,0.017065,-353.04,0.029623,-15.763,0.14526,,,-0.15,0.035,,,4.5,0.1,,,5885.0,100.0,,,6.6304,14.554,6.9617,16.176,6.1869,13.224,5.32,5.696,5.373,10.12,10.548,10.463,38.863,1051.8,154234114,154234106,67.814,31.584,81.46,0.6638,0.10402,0.89936,744.09,254.14,2435.5,86.584,-83.971,262.49,181.16,26.983,332.27,8033.5,3587.6,106430.0,-1496.6,-41494.0,71.06,0.99903,0.036295,0.1713,0.0058528
169,Gaia EDR3 5407414407508423424,Gaia EDR3 5407414407508441856,153.232,153.233,-47.4747,-47.4756,-226.49,0.018285,-217.96,0.014455,146.15,0.017406,149.11,0.014377,1.6211,0.16083,-0.68892,0.83297,,,-0.022307,0.08,,,4.5847,0.09,,,4571.0,59.0,8.0851,10.251,8.4855,11.039,7.5684,9.4178,6.485,6.922,6.55,7.39,8.136,7.542,26.91,916.27,272020227,272020228,76.066,40.213,84.782,0.72915,0.11617,0.96146,705.1,216.44,2324.6,113.9,-63.774,287.66,180.86,26.373,335.29,5037.1,2200.4,77449.0,262.85,-32905.0,1164.6,0.91918,0.034893,0.66763,0.017148
170,Gaia EDR3 2871338405072089088,Gaia EDR3 2871338405072088960,353.873,353.875,31.0183,31.0173,540.21,0.028722,537.09,0.057175,254.29,0.018813,243.71,0.050435,-112.09,0.17982,,,-0.37,0.105,,,4.19,0.1,,,5719.2,100.0,,,6.6908,12.395,7.0347,13.647,6.2297,11.272,5.304,5.694,5.307,8.851,9.484,9.046,30.032,232.56,366036237,366036238,81.078,48.217,86.563,0.75253,0.12539,0.98274,794.49,236.01,2557.2,163.31,-15.186,339.4,180.6,24.656,336.23,7198.7,3126.8,111520.0,-453.58,-49091.0,815.87,0.96042,0.068318,0.4027,0.010291
171,Gaia EDR3 6321929733564266752,Gaia EDR3 6321929729270985472,229.22,229.221,-8.28653,-8.28488,-99.482,0.026801,-92.562,0.022123,-224.94,0.021019,-217.6,0.017507,-32.133,0.13932,-32.213,0.25085,0.02,0.04,-0.061466,0.08,,0.1,4.0903,0.12,5575.0,100.0,4650.0,64.0,7.8937,9.3669,8.2685,9.9385,7.3997,8.687,6.385,6.806,6.51,7.121,7.791,7.258,25.686,422.59,79390706,79390703,93.251,90.683,115.96,0.67434,0.10129,0.99373,728.65,241.55,2363.3,-40.903,-220.38,137.3,178.82,20.005,338.71,8051.1,3420.9,104690.0,-1771.6,-41609.0,-44.302,0.97617,0.034317,0.77379,0.023616
172,Gaia EDR3 685042030968334592,Gaia EDR3 685042026673118976,134.732,134.733,21.1661,21.1661,-77.379,0.026898,-76.04,0.064722,-45.239,0.020057,-42.265,0.05023,30.753,0.17104,,,0.235,0.025,,,4.6,0.1,,,5767.7,100.0,,,7.4712,13.173,7.8264,14.256,6.9962,11.755,6.071,6.413,6.166,6.822,6.933,6.995,26.515,446.38,203219063,203219064,107.99,97.102,143.73,0.78147,0.12751,0.94193,799.64,230.09,2600.0,49.485,-125.13,226.62,179.55,27.668,332.84,5594.9,2471.5,93877.0,-103.96,-40809.0,926.52,1.1025,0.02551,0.37275,0.012308
173,Gaia EDR3 3330686669209149824,Gaia EDR3 3330686463046060288,96.3338,96.3362,11.233,11.2319,-123.07,0.02998,-131.5,0.028225,-56.795,0.025268,-52.308,0.025367,32.404,0.15871,,,-0.04,0.01,,,4.29,0.1,,,6019.3,100.0,,,6.868,14.049,7.1879,15.537,6.4487,12.818,5.646,5.968,5.722,10.243,10.774,10.321,29.872,370.28,206680304,206680308,67.987,28.264,76.502,0.39594,0.030308,0.87053,549.12,245.56,1125.0,-89.165,-231.08,81.132,179.71,13.686,342.82,7995.2,3211.2,31488.0,-1977.1,-19467.0,602.88,1.1044,0.032098,0.21241,0.0056316
174,Gaia EDR3 3584074376569429248,Gaia EDR3 3584074380866605440,183.776,183.774,-7.25754,-7.25768,-251.47,0.031389,-244.6,0.031248,-51.33,0.021826,-67.744,0.021253,20.818,0.13075,19.99,0.14167,0.09,0.04,,,,0.1,,,,100.0,,,7.7777,8.0172,8.1936,8.4579,7.2398,7.455,6.151,6.585,6.218,6.267,6.746,6.362,29.392,392.21,176940023,176940024,34.967,9.0756,60.932,0.87263,0.76128,0.94318,29558.0,14573.0,62278.0,-3.5954,-163.44,167.77,180.59,32.724,345.91,3595900.0,1794900.0,15857000.0,-3456400.0,-15708000.0,-1665300.0,0.96119,0.04601,0.92574,0.041641
175,Gaia EDR3 5667757560993680896,Gaia EDR3 5667760511636584704,152.088,152.088,-19.7566,-19.7558,-148.2,0.022055,-139.98,0.025402,-327.72,0.022061,-331.84,0.024094,14.922,0.26286,,,-0.18,0.02,,,4.24,0.1,,,5865.5,100.0,,,7.1224,10.745,7.4556,11.452,6.6716,9.7781,5.736,6.103,5.826,,,,26.624,414.72,283994666,875720851,96.069,65.73,134.29,0.68905,0.080072,0.97972,21586.0,6838.1,59840.0,-29.155,-207.21,148.97,180.75,21.928,339.91,1337900.0,563720.0,14593000.0,-435930.0,-6871700.0,-182010.0,1.0522,0.081089,0.63263,0.014008
176,Gaia EDR3 267971809987544064,Gaia EDR3 267971809986209536,82.8696,82.8671,54.6531,54.6516,-126.5,0.022696,-123.41,0.020022,-367.52,0.018857,-360.36,0.013371,25.272,0.15547,24.674,0.12849,-0.19,0.04,,,,0.1,,,,100.0,,,7.5436,9.3691,7.8789,9.9037,7.0889,8.7097,6.18,6.545,6.236,7.282,7.893,7.384,24.552,357.3,321430943,321430947,113.76,97.695,152.96,0.47714,0.043291,0.91582,18364.0,7972.5,42286.0,-12.103,-185.63,143.07,180.33,14.986,343.02,1790600.0,760690.0,9292100.0,-977410.0,-5690600.0,-350570.0,0.99822,0.064178,0.75099,0.022433
177,Gaia EDR3 3123069427586921472,Gaia EDR3 3123068534233727616,91.7192,91.7373,1.40806,1.38016,15.567,0.017486,15.228,0.018508,-71.17,0.01463,-70.63,0.015485,66.777,0.77138,63.821,1.4798,,,,,,,,,,,,,11.187,12.835,11.975,13.993,10.346,11.783,8.501,9.255,8.619,9.527,10.375,9.754,17.103,370.69,232252282,232252310,69.692,32.248,82.383,0.60659,0.085481,0.92913,14612.0,5332.4,43804.0,-71.282,-238.85,104.12,180.05,22.884,335.65,828700.0,361760.0,8517500.0,-386930.0,-3762400.0,-198990.0,0.64906,0.015771,0.49174,0.011752
178,Gaia EDR3 104998928046427264,Gaia EDR3 105004842216905344,28.8291,28.8502,24.2924,24.3166,73.355,0.019653,72.846,0.021826,-66.849,0.019513,-67.464,0.020397,29.167,0.44866,28.265,0.54472,,,,,,,,,,,,,11.252,11.349,12.018,12.137,10.426,10.508,8.626,9.415,8.772,8.671,9.454,8.844,16.606,402.0,28294649,28294643,78.506,33.049,87.855,0.70716,0.11492,0.98197,16439.0,7607.7,35182.0,110.63,-60.551,288.45,180.26,10.234,349.99,1212500.0,549580.0,5465400.0,-924480.0,-4618500.0,-385770.0,0.64097,0.015618,0.63402,0.015493
179,Gaia EDR3 4050658118786303232,Gaia EDR3 4050564140528096896,272.893,272.878,-28.6864,-28.7257,-13.823,0.025667,-13.772,0.028318,-53.281,0.019572,-52.497,0.020266,,,,,,,,,,,,,,,,,10.918,13.311,11.728,14.636,10.072,12.158,8.228,9.012,8.396,9.579,10.464,9.835,18.862,315.98,249496008,249496399,76.287,37.92,85.103,0.576,0.071881,0.95998,15191.0,5668.8,42949.0,-175.07,-351.59,-6.817,180.94,21.164,340.44,1092800.0,457790.0,9546700.0,-316770.0,-4230300.0,-136240.0,0.65818,0.016052,0.45104,0.010608
180,Gaia EDR3 2726051824792173824,Gaia EDR3 2726051305100444544,328.363,328.34,9.70809,9.68285,33.575,0.019629,32.914,0.016646,126.99,0.020238,127.37,0.016367,-1.1182,0.52016,,,,,,,,,,,,,,,10.791,13.478,11.395,14.603,10.082,12.427,8.534,9.218,8.695,10.264,11.064,10.488,15.966,404.62,466414081,466414090,51.311,20.716,69.128,0.37719,0.046298,0.6874,15145.0,7324.5,33596.0,172.36,2.3448,328.74,178.58,23.146,336.81,1035000.0,519990.0,5108100.0,-353830.0,-2738400.0,-168100.0,0.66716,0.016311,0.39793,0.0094806
181,Gaia EDR3 536375929910176896,Gaia EDR3 536374345062419712,8.99605,9.04485,71.3477,71.3158,70.556,0.014909,70.558,0.011487,17.619,0.017181,18.261,0.012891,16.949,0.62007,16.235,0.56369,,,,,,,,,,,,,11.187,12.618,11.947,13.715,10.369,11.594,8.59,9.344,8.77,9.399,10.246,9.625,15.991,691.74,351361327,351361370,95.868,91.546,124.72,0.74852,0.12244,0.99038,19625.0,5886.0,63573.0,92.038,-87.08,269.55,178.99,21.525,336.36,796780.0,345970.0,12280000.0,-357670.0,-5685400.0,-194350.0,0.65741,0.016032,0.53611,0.012996
182,Gaia EDR3 5651775953326498688,Gaia EDR3 5651752515687994368,137.364,137.329,-23.521,-23.5412,13.204,0.016154,13.858,0.014511,-55.992,0.013069,-55.767,0.010983,-3.5211,0.16484,-4.094,0.20074,,,,,,,,,,,,,8.6683,9.5663,9.028,10.036,8.1854,8.975,7.243,7.652,7.316,7.769,8.282,7.879,18.17,416.33,432135041,432135055,54.564,22.617,73.389,0.47491,0.064585,0.77389,13363.0,5731.4,34455.0,158.42,-10.355,331.09,179.34,26.909,333.39,927260.0,446790.0,6585500.0,-390800.0,-3233200.0,-188780.0,0.93872,0.046696,0.80336,0.028274
183,Gaia EDR3 459159697896389504,Gaia EDR3 459159805276412032,34.8941,34.9553,58.7375,58.7607,83.422,0.011761,83.797,0.01192,-106.57,0.013787,-107.96,0.013892,3.053,0.66719,4.0458,2.1783,,,,,,,,,,,,,9.9243,13.22,10.488,14.513,9.2497,12.104,7.794,8.4,7.897,9.746,10.599,9.954,18.921,517.13,348227455,348227398,64.306,29.129,79.859,0.68679,0.10377,0.86528,2104.3,730.54,6888.6,-19.914,-193.25,154.95,179.87,27.953,330.75,46654.0,21376.0,618950.0,-16909.0,-252310.0,-8233.2,0.78721,0.025913,0.42387,0.010328
184,Gaia EDR3 2809649033881913984,Gaia EDR3 2809648754708873600,9.89116,9.91374,28.0584,28.0382,87.854,0.02036,88.88,0.026687,-127.2,0.012804,-126.09,0.017047,7.4834,0.36072,7.4113,1.6516,,,,,,,,,,,,,9.7314,11.581,10.232,12.467,9.1117,10.674,7.784,8.322,7.879,8.694,9.518,8.865,18.12,363.46,25756430,25756422,102.7,95.769,135.67,0.84997,0.14123,0.97315,2674.7,664.56,7836.4,150.92,-27.096,328.08,179.65,25.949,333.17,42877.0,18805.0,761470.0,-15350.0,-357490.0,-7178.1,0.80694,0.028016,0.60737,0.014865
185,Gaia EDR3 1707447828865833600,Gaia EDR3 1707435837317143680,240.136,240.277,77.1694,77.1483,-40.798,0.015934,-40.457,0.014659,-5.221,0.015687,-5.1856,0.017228,18.158,0.25229,,,,,,,,,,,,,,,9.006,11.484,9.3716,12.474,8.521,10.52,7.55,7.96,7.631,8.402,9.266,8.607,16.118,607.53,160519056,160519380,68.562,29.318,78.496,0.4456,0.047139,0.88371,1925.2,819.45,4399.0,126.75,-44.788,278.38,180.06,18.676,342.97,82982.0,34583.0,430140.0,-20401.0,-219540.0,-7593.3,0.92494,0.041122,0.59984,0.082192
186,Gaia EDR3 3974007585425593472,Gaia EDR3 3974007108685133056,175.182,175.172,17.7515,17.7224,-68.501,0.01715,-68.723,0.023495,-82.95,0.013356,-80.678,0.016057,,,35.368,1.2252,,,,,,,,,,,,,12.224,12.741,13.1,13.748,11.315,11.755,9.304,10.143,9.507,9.633,10.453,9.876,15.319,298.28,82525102,82525098,70.473,33.947,82.493,0.70974,0.11517,0.92559,1861.0,604.75,6112.9,145.18,-26.624,321.93,180.07,26.479,332.7,41524.0,18403.0,591420.0,-15993.0,-259440.0,-7883.9,0.56609,0.013726,0.51523,0.012329
187,Gaia EDR3 5286215958023644288,Gaia EDR3 5286216168479378560,102.216,102.283,-63.8946,-63.8856,-29.729,0.014377,-30.085,0.024942,150.75,0.01097,150.67,0.021644,66.34,0.42463,,,,,,,,,,,,,,,12.142,14.879,13.08,16.331,11.204,13.7,9.166,10.018,9.39,11.288,12.097,11.596,16.642,787.0,167651964,167651956,73.782,32.272,79.54,0.39978,0.014826,0.92445,1848.3,821.33,3672.9,-35.987,-207.87,101.29,179.76,16.027,347.92,70218.0,25909.0,245010.0,-11772.0,-128900.0,-3849.8,0.56047,0.013602,0.23908,0.0058327
188,Gaia EDR3 3301532946596691328,Gaia EDR3 3301532946597065216,58.4253,58.4246,8.61622,8.61774,-79.978,0.023066,-82.26,0.08597,-148.79,0.016204,-149.85,0.062742,-60.993,0.27833,,,,,,,,,,,,,,,9.7622,15.94,10.176,17.398,9.2179,14.67,8.146,8.569,8.231,11.934,12.694,12.152,12.517,88.266,345456723,345456725,105.48,95.93,143.67,0.62565,0.091541,0.94858,817.39,288.37,2648.2,172.03,2.6856,348.2,180.15,24.414,337.91,11314.0,4885.5,135950.0,-1580.6,-52006.0,356.32,0.92019,0.046809,0.23356,0.0083871
189,Gaia EDR3 6059852787717861120,Gaia EDR3 6059852783378360576,192.216,192.218,-58.6223,-58.6238,17.499,0.01075,21.369,0.028125,11.207,0.013087,9.6412,0.035262,11.294,0.59741,,,,,,,,,,,,,,,9.8609,15.462,10.273,16.96,9.3173,14.175,8.257,8.68,8.319,11.496,12.366,11.773,12.882,183.7,405808881,405808875,50.164,19.912,66.294,0.34322,0.04387,0.60823,644.4,322.41,1332.2,-3.5102,-158.44,166.55,178.96,23.168,337.91,10450.0,5420.3,45528.0,-2707.1,-26483.0,-24.796,0.87622,0.040055,0.28358,0.0074555
190,Gaia EDR3 6631116350370277504,Gaia EDR3 6631116354666112256,276.082,276.079,-62.3205,-62.3194,-129.87,0.013005,-128.23,0.017226,-215.05,0.012694,-213.01,0.017123,45.314,1.0319,,,,,,,,,,,,,,,10.171,14.07,10.591,15.197,9.6162,12.986,8.455,8.945,8.579,10.761,11.562,11.001,11.929,208.43,365954483,365954482,116.33,100.32,151.41,0.67046,0.10474,0.85497,761.85,267.4,2486.9,88.09,-86.953,260.83,180.64,28.779,330.87,8824.3,4050.8,114890.0,-1608.9,-43422.0,35.533,0.84807,0.038892,0.41843,0.011224
191,Gaia EDR3 3875414446482685184,Gaia EDR3 3875414450777787904,154.997,154.999,7.95119,7.95116,-39.082,0.033849,-38.352,0.073418,-44.421,0.019947,-44.742,0.046769,17.642,0.30401,,,,,,,,,,,,,,,9.3449,15.261,9.7134,16.747,8.8514,14.014,7.92,8.316,7.987,11.366,12.212,11.651,13.152,120.88,350023905,350023906,85.407,54.513,88.705,0.65611,0.16388,0.99222,693.26,322.63,1501.0,-134.68,-313.66,40.609,180.07,9.5741,351.41,13225.0,6113.0,61343.0,129.59,-4250.3,875.34,0.94865,0.046053,0.29339,0.0092757
192,Gaia EDR3 6823884519952389376,Gaia EDR3 6823884519951803904,329.603,329.605,-19.3854,-19.3865,-73.858,0.020087,-75.241,0.019091,-62.047,0.01806,-62.388,0.017281,,,,,,,,,,,,,,,,,9.1911,13.154,9.5002,13.975,8.7587,12.189,7.946,8.265,7.985,10.156,10.971,10.318,11.705,362.7,302027229,302027227,70.707,31.216,80.389,0.48153,0.0547,0.90811,715.0,293.01,1724.1,-37.87,-210.83,118.5,180.01,19.288,341.29,11084.0,4629.4,66078.0,-1057.5,-30791.0,695.05,1.0105,0.048579,0.52574,0.013061
193,Gaia EDR3 3058725148139555712,Gaia EDR3 3058725148139556736,111.414,111.415,-4.89546,-4.8971,-35.715,0.013224,-37.572,0.024251,-22.543,0.011139,-21.881,0.020835,-0.28556,0.19343,,,,,,,,,,,,,,,10.642,14.888,11.154,16.225,10.01,13.723,8.693,9.283,8.82,11.279,12.115,11.546,12.424,242.06,64509217,64509221,87.931,69.017,90.454,0.7827,0.37613,0.99709,781.37,392.4,1690.5,5.3844,-174.2,185.14,180.21,8.0859,352.35,13953.0,7453.5,66647.0,-9911.9,-60496.0,-4243.6,0.77024,0.025861,0.32341,0.008873
194,Gaia EDR3 2186439482412215808,Gaia EDR3 2186439383632375296,302.849,302.847,56.6175,56.6164,-7.2493,0.016134,-7.075,0.020505,-8.052,0.012623,-5.8178,0.017304,16.082,0.29135,,,,,,,,,,,,,,,10.58,13.929,11.049,15.034,9.9812,12.873,8.723,9.291,8.818,10.669,11.498,10.874,12.116,472.33,233761407,233761409,29.682,8.4277,52.6,0.79693,0.72852,0.89527,1268.0,727.47,2565.8,-114.49,-271.96,53.217,179.51,33.76,342.65,28775.0,17928.0,118750.0,-25428.0,-115360.0,-14657.0,0.77185,0.026558,0.42902,0.010257
195,Gaia EDR3 2540659767619665920,Gaia EDR3 2540659767619666176,7.33475,7.33514,-2.84863,-2.85009,77.956,0.021937,78.826,0.035594,-83.5,0.017257,-82.233,0.026312,-26.356,0.64109,,,,,,,,,,,,,,,10.098,14.7,10.545,16.024,9.522,13.487,8.365,8.842,8.414,10.987,11.839,11.189,11.927,204.11,244177914,244177917,115.99,100.53,151.72,0.60457,0.089727,0.85677,10675.0,3945.3,33593.0,-92.822,-260.55,82.146,180.26,27.487,333.27,531680.0,241210.0,5993000.0,-185250.0,-2365600.0,-91871.0,0.88706,0.04384,0.38341,0.010264
196,Gaia EDR3 2872630399952398848,Gaia EDR3 2872630399952398720,353.434,353.43,33.2784,33.2765,-87.324,0.029426,-85.874,0.027333,-56.697,0.018217,-55.903,0.018601,,,,,,,,,,,,,,,,,14.524,14.604,16.129,16.195,13.292,13.376,10.753,11.557,10.995,10.842,11.66,11.089,19.579,289.59,200665657,200665655,128.7,111.53,163.27,0.61613,0.27607,0.82081,9154.0,4827.9,19037.0,172.44,19.521,342.16,179.73,12.353,346.54,518010.0,283930.0,2223100.0,-67308.0,-138280.0,-44250.0,0.25971,0.0061676,0.24864,0.0059222
197,Gaia EDR3 3619215425323808256,Gaia EDR3 3619215425323808768,209.648,209.646,-8.16941,-8.16638,-77.779,0.021593,-78.574,0.020861,53.561,0.016465,54.658,0.016021,,,,,,,,,,,,,,,,,13.747,13.797,14.971,15.027,12.653,12.701,10.408,11.211,10.671,10.443,11.235,10.683,18.843,379.02,2662814,2662812,83.048,49.804,88.277,0.57302,0.071538,0.9835,9489.7,3514.1,27019.0,-148.56,-321.83,29.921,179.71,18.02,340.8,469370.0,192660.0,4107400.0,-231530.0,-1930900.0,-117490.0,0.31966,0.0079336,0.31543,0.0077659
198,Gaia EDR3 3276857706646840576,Gaia EDR3 3276857706646840704,56.5839,56.5851,6.74003,6.73657,109.88,0.021495,108.65,0.02516,14.695,0.014417,16.363,0.017134,,,,,,,,,,,,,,,,,13.435,14.183,14.716,15.571,12.321,13.026,9.982,10.802,10.228,10.641,11.453,10.866,18.71,287.39,468886418,468886421,81.611,52.943,86.755,0.8817,0.14581,0.98835,15036.0,3221.2,38713.0,-168.01,-346.63,10.679,180.22,25.571,335.0,355140.0,155670.0,6485600.0,-139400.0,-3028800.0,-72224.0,0.38772,0.0092597,0.28824,0.0069561
199,Gaia EDR3 5158249232801202048,Gaia EDR3 5158249335880417024,40.5928,40.5925,-13.9688,-13.9654,392.61,0.02643,391.98,0.029391,-17.879,0.025609,-16.431,0.028668,,,,,,,,,,,,,,,,,14.685,14.989,16.194,16.572,13.482,13.766,11.065,11.84,11.374,11.336,12.078,11.596,18.252,307.21,441150340,441150342,74.017,28.991,82.608,0.71523,0.27217,0.96924,9095.4,4464.2,19716.0,-47.473,-223.25,119.11,180.14,9.3807,350.32,537860.0,273100.0,2534600.0,-67299.0,-179940.0,-44639.0,0.2422,0.0060142,0.21205,0.0055162
200,Gaia EDR3 3224670246226473088,Gaia EDR3 3224669936988828032,72.5441,72.5408,-4.20945,-4.20836,133.74,0.029386,137.34,0.032003,-60.558,0.023445,-60.213,0.026143,,,,,,,,,,,,,,,,,14.225,14.565,15.717,16.126,13.031,13.344,10.51,11.376,10.765,10.757,11.643,11.035,17.882,345.86,11100774,11100773,133.83,107.4,171.45,0.98941,0.96865,0.99788,49993.0,22275.0,114150.0,-65.236,-242.01,107.37,178.73,35.513,351.97,6639100.0,3018000.0,35010000.0,-6593000.0,-34959000.0,-2974800.0,0.32219,0.0078579,0.28686,0.0071462
201,Gaia EDR3 4159207846545115264,Gaia EDR3 4159207850868857472,275.623,275.623,-8.60427,-8.60052,108.93,0.019536,109.96,0.054387,-84.172,0.015631,-86.644,0.04472,,,,,,,,,,,,,,,,,13.103,15.874,14.492,17.835,11.956,14.544,9.438,10.317,9.724,11.67,12.547,11.853,19.427,359.12,18332428,18332456,116.76,101.18,152.14,0.5906,0.086972,0.85771,10358.0,3902.1,31007.0,-25.099,-192.36,149.04,179.17,27.262,333.42,589250.0,268030.0,6003700.0,-203800.0,-2520500.0,-99699.0,0.4623,0.010979,0.16823,0.0048096
202,Gaia EDR3 2534310667788347520,Gaia EDR3 2534307751506117120,21.6531,21.6566,0.624976,0.62458,-2.4914,0.04312,-3.5052,0.081657,-65.603,0.020315,-65.723,0.040912,,,,,,,,,,,,,,,,,15.112,16.383,16.934,18.526,13.818,15.022,10.99,11.914,11.27,12.045,12.923,12.377,18.34,146.96,344225524,344225525,44.54,12.293,66.822,0.83687,0.66322,0.92232,11781.0,6407.4,24479.0,-87.37,-259.27,74.927,179.91,12.381,336.12,934660.0,544520.0,4066200.0,-56641.0,-88282.0,-48032.0,0.24957,0.0061094,0.15022,0.0038222
203,Gaia EDR3 2000008356701886720,Gaia EDR3 2000008356701887360,333.97,333.969,50.0549,50.0517,102.03,0.01281,102.77,0.017479,42.948,0.013025,42.194,0.017544,,,,,,,,,,,,,,,,,13.59,14.448,14.936,15.927,12.451,13.246,10.061,10.896,10.31,10.741,11.565,11.016,19.133,529.41,430846960,430846974,104.4,92.088,144.58,0.53018,0.047605,0.96159,11223.0,4552.1,27238.0,71.746,-96.741,248.86,180.5,16.455,345.7,841790.0,344620.0,5044100.0,-191920.0,-2310800.0,-83225.0,0.36894,0.0089195,0.27007,0.0066182
204,Gaia EDR3 6564071502858215552,Gaia EDR3 6564071571577692160,327.172,327.174,-47.6142,-47.6106,96.927,0.019035,98.909,0.023903,-37.576,0.018107,-38.671,0.023944,,,,,,,,,,,,,,,,,14.113,14.886,15.886,16.534,12.833,13.64,10.082,10.972,10.354,10.996,11.876,11.26,17.87,276.58,147421845,147421843,90.975,85.629,104.31,0.74945,0.11995,0.99591,12037.0,3551.6,38985.0,-19.127,-198.85,160.61,180.39,22.369,338.65,425800.0,182980.0,6654600.0,-141340.0,-3086800.0,-65991.0,0.38742,0.0091486,0.25554,0.0062257
205,Gaia EDR3 6817034970532421120,Gaia EDR3 6817034974828085760,328.323,328.32,-21.6242,-21.6211,25.7,0.018583,25.683,0.03069,15.683,0.01505,18.414,0.025684,-8.1483,0.28508,,,,,,,,,,,,,,,12.428,14.929,13.555,16.564,11.39,13.696,9.176,10.037,9.396,11.131,12.009,11.404,19.672,334.21,25354215,25354213,32.467,8.5654,64.057,0.74907,0.50443,0.95149,80669.0,36845.0,181210.0,135.75,-22.026,307.06,180.68,27.927,344.92,14001000.0,6500600.0,70901000.0,-13222000.0,-70169000.0,-5696300.0,0.50108,0.012055,0.21448,0.0053266
206,Gaia EDR3 6784187099308775936,Gaia EDR3 6784187305467206528,320.291,320.289,-32.2052,-32.2032,-147.45,0.017301,-148.79,0.040472,-251.31,0.014275,-252.67,0.034223,40.469,0.71468,,,,,,,,,,,,,,,9.9886,15.459,10.481,17.021,9.3725,14.223,8.04,8.615,8.208,11.648,12.476,11.922,16.44,242.5,211335223,211335224,159.1,139.55,174.16,0.61145,0.36774,0.86251,102020.0,47112.0,225810.0,148.17,-13.49,302.43,179.18,26.085,336.94,19038000.0,8946400.0,93877000.0,-18135000.0,-90795000.0,-7751700.0,0.78165,0.027296,0.20199,0.0056632
207,Gaia EDR3 825134071639639424,Gaia EDR3 825134002919599488,145.3,145.302,48.6022,48.6038,-5.8664,0.012622,-4.7223,0.018984,-63.326,0.011672,-67.17,0.016812,-27.684,12.518,,,,,,,,,,,,,,,10.537,14.779,11.133,16.11,9.8229,13.621,8.216,8.887,8.296,11.25,12.029,11.483,15.61,449.04,357154888,357154887,47.231,15.236,74.339,0.37428,0.036617,0.82939,50600.0,24281.0,106810.0,113.32,-55.804,272.38,180.1,18.413,342.74,6818800.0,3227300.0,29776000.0,-1530300.0,-12950000.0,-578310.0,0.78927,0.025916,0.26171,0.0077005
208,Gaia EDR3 958163090130453888,Gaia EDR3 958163090129262592,96.7539,96.7509,40.5608,40.5605,92.503,0.014576,90.405,0.020716,-172.84,0.01284,-171.44,0.017391,-19.825,0.29885,,,,,,,,,,,,,,,9.6396,13.841,10.124,15.266,9.0267,12.664,7.735,8.264,7.839,10.231,11.029,10.466,17.274,279.92,353636908,353636907,36.326,10.572,66.736,0.29851,0.02825,0.75685,49074.0,24959.0,100790.0,-125.37,-285.76,40.726,180.11,17.659,342.02,6946600.0,3577200.0,29029000.0,-3486100.0,-20297000.0,-367710.0,0.84337,0.03531,0.37461,0.010582
209,Gaia EDR3 331944591947372928,Gaia EDR3 331944591947373056,34.1654,34.1631,38.7391,38.7375,41.013,0.01654,42.544,0.069771,-31.474,0.01876,-30.606,0.07446,3.9426,0.26265,,,,,,,,,,,,,,,9.1398,15.892,9.5433,17.676,8.6078,14.556,7.545,7.976,7.614,11.769,12.534,12.007,17.752,419.63,186968731,186968735,152.25,127.34,172.26,0.53664,0.17271,0.82574,77694.0,36298.0,169670.0,-144.42,-307.93,9.5458,180.24,23.163,340.33,12589000.0,5936900.0,60000000.0,-11346000.0,-57594000.0,-3784000.0,0.86749,0.035407,0.17329,0.0053131
210,Gaia EDR3 2482423481418500992,Gaia EDR3 2482423481417860480,19.8142,19.8165,-4.7321,-4.73101,127.54,0.020843,124.49,0.05004,-27.83,0.01422,-26.481,0.03329,-15.859,0.26484,,,,,,,,,,,,,,,9.5659,14.853,9.9975,16.506,9.0111,13.6,7.867,8.325,7.907,10.954,11.778,11.209,15.75,313.44,248392501,248392503,31.803,8.4717,63.895,0.69988,0.31108,0.93471,73401.0,31335.0,166520.0,31.887,-124.37,201.6,181.21,23.976,343.83,11981000.0,5009500.0,61369000.0,-11111000.0,-60310000.0,-3772700.0,0.85402,0.039756,0.29544,0.0075094
211,Gaia EDR3 556301382703919360,Gaia EDR3 556301382703918976,69.1621,69.1633,79.1163,79.1188,29.856,0.012381,27.918,0.024264,-83.126,0.0122,-83.286,0.025679,-14.199,0.72182,,,,,,,,,,,,,,,11.571,15.215,12.452,16.963,10.664,13.927,8.687,9.524,8.882,11.198,12.041,11.482,17.066,691.66,371704628,371704630,148.44,117.17,171.96,0.83862,0.60002,0.95673,96540.0,36275.0,225080.0,58.803,-100.21,229.59,179.6,15.209,329.44,18500000.0,6594300.0,101920000.0,-683680.0,-1009900.0,-552490.0,0.62264,0.015414,0.24065,0.0063922
212,Gaia EDR3 584811783635427584,Gaia EDR3 584811787930119680,134.191,134.19,7.79682,7.79495,74.152,0.020745,76.444,0.021984,-120.72,0.01295,-120.74,0.014812,7.585,2.088,,,,,,,,,,,,,,,10.54,13.972,11.117,15.24,9.8488,12.846,8.347,9.014,8.483,10.485,11.342,10.78,15.868,376.7,396849429,396849428,71.419,21.026,128.34,0.52588,0.052997,0.95709,49675.0,19076.0,119580.0,67.23,-108.17,242.82,180.04,18.589,341.77,6659300.0,2753300.0,43214000.0,-2462700.0,-22392000.0,-705320.0,0.72881,0.022763,0.36452,0.008877
213,Gaia EDR3 1951623969557395200,Gaia EDR3 1951623969554461184,322.238,322.237,36.198,36.1999,110.14,0.0099785,111.51,0.015591,71.143,0.012738,67.76,0.01587,-21.567,0.13296,-19.908,1.0303,,,,,,,,,,,,,10.578,12.86,11.211,14.01,9.846,11.796,8.292,8.932,8.382,9.527,10.381,9.733,16.315,333.59,418544237,418544231,136.1,109.45,166.21,0.3088,0.028961,0.74499,44314.0,21773.0,93100.0,-159.3,-320.93,8.5636,179.03,19.642,341.21,5642300.0,2745000.0,24272000.0,-1643500.0,-12252000.0,-440240.0,0.74831,0.024132,0.51071,0.012668
214,Gaia EDR3 4608570247290179200,Gaia EDR3 4608570247290179328,266.686,266.687,36.1047,36.1069,33.355,0.011822,32.676,0.071707,53.611,0.013907,51.028,0.077195,-22.97,0.40849,,,,,,,,,,,,,,,11.126,17.026,11.884,18.889,10.306,15.601,8.523,9.273,8.668,12.555,13.485,12.863,15.977,699.62,116046773,116046774,118.68,102.04,153.21,0.59762,0.08978,0.83257,1211.2,459.28,3673.9,-129.9,-299.24,44.704,180.38,28.981,332.2,18196.0,8412.1,190320.0,-4847.4,-78940.0,-1456.5,0.66782,0.016257,0.13671,0.003784
215,Gaia EDR3 5166527284047995008,Gaia EDR3 5166527284047995136,48.652,48.6546,-9.66824,-9.67216,-245.15,0.020166,-247.53,0.036578,-199.27,0.017438,-191.93,0.031534,-12.113,0.61188,,,,,,,,,,,,,,,10.793,14.643,11.863,16.622,9.7931,13.324,7.681,8.531,7.911,10.577,11.452,10.905,45.125,911.24,9859436,9859435,25.338,6.5165,49.734,0.89285,0.82653,0.96175,3165.4,1445.5,7115.2,98.605,-60.236,268.47,181.75,40.706,342.22,107190.0,50598.0,552600.0,-102930.0,-548510.0,-46355.0,0.45185,0.010655,0.12204,0.0029685
216,Gaia EDR3 5154606546483045888,Gaia EDR3 5154606550778882944,47.9284,47.9272,-15.6266,-15.6226,103.28,0.029271,103.88,0.047244,-182.0,0.02831,-177.21,0.043606,,,,,,,,,,,,,,,,,11.748,14.768,13.089,16.831,10.625,13.425,8.253,9.127,8.549,10.558,11.448,10.892,42.563,1021.4,441507746,441507745,140.01,122.03,166.87,0.36484,0.056492,0.63392,1138.9,651.26,2159.2,-69.23,-217.88,93.112,180.82,17.623,344.21,26935.0,15199.0,91753.0,-2437.5,-32772.0,497.63,0.37857,0.010409,0.12956,0.0031223
217,Gaia EDR3 4232452638259239936,Gaia EDR3 4232452642555465088,308.778,308.775,2.30793,2.30452,-101.42,0.019966,-97.717,0.019071,-33.701,0.017234,-26.335,0.016356,,,,,,,,,,,,,,,,,12.278,13.46,13.79,15.311,11.087,12.162,8.592,9.404,8.822,9.371,10.279,9.685,49.852,913.46,419222265,376013792,65.807,30.452,80.44,0.69491,0.10658,0.88994,1254.8,420.73,4058.2,-62.183,-237.42,111.65,178.87,28.803,330.95,17521.0,7944.5,237990.0,-4801.0,-98054.0,-1500.7,0.27808,0.0067613,0.19001,0.0045479
218,Gaia EDR3 5843144887000900736,Gaia EDR3 5843144887000900992,187.161,187.173,-71.4596,-71.461,-446.19,0.015826,-447.39,0.015954,1096.0,0.018968,1093.6,0.017851,,,,,,,,,,,,,,,,,12.526,14.069,13.946,15.891,11.367,12.787,9.051,9.811,9.304,10.181,10.977,10.498,46.81,1055.8,286898570,286898565,22.817,6.4021,43.11,0.77824,0.71344,0.89389,2357.3,1303.4,4773.5,-108.62,-264.44,56.97,179.78,37.251,338.32,68476.0,39300.0,275460.0,-64252.0,-271300.0,-35029.0,0.23814,0.0057879,0.13954,0.0033219
219,Gaia EDR3 2423804835754160640,Gaia EDR3 2423806317518679040,6.10635,6.11049,-12.2901,-12.2888,286.46,0.033542,286.53,0.026607,20.657,0.028243,18.212,0.022497,,,,,,,,,,,,,,,,,11.311,13.797,12.542,15.549,10.246,12.531,7.979,8.825,8.213,9.906,10.748,10.167,39.369,371.11,184449225,184450621,99.393,93.81,142.97,0.75686,0.33417,0.98841,1215.8,605.17,2656.8,-74.416,-252.34,99.036,180.03,8.9521,351.38,27567.0,14412.0,132570.0,-21211.0,-118830.0,-9884.7,0.4524,0.011066,0.18819,0.0045798
220,Gaia EDR3 2788907296779604864,Gaia EDR3 2788907296779605376,12.8409,12.8432,18.7381,18.7353,53.397,0.024795,51.607,0.087247,-268.55,0.022742,-275.57,0.081695,6.69,0.63988,,,,,,,,,,,,,,,8.7563,15.331,9.4672,17.686,7.9747,13.904,6.239,6.952,6.38,10.787,11.509,11.046,44.955,848.0,435874566,435874564,73.6,37.83,86.288,0.78084,0.12697,0.96817,1503.9,409.98,4452.6,-169.86,-347.09,7.3038,180.38,26.976,333.4,18161.0,8014.9,286870.0,-5167.8,-124980.0,-1583.4,0.67307,0.016495,0.11292,0.0026981
221,Gaia EDR3 1932297578791925760,Gaia EDR3 1932297578791924992,341.026,341.019,40.4995,40.4996,-75.268,0.014843,-71.207,0.017101,-126.26,0.012206,-112.65,0.014317,11.931,0.36381,10.617,0.37753,,,,,,,,,,,,,10.514,10.518,11.591,11.601,9.5133,9.5172,7.387,8.199,7.606,7.384,8.167,7.591,46.613,1650.6,128926677,128926676,78.002,41.173,85.595,0.66705,0.10187,0.96856,1395.3,461.73,4631.0,148.38,-24.441,325.9,179.12,22.266,336.13,19765.0,8524.9,270780.0,-7146.1,-109430.0,-3010.6,0.48831,0.011898,0.48877,0.012085
222,Gaia EDR3 6840822904599511936,Gaia EDR3 6840822904602985984,328.281,328.276,-12.8286,-12.8297,-145.79,0.02414,-151.13,0.028539,-135.86,0.025765,-137.85,0.024193,,,,,,,,,,,,,,,,,10.288,11.95,11.238,13.182,9.3584,10.863,7.359,8.187,7.565,8.6,9.414,8.872,41.467,493.88,206238582,206238583,162.95,148.92,175.21,0.62369,0.46343,0.83842,2646.9,1461.5,5261.4,-72.877,-228.15,84.593,179.71,22.499,338.95,83314.0,47080.0,321580.0,1062.0,577.44,1685.6,0.53334,0.012727,0.33415,0.0083331
223,Gaia EDR3 4713579788198437376,Gaia EDR3 4713579792493809792,31.4492,31.4484,-60.4689,-60.4702,82.467,0.013869,80.86,0.029936,-77.985,0.011606,-81.399,0.024911,,,,,,,,,,,,,,,,,13.116,15.068,14.397,16.716,11.998,13.805,9.577,10.435,9.795,11.027,11.945,11.321,16.208,351.57,369683765,369683767,110.2,97.732,147.12,0.65011,0.10067,0.91517,1416.0,488.09,4665.4,-42.105,-217.97,127.35,180.2,25.061,333.88,17186.0,7634.7,225620.0,-5736.6,-86694.0,-2296.3,0.50524,0.012569,0.27901,0.0067409
224,Gaia EDR3 4234799825012603008,Gaia EDR3 4234799825000414336,296.185,296.183,-2.82894,-2.82919,19.562,0.016943,19.849,0.041467,-125.8,0.010923,-124.49,0.02762,,,,,,,,,,,,,,,,,13.562,15.527,14.86,17.158,12.441,14.26,10.055,10.941,10.316,11.59,12.476,11.91,15.56,222.29,251609043,251609046,162.65,147.82,175.02,0.72016,0.62191,0.87582,3050.3,1721.7,6081.8,131.01,-30.19,284.3,179.37,28.932,334.67,82472.0,48325.0,320840.0,-78818.0,-317270.0,-44500.0,0.4365,0.0112,0.21896,0.0057747
225,Gaia EDR3 5815756086719462400,Gaia EDR3 5815803022123997824,249.639,249.636,-65.5839,-65.584,-151.93,0.0071088,-154.24,0.024945,-121.41,0.0097311,-124.58,0.033025,2.3298,0.64668,,,,,,,,,,,,,,,12.26,16.102,13.248,17.77,11.288,14.745,9.145,10.051,9.381,10.295,12.823,12.235,15.237,214.65,402891083,402891081,72.207,32.387,81.04,0.48069,0.052614,0.91991,1244.9,508.69,3003.1,-163.03,-317.65,10.602,180.11,18.009,341.3,19111.0,7914.1,113520.0,-7458.2,-62178.0,-2776.9,0.58878,0.014577,0.40704,0.0096919
226,Gaia EDR3 2815724832057707264,Gaia EDR3 2815724832057707136,346.478,346.476,14.8622,14.8624,-56.669,0.015807,-57.564,0.049737,-3.6347,0.01358,-2.749,0.04445,1.6844,0.64276,,,,,,,,,,,,,,,13.44,16.199,14.615,17.963,12.373,14.897,10.127,10.947,10.352,12.214,13.052,12.468,15.088,138.88,217856057,217858951,111.0,98.338,146.71,0.76334,0.12062,0.91821,1547.1,476.8,5032.5,-71.177,-246.95,104.24,180.93,28.6,331.44,16997.0,7584.7,260080.0,-4757.6,-116690.0,-1592.7,0.44411,0.010642,0.17061,0.0047647
227,Gaia EDR3 1843780536203632256,Gaia EDR3 1843780531913434368,312.34,312.34,25.6035,25.6024,-40.877,0.015303,-41.84,0.031069,64.449,0.015967,66.922,0.031833,-1.1026,0.13826,,,,,,,,,,,,,,,13.786,15.504,14.997,17.005,12.698,14.287,10.444,11.26,10.721,11.8,12.615,12.09,15.29,216.1,282762321,282762319,85.228,61.353,88.103,0.86448,0.14462,0.99444,1810.5,422.99,5021.8,82.127,-97.217,260.93,179.09,23.965,336.29,13412.0,5838.6,238840.0,-3004.4,-111090.0,-514.33,0.38781,0.010323,0.20475,0.0051285
228,Gaia EDR3 5352743459576143360,Gaia EDR3 5352743459576142336,163.076,163.074,-56.0147,-56.0142,90.402,0.01132,89.321,0.041125,-22.18,0.010436,-23.592,0.041998,24.197,0.70597,,,,,,,,,,,,,,,12.024,15.961,12.853,17.407,11.147,14.697,9.236,10.013,9.375,12.133,12.976,12.361,15.636,256.98,459603118,459603113,99.006,94.275,136.21,0.51632,0.057555,0.97566,1432.0,560.52,3654.3,-77.159,-253.95,89.386,180.53,16.62,342.36,23158.0,9287.1,154600.0,-9540.0,-79773.0,-3951.6,0.57127,0.014137,0.16892,0.0060148
229,Gaia EDR3 1068483654454697728,Gaia EDR3 1068483654454697600,137.539,137.541,65.1028,65.102,-80.254,0.010421,-79.684,0.013961,-102.75,0.014604,-105.85,0.019613,,,,,,,,,,,,,,,,,13.91,14.719,15.233,16.189,12.777,13.529,10.382,11.264,10.591,11.012,11.898,11.255,15.472,318.83,417827084,417827083,67.829,27.86,75.562,0.3696,0.018403,0.86377,1313.4,599.77,2581.0,-44.704,-180.83,125.71,179.83,12.241,342.46,23669.0,9242.3,82508.0,-10053.0,-55176.0,-1183.0,0.39113,0.011555,0.29524,0.0073558
230,Gaia EDR3 2076023196162215680,Gaia EDR3 2076023196162095488,300.355,300.355,43.5437,43.5427,-25.669,0.011126,-30.7,0.023234,-11.93,0.012814,-14.083,0.026242,-12.805,1.5343,,,,,,,,,,,,,,,13.232,15.015,14.483,16.569,12.126,13.781,9.802,10.655,10.017,11.238,12.049,11.462,16.783,397.75,239293217,239293221,109.85,98.127,148.28,0.57779,0.082053,0.91227,1321.1,491.79,4033.7,70.674,-95.292,245.2,179.15,24.282,337.15,16615.0,7248.2,170260.0,-3195.6,-67698.0,-414.92,0.4589,0.011419,0.24391,0.0062801
231,Gaia EDR3 3131973307111321728,Gaia EDR3 3131973302813842944,97.7092,97.7091,5.44934,5.44792,-55.417,0.027518,-54.954,0.14689,-41.091,0.023006,-41.478,0.13796,,,,,,,,,,,,,,,,,14.413,17.779,15.818,19.813,13.249,16.281,10.808,11.642,11.043,13.099,13.995,13.417,15.779,71.038,234815120,234815126,67.367,28.477,78.455,0.46802,0.053897,0.87465,1108.2,464.61,2635.3,57.78,-96.943,228.77,181.14,19.103,340.49,15058.0,6433.4,86908.0,-5351.5,-47701.0,-1817.9,0.30929,0.0078286,0.10997,0.003208
232,Gaia EDR3 3075124570220173312,Gaia EDR3 3075124673299388288,130.254,130.253,-0.354892,-0.353644,-95.388,0.02109,-95.253,0.022775,-47.212,0.015293,-50.456,0.015983,,,,,,,,,,,,,,,,,14.055,14.081,15.4,15.438,12.91,12.933,10.525,11.351,10.755,10.554,11.4,10.802,16.156,394.15,149740740,149740741,102.13,95.736,141.83,0.46836,0.038435,0.95952,8028.3,3329.7,18566.0,170.95,-4.557,329.21,179.86,13.899,343.4,429330.0,168160.0,2214100.0,-218220.0,-1328600.0,-88705.0,0.35291,0.009813,0.3485,0.0087918
233,Gaia EDR3 1444385961068543744,Gaia EDR3 1444386029788020736,205.878,205.88,25.1324,25.135,-35.64,0.019625,-35.698,0.070197,-1.6391,0.011777,-2.0755,0.041484,-0.64201,0.44949,,,,,,,,,,,,,,,10.07,16.52,10.368,17.888,9.6397,15.349,8.852,9.151,8.929,12.979,13.761,13.208,6.981,83.294,199499745,199499743,62.6,24.825,75.795,0.4168,0.032364,0.8477,7567.3,3472.3,16032.0,-0.090025,-146.52,171.17,179.79,14.26,342.71,420000.0,180610.0,1791800.0,-221980.0,-1176400.0,-63664.0,1.1021,0.04574,0.26176,0.0070718
234,Gaia EDR3 5243738048572095488,Gaia EDR3 5243738048572095360,142.762,142.757,-68.6949,-68.6982,7.1127,0.013935,7.0887,0.028828,-21.334,0.014559,-20.552,0.028652,6.03,0.74079,,,,,,,,,,,,,,,10.373,15.358,10.728,16.626,9.8833,14.236,8.933,9.377,8.996,11.899,12.712,12.181,6.9935,142.93,370333297,370333290,111.86,100.69,153.82,0.53962,0.05348,0.91856,7820.2,3656.6,16377.0,-53.013,-205.34,119.62,180.16,13.253,348.77,408950.0,179510.0,1701400.0,-63311.0,-699180.0,-34245.0,0.9794,0.069878,0.42115,0.010391
235,Gaia EDR3 1788591512119327232,Gaia EDR3 1788591512118352640,319.0,318.999,18.9629,18.9598,23.819,0.018842,23.305,0.068915,22.776,0.015155,23.134,0.057593,-3.2142,0.4658,,,,,,,,,,,,,,,10.263,16.952,10.575,18.596,9.8182,15.651,9.003,9.312,9.053,13.0,13.799,13.255,7.0773,55.079,85888208,85888210,161.55,141.92,174.94,0.83019,0.71634,0.94505,22376.0,10281.0,49740.0,55.619,-98.245,222.19,181.4,23.088,324.69,1713800.0,816450.0,8688300.0,-29148.0,-33066.0,-23195.0,1.0333,0.045551,0.24604,0.0067075
236,Gaia EDR3 2828312208675633536,Gaia EDR3 2828312139956380032,343.704,343.708,15.2001,15.1992,19.699,0.019046,19.248,0.09087,2.5508,0.016639,1.93,0.087185,-11.673,0.20107,,,,,,,,,,,,,,,10.047,17.028,10.402,18.685,9.5683,15.754,8.681,9.077,8.761,13.02,13.907,13.327,7.09,39.233,91176985,91176984,76.864,38.931,86.491,0.59182,0.076621,0.96493,8330.4,3033.1,24208.0,-110.59,-287.48,59.596,179.75,21.238,340.24,343040.0,144150.0,3250100.0,-99858.0,-1395900.0,-42469.0,1.0632,0.075525,0.24514,0.0071442
237,Gaia EDR3 3184384208903299840,Gaia EDR3 3184384208905836160,69.7288,69.7305,-10.8204,-10.8232,25.675,0.014865,25.715,0.022637,-19.533,0.011087,-19.516,0.016581,23.198,0.44906,,,,,,,,,,,,,,,10.951,15.264,11.342,16.554,10.431,14.121,9.434,9.86,9.549,11.731,12.596,11.986,6.8252,110.09,56001602,56001603,97.471,84.122,130.97,0.73592,0.11097,0.98546,9539.6,2901.8,30296.0,-147.73,-326.21,31.197,180.37,24.101,337.44,321190.0,138270.0,4664400.0,-106560.0,-2002800.0,-48229.0,0.91716,0.0381,0.45238,0.010869
238,Gaia EDR3 2842654242645743488,Gaia EDR3 2842654242645743232,347.127,347.124,24.4908,24.4935,-10.324,0.015326,-10.013,0.086953,-45.631,0.014188,-44.1,0.078899,,,,,,,,,,,,,,,,,10.525,17.441,10.964,19.062,9.9509,16.113,8.818,9.287,8.908,13.445,14.29,13.658,6.6918,53.811,436834622,436834626,127.61,109.42,163.25,0.63364,0.24917,0.8539,8106.2,4175.5,16844.0,0.23217,-154.57,169.44,180.51,12.202,346.74,424430.0,223240.0,1808700.0,-52217.0,-118390.0,-35580.0,1.0199,0.077748,0.21556,0.0067504
239,Gaia EDR3 489477395296331648,Gaia EDR3 489477395296330112,66.4088,66.4125,66.8968,66.9001,4.6578,0.0074297,4.6967,0.03357,-27.691,0.010349,-26.843,0.051948,8.6783,0.2275,,,,,,,,,,,,,,,9.866,16.322,10.171,18.119,9.4349,15.013,8.686,8.975,8.74,12.213,13.092,12.497,6.7051,74.141,260238274,260238280,65.147,29.616,80.115,0.69012,0.107,0.88312,7893.3,2705.7,25315.0,-18.42,-193.77,154.62,180.66,28.929,331.58,274190.0,124700.0,3568500.0,-104280.0,-1513100.0,-53635.0,1.1718,0.060428,0.3936,0.010436
240,Gaia EDR3 1563348411910782976,Gaia EDR3 1563348377550650240,201.699,201.694,53.2703,53.2679,-54.454,0.015552,-53.917,0.029844,-1.7479,0.016005,-1.682,0.031944,-6.553,0.59842,,,,,,,,,,,,,,,10.25,15.86,10.554,17.172,9.8169,14.728,9.034,9.341,9.074,12.427,13.245,12.694,6.9171,130.9,286915223,286915224,33.223,9.4755,57.69,0.61874,0.37373,0.81259,10449.0,5206.7,21845.0,77.651,-75.877,244.3,179.71,22.85,343.32,736180.0,365570.0,3141600.0,-663780.0,-3024300.0,-292040.0,1.0348,0.042845,0.34068,0.0084896
241,Gaia EDR3 4763512910478946816,Gaia EDR3 4763512910478946432,78.3714,78.3718,-57.175,-57.1717,-28.995,0.015731,-29.144,0.031495,-45.668,0.016742,-46.228,0.031357,-23.752,1.763,,,,,,,,,,,,,,,11.017,15.504,11.42,16.854,10.476,14.349,9.364,9.814,9.469,12.019,12.762,12.195,7.031,150.67,257721308,257721309,84.47,53.051,88.308,0.45912,0.029425,0.98456,8207.2,3384.6,18013.0,-134.84,-313.15,33.186,179.39,14.201,348.02,401440.0,150270.0,1845100.0,-87828.0,-951440.0,-33239.0,0.91292,0.046264,0.40061,0.01001
242,Gaia EDR3 2694556520373063296,Gaia EDR3 2694556520373063168,325.504,325.508,2.84454,2.84535,-38.984,0.019464,-38.175,0.062938,-29.54,0.014483,-29.245,0.048586,37.585,0.40177,,,,,,,,,,,,,,,10.993,16.626,11.367,18.02,10.483,15.45,9.48,9.897,9.535,13.028,13.869,13.252,6.9348,54.267,388775381,388775380,95.401,90.895,126.99,0.4617,0.024362,0.98505,15962.0,6846.7,33122.0,15.643,-157.3,194.26,180.47,13.706,349.3,1189800.0,443080.0,4714600.0,-227350.0,-2439900.0,-94847.0,0.90255,0.043186,0.26642,0.0072185
243,Gaia EDR3 5801504491861788672,Gaia EDR3 5801504423142309248,263.294,263.307,-75.6824,-75.6837,20.207,0.011189,19.711,0.045946,1.5178,0.012184,1.9749,0.05456,11.608,0.50808,,,,,,,,,,,,,,,11.516,16.626,11.981,18.143,10.921,15.415,9.712,10.209,9.803,12.877,13.758,13.137,6.9574,83.625,311889963,311893664,103.57,95.917,142.73,0.5424,0.067296,0.95487,17413.0,6719.7,47801.0,-117.82,-293.75,47.611,179.65,18.982,340.57,1023400.0,425750.0,8077600.0,-503600.0,-3854000.0,-262450.0,0.84142,0.034962,0.27764,0.0072849
244,Gaia EDR3 178830519673469184,Gaia EDR3 178830515376418304,67.5484,67.5588,38.7063,38.7046,-26.393,0.019155,-27.515,0.040248,-55.106,0.014267,-54.074,0.031101,21.97,0.70571,,,,,,,,,,,,,,,9.9777,15.293,10.397,16.672,9.4302,14.082,8.287,8.764,8.327,11.665,12.426,11.85,13.293,176.85,238863461,238863459,111.89,99.615,150.41,0.52356,0.064816,0.90176,18868.0,7450.7,50502.0,24.854,-136.02,198.19,178.64,21.725,339.06,1081200.0,466090.0,8225000.0,-323840.0,-3755500.0,-142470.0,0.84022,0.039947,0.2545,0.0063489
245,Gaia EDR3 4967399028111255424,Gaia EDR3 4967399028111255808,36.8655,36.8659,-33.2508,-33.2592,-44.271,0.0068821,-42.944,0.0060846,-21.667,0.014257,-20.547,0.012844,11.513,0.4902,,,,,,,,,,,,,,,9.9062,13.704,10.351,14.954,9.334,12.599,8.19,8.676,8.328,10.273,11.147,10.527,13.744,474.86,91528551,91528553,93.907,90.176,119.43,0.60654,0.082267,0.99106,18870.0,6754.9,57818.0,-66.348,-244.55,112.9,178.62,19.358,341.54,1041700.0,433110.0,10846000.0,-303160.0,-4406200.0,-130080.0,0.85017,0.035444,0.44976,0.010667
246,Gaia EDR3 1203333670361082368,Gaia EDR3 1203333670361081216,239.758,239.764,19.264,19.2589,-93.528,0.018288,-92.134,0.026057,27.596,0.017797,26.274,0.027259,-28.489,0.29131,,,,,,,,,,,,,,,10.488,14.994,10.998,16.426,9.8557,13.817,8.55,9.13,8.653,11.353,12.228,11.631,12.9,237.82,229563458,229563460,80.439,38.369,86.154,0.67623,0.18703,0.98386,15259.0,7253.3,32803.0,-52.935,-223.06,124.58,180.32,9.0978,350.18,996520.0,474200.0,4560700.0,-771360.0,-3707500.0,-361640.0,0.79191,0.026125,0.3007,0.007443
247,Gaia EDR3 4746443404774698112,Gaia EDR3 4746443404774689536,38.6815,38.6748,-50.0053,-49.9991,-52.212,0.011992,-52.764,0.011162,-77.634,0.0132,-77.145,0.011944,0.62169,0.30831,0.44929,1.2739,,,,,,,,,,,,,10.074,13.332,10.519,14.432,9.507,12.299,8.33,8.914,8.437,10.11,10.909,10.306,12.872,520.5,166789073,166789074,145.33,130.09,166.41,0.16096,0.012199,0.44656,14838.0,9891.0,24924.0,-97.717,-257.78,47.86,180.01,13.631,339.94,1065900.0,705490.0,2822000.0,-581620.0,-2001000.0,-61956.0,0.83622,0.037718,0.49945,0.011848
248,Gaia EDR3 6747712622126126080,Gaia EDR3 6747712656485864320,297.64,297.647,-32.8712,-32.8646,1.5058,0.02159,2.0072,0.021946,-60.333,0.013229,-58.668,0.013918,11.245,0.20523,,,,,,,,,,,,,,,10.853,14.085,11.469,15.459,10.134,12.934,8.604,9.288,8.752,10.505,11.344,10.74,13.782,240.64,218882431,218882423,67.608,31.55,81.386,0.68621,0.10755,0.90186,21518.0,7231.1,70239.0,-4.6844,-181.03,166.62,180.72,28.02,333.17,1006700.0,453010.0,13714000.0,-364920.0,-5821600.0,-183240.0,0.75403,0.023782,0.41089,0.0098947
249,Gaia EDR3 5478042292821080704,Gaia EDR3 5478042292821081600,94.5964,94.589,-62.3413,-62.3477,-56.345,0.01212,-57.369,0.039004,58.17,0.011081,57.167,0.036401,17.455,1.9686,,,,,,,,,,,,,,,9.209,15.939,9.5329,17.449,8.7585,14.732,7.925,8.227,7.979,12.288,13.088,12.534,13.138,313.13,150272447,150272444,119.25,102.94,153.93,0.54432,0.079213,0.81319,1432.3,571.56,4096.8,162.32,-2.869,336.17,179.12,26.494,333.33,21817.0,10137.0,194520.0,-5653.0,-81165.0,-1846.0,0.94893,0.036809,0.1876,0.0049271
250,Gaia EDR3 4054476447739694208,Gaia EDR3 4054476443420253056,262.906,262.897,-33.3206,-33.3186,-40.385,0.021028,-40.274,0.05274,48.114,0.015307,47.03,0.036258,74.53,0.24656,,,,,,,,,,,,,,,11.029,15.523,11.641,17.043,10.322,14.319,8.719,9.46,8.884,11.506,12.632,11.844,12.893,138.48,163897644,163897622,115.65,102.33,152.69,0.47741,0.058453,0.85444,1453.0,606.94,3663.7,160.03,-12.773,316.17,179.12,21.579,338.15,26577.0,11740.0,174110.0,-10766.0,-88637.0,-4656.5,0.74071,0.021797,0.2762,0.0080938
251,Gaia EDR3 4824221998331013888,Gaia EDR3 4824221963971249408,76.3518,76.3432,-36.0943,-36.0894,150.43,0.010374,149.81,0.023455,-57.095,0.011661,-58.257,0.025399,24.077,0.59095,,,,,,,,,,,,,,,11.471,15.161,12.172,16.664,10.683,13.961,8.922,9.695,9.056,11.623,12.291,11.81,13.682,283.97,14028963,14028960,69.421,32.794,82.238,0.67972,0.10551,0.92117,1708.2,573.98,5601.1,-166.74,-337.77,9.5228,180.47,26.82,333.2,24617.0,10986.0,334890.0,-8899.9,-139430.0,-3946.3,0.65745,0.016077,0.24854,0.0063502
252,Gaia EDR3 1945971036675053952,Gaia EDR3 1945971036675057792,325.62,325.613,31.8793,31.8847,81.048,0.012983,81.486,0.040839,-49.116,0.011206,-49.084,0.034928,-40.999,0.21242,,,,,,,,,,,,,,,8.5605,16.38,8.8601,18.11,8.1368,15.101,7.34,7.626,7.394,12.512,13.298,12.79,13.693,184.12,239631045,239631048,67.163,26.633,76.246,0.43678,0.026455,0.87679,1494.6,693.99,2983.2,-158.63,-328.81,-16.957,179.14,15.453,347.96,34741.0,14158.0,126180.0,-4262.4,-62552.0,-1123.1,1.0998,0.05152,0.16077,0.0041761
253,Gaia EDR3 5366651319570082432,Gaia EDR3 5366651250850605440,161.439,161.446,-45.7588,-45.7642,26.851,0.013832,26.825,0.029963,16.112,0.013723,15.4,0.029136,24.014,0.31653,,,,,,,,,,,,,,,8.8482,15.778,9.1591,17.272,8.4119,14.58,7.588,7.9,7.654,12.128,12.932,12.401,12.542,204.34,146996673,146996686,60.94,25.33,75.398,0.45517,0.057307,0.80243,1469.5,629.21,3578.0,-5.19,-176.08,151.8,179.8,22.787,338.71,26770.0,12175.0,165100.0,-6404.9,-79342.0,-1939.0,1.0658,0.060997,0.21283,0.0053933
254,Gaia EDR3 5826486461238190080,Gaia EDR3 5826486456909217408,236.281,236.279,-62.6243,-62.6232,-29.584,0.013476,-26.798,0.038358,19.033,0.012913,20.719,0.032099,24.393,0.35187,,,,,,,,,,,,,,,10.873,15.246,11.345,16.449,10.269,14.052,9.0,9.539,9.075,11.651,12.45,11.909,10.492,196.56,424275848,424275845,90.192,84.084,97.364,0.461,0.030476,0.99221,1603.5,660.79,3545.3,-71.128,-250.79,108.54,180.33,14.203,348.54,35660.0,13333.0,165700.0,-5953.3,-81605.0,-1092.3,0.78167,0.027661,0.32175,0.010841
255,Gaia EDR3 1818811108178511104,Gaia EDR3 1818811103881646080,308.093,308.092,22.7332,22.732,70.221,0.017978,70.349,0.030537,45.844,0.01764,44.81,0.030827,1.9098,0.16741,,,,,,,,,,,,,,,11.255,15.429,11.808,16.695,10.59,14.212,9.184,9.803,9.3,11.732,11.046,11.965,10.431,163.43,417184739,417184742,169.05,158.21,176.96,0.88948,0.81997,0.9624,10111.0,4617.1,22476.0,-113.78,-278.53,36.436,182.41,29.907,333.85,543410.0,257250.0,2762900.0,-538970.0,-2758200.0,-252610.0,0.74535,0.024224,0.31212,0.0089114
256,Gaia EDR3 4272904946658046208,Gaia EDR3 4272904946658046592,277.219,277.219,-0.388388,-0.387077,20.547,0.021947,19.523,0.028278,-24.672,0.019246,-24.447,0.02439,14.101,0.5971,,,,,,,,,,,,,,,10.953,14.37,11.46,15.558,10.32,13.272,8.989,9.51,9.074,10.877,11.695,11.089,10.648,178.64,133170217,133170220,77.011,37.95,84.111,0.4907,0.049189,0.95616,1550.7,624.91,3791.9,95.992,-79.461,257.59,180.38,17.751,343.81,27643.0,11082.0,165650.0,-5221.3,-78060.0,-939.85,0.80119,0.027972,0.44363,0.011701
257,Gaia EDR3 268317984351273344,Gaia EDR3 268317980056570496,82.3947,82.3969,55.6394,55.64,-3.3961,0.02513,-4.0582,0.026937,-36.691,0.023741,-38.18,0.024778,-21.036,0.57527,,,,,,,,,,,,,,,11.387,14.684,11.985,16.192,10.678,13.451,9.145,9.772,9.256,10.894,11.752,11.119,10.904,162.18,321269276,321269274,55.658,21.294,67.813,0.34966,0.023142,0.73065,1359.7,691.1,2600.1,-91.838,-257.67,45.865,180.23,18.006,346.98,30665.0,14105.0,102930.0,-4547.2,-53896.0,-785.66,0.72731,0.023067,0.42603,0.010279
258,Gaia EDR3 624007315876121728,Gaia EDR3 624007311582557824,155.584,155.586,18.5344,18.5341,-53.001,0.01607,-50.863,0.026094,-44.751,0.015821,-43.606,0.02573,8.5108,0.57483,,,,,,,,,,,,,,,10.369,14.46,10.812,15.646,9.8004,13.322,8.671,9.211,8.691,10.827,10.18,11.092,10.846,204.32,95437440,95437441,21.94,5.2459,48.028,0.95006,0.90746,0.98647,237420.0,105750.0,537840.0,89.45,-82.508,249.05,180.47,16.244,314.98,56807000.0,25820000.0,296140000.0,-511490.0,-583920.0,-437690.0,0.84908,0.038857,0.44349,0.011872
259,Gaia EDR3 5723064232822990336,Gaia EDR3 5723064232822990848,125.371,125.37,-14.8702,-14.8702,-24.03,0.013703,-25.741,0.036883,-168.75,0.012314,-168.35,0.034087,80.129,0.8882,,,,,,,,,,,,,,,11.736,15.572,12.374,16.915,10.995,14.314,9.376,10.073,9.481,11.818,12.611,12.092,10.196,127.94,296352462,296352463,83.747,48.823,98.276,0.57877,0.056004,0.9821,53929.0,20266.0,143870.0,51.152,-127.5,229.35,180.76,18.157,344.01,5734700.0,2331800.0,44107000.0,-1527600.0,-20016000.0,-640160.0,0.71726,0.02089,0.30417,0.010395
260,Gaia EDR3 2468839530653966592,Gaia EDR3 2468839530653966464,17.3085,17.3073,-12.3407,-12.3407,231.09,0.026063,231.13,0.0384,-48.679,0.028848,-48.36,0.043084,26.604,0.44396,,,,,,,,,,,,,,,11.763,15.208,12.452,16.632,10.983,13.952,9.335,10.027,9.454,11.303,12.193,11.572,10.103,155.17,66554288,66554289,14.574,4.1017,27.938,0.73864,0.58025,0.90916,170380.0,78144.0,381440.0,53.033,-105.71,205.98,178.8,23.742,335.58,36862000.0,17344000.0,187040000.0,-305210.0,-459820.0,-96572.0,0.76412,0.024316,0.39294,0.01094
261,Gaia EDR3 4583817216893476736,Gaia EDR3 4583817216893476992,269.164,269.163,27.8086,27.8078,-24.5,0.0138,-23.823,0.02284,-10.134,0.016028,-8.8063,0.028056,-21.929,0.57792,,,,,,,,,,,,,,,11.323,15.057,11.901,16.233,10.633,13.868,9.09,9.73,9.227,11.474,12.249,11.687,10.973,224.19,158650173,158650174,106.56,94.103,147.4,0.50924,0.042919,0.95039,51359.0,21884.0,117330.0,-126.83,-289.36,49.146,179.93,15.161,346.6,6835200.0,2811600.0,34907000.0,-1428400.0,-16198000.0,-642880.0,0.74808,0.02506,0.3365,0.0092823
262,Gaia EDR3 2714650061010891136,Gaia EDR3 2714650022357814784,344.157,344.156,9.25437,9.25385,-41.746,0.031312,-39.867,0.043814,-109.89,0.018262,-109.48,0.024548,31.906,0.84714,,,,,,,,,,,,,,,11.388,14.573,11.941,15.687,10.717,13.456,9.241,9.911,9.387,,,,10.205,178.58,257389467,2053050438,132.35,112.32,161.1,0.34351,0.040128,0.66631,47048.0,23308.0,102310.0,71.643,-98.066,236.6,180.27,23.156,336.19,5683500.0,2932800.0,26971000.0,-2470800.0,-14990000.0,-979040.0,0.7326,0.024322,0.45755,0.016229
263,Gaia EDR3 5654789538602995584,Gaia EDR3 5654789542899168896,134.626,134.625,-22.5991,-22.5982,-26.785,0.014427,-24.939,0.016121,-37.621,0.013921,-34.635,0.015487,13.908,0.69116,,,,,,,,,,,,,,,11.666,14.031,12.313,15.149,10.919,12.949,9.313,10.013,9.425,10.694,11.545,10.928,10.772,351.79,118809652,118809650,80.828,47.177,91.115,0.77007,0.12041,0.98437,66998.0,19287.0,209940.0,-54.971,-232.91,123.89,179.1,23.533,335.04,4583500.0,1993600.0,71595000.0,-2018400.0,-32618000.0,-1057300.0,0.71107,0.020337,0.46583,0.011631
264,Gaia EDR3 5447598671271748224,Gaia EDR3 5447598671274035968,157.256,157.258,-33.7384,-33.7382,19.404,0.0127,19.543,0.025497,37.932,0.01155,37.915,0.024425,-4.562,0.49906,,,,,,,,,,,,,,,10.665,14.988,11.1,15.941,10.099,13.866,8.917,9.413,8.998,11.585,12.345,11.834,11.141,193.69,53577152,53577151,74.968,36.416,86.395,0.58106,0.069253,0.95798,60221.0,22556.0,169450.0,-174.74,-351.5,-5.4104,180.54,21.032,340.11,6425600.0,2715300.0,55911000.0,-1900000.0,-25024000.0,-828420.0,0.76242,0.025588,0.31299,0.0094682
265,Gaia EDR3 2534009921293834240,Gaia EDR3 2534008512544580480,21.7577,21.8076,-0.15912,-0.155565,299.35,0.028368,299.0,0.026183,-356.79,0.014925,-356.91,0.013539,13.505,0.22142,,,,,,,,,,,,,,,7.7508,13.998,8.156,15.609,7.2241,12.774,6.16,6.588,6.227,10.229,11.057,10.533,32.181,474.55,248957280,248957279,98.441,82.918,130.61,0.83355,0.13823,0.9896,83272.0,20021.0,233550.0,-53.507,-232.48,125.29,179.92,24.616,334.65,5420200.0,2377900.0,94738000.0,-2213400.0,-43953000.0,-1126400.0,0.89776,0.043202,0.19839,0.0048227
266,Gaia EDR3 6620898657532005120,Gaia EDR3 6620893645304242176,339.405,339.355,-28.0922,-28.0816,335.92,0.013773,334.55,0.020367,-209.18,0.014043,-210.19,0.018515,-21.081,0.37128,-21.271,0.59764,,,,,,,,,,,,,10.068,11.007,10.863,12.004,9.2345,10.047,7.391,8.198,7.562,7.952,8.82,8.185,29.911,632.75,326451066,326451064,85.902,45.131,123.32,0.69348,0.090549,0.97938,65795.0,20808.0,188830.0,-152.8,-330.8,25.204,179.74,21.683,337.15,6161100.0,2638200.0,72125000.0,-2860300.0,-34377000.0,-1258900.0,0.63432,0.015638,0.55147,0.013776
267,Gaia EDR3 581100382135253760,Gaia EDR3 581103581886377728,132.302,132.259,3.48501,3.49665,-148.24,0.024656,-150.45,0.022338,60.209,0.020185,58.375,0.019608,10.228,0.1338,,,,,,,,,,,,,,,7.283,13.77,7.6532,15.44,6.7936,12.521,5.84,6.238,5.952,9.911,10.756,10.176,32.943,505.12,262587669,262587675,91.145,90.076,101.07,0.88477,0.14929,0.99844,1951.3,397.35,4857.0,7.0852,-172.8,186.89,179.48,22.826,336.62,15087.0,6580.2,281220.0,-4212.4,-130390.0,-1300.0,0.96613,0.054142,0.22656,0.0056106
268,Gaia EDR3 4130485171153338624,Gaia EDR3 4130485789628835840,251.897,251.922,-19.741,-19.6914,-216.18,0.031113,-216.13,0.036105,-57.392,0.021621,-57.166,0.024712,-21.537,0.22435,-21.482,0.40559,,,,,,,,,,,,,11.097,11.214,12.294,12.439,10.07,10.17,7.789,8.642,8.042,7.872,8.752,8.114,34.077,332.64,73976141,73976019,71.632,36.266,82.571,0.78702,0.1308,0.93936,1317.8,387.78,4237.4,-156.41,-333.28,18.445,179.17,27.837,332.6,14100.0,6275.8,226690.0,-3386.8,-101890.0,-789.09,0.5349,0.013282,0.5215,0.012676
269,Gaia EDR3 5523700028560923648,Gaia EDR3 5523723324463495168,132.065,132.097,-44.2308,-44.208,42.331,0.012038,41.036,0.013688,-191.93,0.014942,-193.9,0.015328,27.439,0.41623,,,,,,,,,,,,,,,10.563,12.266,11.439,13.556,9.5789,11.154,7.416,8.281,7.6,8.794,9.689,9.045,27.406,826.96,270740006,270946576,123.93,114.06,158.71,0.30552,0.010545,0.69568,999.86,518.61,1835.4,-91.054,-255.75,41.511,179.92,13.162,341.43,21339.0,9370.8,62387.0,-9955.1,-42864.0,549.54,0.65845,0.016129,0.44596,0.010501
270,Gaia EDR3 4079486729560839424,Gaia EDR3 4079485939286794752,279.472,279.506,-21.7627,-21.7717,-51.44,0.01986,-51.655,0.042842,-100.02,0.015562,-99.682,0.035454,,,,,,,,,,,,,,,,,8.8038,15.391,9.321,17.383,8.178,14.055,6.863,7.395,6.973,11.188,12.042,11.485,27.851,602.8,839136,839054,129.72,112.33,159.63,0.38051,0.051627,0.61183,966.92,472.04,2102.8,6.974,-164.52,169.28,180.7,25.774,335.42,16373.0,8510.2,80014.0,-5180.6,-45061.0,-1357.4,0.81259,0.027176,0.14731,0.0036829
271,Gaia EDR3 740041664173180544,Gaia EDR3 740047505328700672,150.111,150.149,27.2676,27.2854,-16.375,0.015974,-19.734,0.09816,117.29,0.01396,116.69,0.08127,-10.956,0.20422,,,,,,,,,,,,,,,10.525,16.962,11.465,19.692,9.5943,15.476,7.585,8.382,7.725,12.038,13.022,12.418,27.76,509.72,308026979,308026976,140.28,123.73,163.8,0.23338,0.029826,0.44562,945.0,560.41,1714.8,128.02,-31.982,298.72,180.33,21.036,338.77,18882.0,11503.0,61569.0,-4949.4,-37093.0,-533.2,0.63056,0.015646,0.10559,0.0025665
272,Gaia EDR3 2327769916771405056,Gaia EDR3 2327769921067171584,355.796,355.796,-29.0745,-29.0761,144.59,0.015788,147.36,0.038004,-131.8,0.015269,-131.97,0.025375,,,,,,,,,,,,,,,,,9.2655,14.176,9.6823,15.358,8.7233,12.981,7.626,8.088,7.686,10.577,11.389,10.839,16.394,424.17,33910475,33910474,117.82,101.32,153.08,0.61417,0.093024,0.83278,1035.4,386.61,3278.7,-146.05,-321.07,23.897,180.3,28.313,331.41,13169.0,6096.9,150570.0,-3607.2,-58394.0,-1120.0,0.891,0.045975,0.33932,0.0099853
273,Gaia EDR3 305279854424566656,Gaia EDR3 305279850129931520,27.3386,27.3383,32.423,32.4248,9.7228,0.017868,7.0279,0.057591,-53.109,0.019587,-51.652,0.061845,4.7192,0.27721,,,,,,,,,,,,,,,8.7408,15.775,9.0928,17.111,8.2659,14.456,7.37,7.706,7.441,11.657,10.864,10.642,15.762,400.86,20961750,20961749,47.212,18.915,64.054,0.33064,0.042866,0.55132,998.61,517.52,2027.2,149.49,-21.605,309.59,179.7,23.798,335.44,17010.0,9252.9,71738.0,-4356.1,-40744.0,-856.7,1.0027,0.045692,0.20941,0.0049363
274,Gaia EDR3 2993658970584498048,Gaia EDR3 2993659726498740736,94.1645,94.1639,-13.9873,-13.9851,0.93182,0.011379,0.033969,0.028624,23.225,0.011708,19.916,0.028655,33.843,0.45418,,,,,,,,,,,,,,,9.8371,15.453,10.346,17.118,9.2085,14.181,7.954,8.463,7.997,11.473,12.386,11.764,16.454,544.46,34077285,34077281,69.588,33.91,82.028,0.7616,0.12165,0.92298,1344.4,414.61,4405.8,20.381,-153.78,196.91,180.4,28.697,332.27,15995.0,7132.0,247050.0,-4567.5,-109390.0,-1539.8,0.82612,0.03047,0.21958,0.0064937
275,Gaia EDR3 4910584822760919168,Gaia EDR3 4910584822760919296,19.283,19.2847,-56.3407,-56.3423,-61.357,0.012579,-58.582,0.012236,-40.852,0.013893,-38.92,0.012468,5.1319,0.4435,,,,,,,,,,,,,,,11.342,13.49,12.097,14.668,10.522,12.412,8.754,9.486,8.874,10.151,10.936,10.391,16.144,649.04,206556824,206556823,52.219,21.048,69.581,0.39864,0.052575,0.67039,8218.4,3890.8,18505.0,-15.067,-186.08,144.4,179.24,24.066,334.85,326110.0,163850.0,1699500.0,-114550.0,-913270.0,-55245.0,0.62984,0.015779,0.41121,0.010228
276,Gaia EDR3 3857661770395728256,Gaia EDR3 3857661701676251392,160.259,160.261,3.59571,3.59468,127.53,0.020837,123.56,0.022849,-132.11,0.015916,-133.23,0.018218,-21.776,0.57107,-21.577,1.0769,,,,,,,,,,,,,9.8442,11.234,10.311,11.975,9.2483,10.425,7.999,8.503,8.099,8.643,9.424,8.754,16.99,231.44,374314008,374314009,68.979,31.919,81.774,0.63925,0.097578,0.90977,9782.6,3420.6,31375.0,43.286,-125.75,218.6,182.13,25.686,333.77,278860.0,122950.0,3415600.0,-123060.0,-1390600.0,-66891.0,0.77427,0.027233,0.63068,0.015535
277,Gaia EDR3 5415648821879172096,Gaia EDR3 5415648821874435584,155.872,155.871,-43.8349,-43.8334,8.8979,0.010956,10.087,0.010066,7.2481,0.01273,7.279,0.011246,-3.1978,0.45331,-3.7438,1.2069,,,,,,,,,,,,,9.9398,12.42,10.449,13.436,9.3144,11.431,7.999,8.531,8.066,9.283,10.128,9.504,16.718,464.45,102840239,102840237,38.707,15.629,56.666,0.2142,0.024077,0.46774,7125.5,4279.9,12754.0,-78.678,-246.86,80.022,179.42,20.074,340.03,294700.0,179790.0,924810.0,-103960.0,-580350.0,-33232.0,0.7957,0.027171,0.53863,0.013477
278,Gaia EDR3 487486111021398912,Gaia EDR3 487486106723340160,57.9667,57.9705,64.406,64.4044,70.171,0.0098928,72.458,0.0098561,-82.509,0.014408,-79.902,0.013742,-39.453,0.26173,-40.177,0.47264,,,,,,,,,,,,,8.8417,12.274,9.2515,13.367,8.3074,11.246,7.228,7.65,7.335,8.994,9.856,9.185,17.95,425.87,393073606,393073604,112.61,101.65,151.46,0.45452,0.049859,0.8768,9756.3,4113.8,22987.0,-95.761,-248.92,76.698,180.15,19.288,341.44,383560.0,162630.0,2148100.0,-105020.0,-1080000.0,-44559.0,0.95091,0.05257,0.56088,0.013763
279,Gaia EDR3 6295491529796518528,Gaia EDR3 6295491529797409536,207.875,207.877,-16.685,-16.686,-121.41,0.0252,-122.53,0.021705,-10.626,0.022817,-10.254,0.019315,-26.35,0.62513,,,,,,,,,,,,,,,11.383,13.731,12.149,14.977,10.555,12.627,8.733,9.51,8.868,10.312,11.12,10.537,15.68,265.54,346037623,346037624,61.242,24.965,74.878,0.43056,0.046434,0.8117,8719.7,3856.0,20107.0,-167.38,-337.48,-14.225,179.86,20.536,340.13,380080.0,170320.0,2028200.0,-110020.0,-1027900.0,-49060.0,0.64307,0.016015,0.395,0.009638
280,Gaia EDR3 5720540269522321280,Gaia EDR3 5720540265224462336,124.226,124.225,-16.7403,-16.742,-181.88,0.016526,-180.44,0.025903,45.997,0.015553,48.39,0.025374,59.839,0.37434,,,,,,,,,,,,,,,11.598,14.685,12.506,16.275,10.687,13.445,8.685,9.557,8.862,10.695,11.635,11.01,16.896,398.88,307454312,307454314,151.39,133.53,168.8,0.11133,0.011641,0.39035,8171.7,5848.1,13143.0,81.597,-82.752,245.36,179.49,14.665,344.76,373160.0,275400.0,927870.0,-155590.0,-616950.0,-25575.0,0.62768,0.015473,0.31433,0.0085713
281,Gaia EDR3 3919015927975273984,Gaia EDR3 3919015927975273600,180.989,180.995,11.852,11.8449,-8.8441,0.021344,-8.9287,0.017168,8.0888,0.017921,8.1773,0.01503,-17.242,0.38579,,,,,,,,,,,,,,,10.1,13.249,10.37,13.889,9.7016,12.496,8.961,9.284,9.041,10.86,11.579,10.996,5.4391,199.06,397480155,397480152,32.138,9.8875,52.178,0.48887,0.3346,0.71172,9563.4,5617.7,18807.0,171.63,18.768,336.63,180.6,24.37,342.57,450710.0,279970.0,1714900.0,-394470.0,-1611000.0,-223300.0,1.2079,0.072209,0.66775,0.016515
282,Gaia EDR3 2260766747623240704,Gaia EDR3 2260766747623240960,270.538,270.535,71.8419,71.8509,-3.7542,0.017654,-3.5681,0.013532,-65.79,0.016154,-64.939,0.013462,-83.064,0.94166,-85.27,2.9052,,,,,,,,,,,,,10.504,12.818,10.758,13.346,10.003,12.16,9.0,9.406,9.072,10.731,11.357,10.842,5.36,221.17,219104773,219104775,62.067,22.267,74.684,0.57431,0.14104,0.87699,8765.5,4336.2,18289.0,-147.38,-318.94,5.9922,180.1,12.607,349.1,407040.0,196600.0,1702900.0,-59108.0,-183310.0,-34434.0,0.98438,0.078491,0.70345,0.021187
283,Gaia EDR3 5078049067965974144,Gaia EDR3 5078048999246497152,45.5038,45.5124,-23.1512,-23.1568,-27.419,0.015332,-27.87,0.033172,-24.364,0.017172,-24.208,0.032518,-14.024,0.38011,,,,,,,,,,,,,,,10.692,15.558,11.002,16.743,10.246,14.47,9.448,9.77,9.474,12.18,13.042,12.424,5.5081,103.81,71353458,71353461,75.864,38.235,84.644,0.63363,0.091911,0.95678,8435.2,2931.3,27501.0,-122.22,-298.96,48.309,180.89,23.88,337.67,233540.0,100340.0,2883300.0,-72361.0,-1144100.0,-32086.0,1.0662,0.056519,0.46768,0.011466
284,Gaia EDR3 2428478142425297408,Gaia EDR3 2428478176785035648,4.39494,4.40267,-9.13107,-9.12549,-22.906,0.016866,-23.136,0.023097,-1.8926,0.013664,-1.6174,0.017229,-1.6066,1.1749,,,,,,,,,,,,,,,12.062,14.142,12.474,14.947,11.502,13.272,10.364,10.904,10.395,11.369,12.17,11.548,5.4429,178.19,37746030,37746035,161.85,145.77,174.87,0.57684,0.34436,0.83928,11580.0,5578.0,24717.0,-101.01,-256.38,57.25,179.56,22.751,338.6,645590.0,315060.0,2938700.0,-10076.0,-19083.0,-1925.5,0.79538,0.028484,0.59349,0.014648
285,Gaia EDR3 3763347449671735552,Gaia EDR3 3763347445376171520,164.563,164.566,-8.02551,-8.03451,4.4437,0.024062,4.5118,0.015835,-42.704,0.019479,-42.439,0.014587,5.0375,0.89726,4.7389,2.2604,,,,,,,,,,,,,10.43,12.296,10.737,12.807,9.995,11.656,9.188,9.479,9.272,10.325,10.836,10.4,5.5631,143.64,148562426,148562428,24.959,7.3084,44.737,0.24953,0.032475,0.63456,5639.9,3395.5,10830.0,-15.401,-168.73,145.29,179.27,16.607,339.56,249700.0,159230.0,906970.0,-198600.0,-746010.0,-5447.5,1.1326,0.052785,0.81122,0.027209
286,Gaia EDR3 627727307310040320,Gaia EDR3 627727307310040192,149.578,149.575,19.9438,19.9525,31.028,0.017062,31.473,0.024595,-10.413,0.013525,-10.844,0.021182,-19.691,0.44652,,,,,,,,,,,,,,,9.2994,14.306,9.5661,15.221,8.9204,13.364,8.225,8.486,8.307,11.34,12.152,11.519,5.4461,98.544,26957063,26957064,134.66,114.7,165.79,0.53911,0.105,0.78049,5968.7,3070.5,12037.0,107.5,-42.301,274.16,180.29,15.132,344.83,281390.0,141370.0,1097300.0,-35392.0,-179960.0,-19665.0,1.5411,0.13334,0.60313,0.014887
287,Gaia EDR3 5770314508076535424,Gaia EDR3 5770314817314183296,182.378,182.469,-84.9889,-84.9845,18.369,0.013773,18.194,0.012978,-4.0285,0.014262,-4.2869,0.013342,4.6377,0.99,,,,,,,,,,,,,,,11.507,13.385,11.879,14.048,10.988,12.615,9.964,10.377,10.053,10.93,11.63,11.081,5.2386,301.17,383292558,383294995,76.153,40.965,86.163,0.76489,0.12066,0.96928,7167.2,2089.7,22632.0,-62.039,-237.33,115.95,180.1,25.016,333.7,181370.0,79225.0,2823700.0,-76392.0,-1295900.0,-39835.0,0.93181,0.047459,0.66883,0.016494
288,Gaia EDR3 5259227556076764672,Gaia EDR3 5259227521713406464,150.542,150.535,-57.8456,-57.8528,-42.47,0.01421,-42.541,0.026064,13.509,0.011454,12.8,0.022016,14.658,0.90977,,,,,,,,,,,,,,,10.784,14.597,11.139,15.835,10.299,13.49,9.384,9.768,9.472,11.075,11.983,11.319,5.5437,120.9,462194575,462194527,43.909,13.366,69.501,0.33837,0.033555,0.75446,5993.1,2841.7,12704.0,-129.67,-294.13,36.956,179.87,19.111,340.15,250160.0,118000.0,1115400.0,-102260.0,-671930.0,-18746.0,1.0404,0.06405,0.62621,0.016112
289,Gaia EDR3 1299364260016652672,Gaia EDR3 1299364328736130688,249.926,249.916,22.5344,22.5355,1.4842,0.0099513,1.7309,0.012357,-6.091,0.01211,-5.7663,0.013813,-9.0726,0.3283,,,,,,,,,,,,,,,10.207,14.161,10.512,15.031,9.7673,13.252,8.978,9.317,9.058,11.284,12.119,11.436,5.1879,264.88,329152716,329152717,52.169,20.743,68.141,0.3384,0.030868,0.68966,5605.8,2776.2,11533.0,57.827,-90.497,225.89,180.46,18.276,339.84,228390.0,111170.0,941370.0,-107560.0,-584160.0,-33933.0,1.2068,0.09664,0.62045,0.015292
290,Gaia EDR3 1003629235968327808,Gaia EDR3 1003629098529378176,100.636,100.632,61.0308,61.0106,101.6,0.009891,102.09,0.038769,-259.3,0.0089122,-259.72,0.035036,-106.41,0.44658,,,,,,,,,,,,,,,10.652,16.26,11.087,17.847,10.079,15.039,8.887,9.408,8.985,12.597,13.377,12.836,10.561,146.86,55644237,55643196,91.551,79.314,112.62,0.52347,0.050491,0.98942,6355.6,2457.9,16344.0,-12.495,-191.69,166.78,179.23,16.33,344.93,241640.0,95661.0,1640300.0,-60766.0,-743840.0,-23214.0,0.81192,0.033189,0.20364,0.005483
291,Gaia EDR3 6445628674340728320,Gaia EDR3 6445628639980995968,293.917,293.879,-59.9738,-59.9699,15.204,0.01207,15.089,0.022982,-56.526,0.012798,-56.417,0.023378,-7.5798,0.31096,,,,,,,,,,,,,,,10.379,15.141,10.803,16.633,9.8268,13.939,8.731,9.192,8.865,11.416,12.259,11.622,9.9266,168.82,339204453,339204457,53.386,21.778,72.383,0.4426,0.05691,0.74754,5005.0,2211.5,12152.0,-118.26,-285.24,53.378,180.93,25.501,333.63,162760.0,79519.0,1024200.0,-68227.0,-523250.0,-31338.0,0.90682,0.03805,0.38142,0.0094314
292,Gaia EDR3 6193644523630152704,Gaia EDR3 6193645245185489920,198.673,198.654,-25.0209,-25.0148,13.757,0.021198,13.796,0.033173,-55.131,0.01635,-55.399,0.029234,27.661,0.61597,,,,,,,,,,,,,,,10.948,14.959,11.457,16.37,10.316,13.786,9.028,9.564,9.117,11.318,12.165,11.547,10.057,123.84,229811432,229814467,97.511,89.293,135.85,0.5611,0.047241,0.98241,6105.9,2671.4,13285.0,17.558,-159.01,196.06,179.7,12.265,349.27,258300.0,106060.0,1176200.0,-41026.0,-502100.0,-19579.0,0.82395,0.029154,0.39356,0.0093604
293,Gaia EDR3 5075555066355683584,Gaia EDR3 5075554997636206720,47.8014,47.8176,-22.1183,-22.1298,-7.2371,0.015649,-6.9899,0.063363,4.6941,0.015352,5.0523,0.065923,-9.5643,0.35916,,,,,,,,,,,,,,,10.228,16.486,10.619,18.102,9.7046,15.238,8.691,9.108,8.754,12.67,13.498,12.9,9.6947,76.811,71469167,71469170,163.86,147.9,175.5,0.75822,0.58533,0.91608,16779.0,7147.5,37795.0,87.005,-74.307,240.8,179.6,28.733,334.53,1164300.0,489980.0,5958000.0,-1144700.0,-5940300.0,-466850.0,0.91654,0.043993,0.21364,0.005804
294,Gaia EDR3 1543083691059006592,Gaia EDR3 1543083553620064768,192.493,192.475,47.1307,47.1146,-312.03,0.00976,-311.61,0.0148,-26.916,0.012237,-27.054,0.018125,-21.566,0.55262,,,,,,,,,,,,,,,9.9607,14.714,10.264,15.763,9.5203,13.694,8.676,8.994,8.737,11.584,12.393,11.825,9.7625,318.06,393888151,207342743,117.31,103.92,153.86,0.44289,0.049964,0.83026,1142.1,490.63,2703.8,122.99,-30.04,294.61,180.47,20.404,340.17,22599.0,9992.0,129270.0,-4643.2,-62752.0,-990.75,0.90466,0.035282,0.35711,0.0086811
295,Gaia EDR3 1575501245212129792,Gaia EDR3 1575498290274629376,180.745,180.775,57.4265,57.4147,68.829,0.01185,67.896,0.023385,-24.326,0.012418,-24.148,0.025446,-26.139,0.27863,,,,,,,,,,,,,,,9.1131,15.327,9.3972,16.706,8.7055,14.162,7.942,8.275,8.027,11.759,12.595,12.019,9.9802,241.27,55749878,55749883,118.64,102.29,153.77,0.55776,0.08237,0.81771,1157.4,454.64,3440.0,27.969,-138.14,201.66,178.05,27.67,333.44,17776.0,8200.2,170670.0,-4302.9,-68922.0,-1166.6,1.1197,0.052203,0.32254,0.0077127
296,Gaia EDR3 5684241194503112192,Gaia EDR3 5684241233158740480,147.679,147.699,-17.1191,-17.1136,-78.134,0.015252,-76.507,0.083103,26.456,0.01221,26.875,0.071257,48.302,0.18812,,,,,,,,,,,,,,,9.8644,17.296,10.211,19.196,9.3907,15.984,8.496,8.835,8.56,13.21,14.074,13.466,9.5746,55.118,396808207,396808204,62.447,22.734,82.163,0.51455,0.052487,0.91545,1207.8,530.0,2715.6,153.42,-19.623,307.66,180.25,16.126,345.09,27405.0,11760.0,136400.0,-3195.3,-55642.0,-570.04,0.99169,0.051093,0.16594,0.0047612
297,Gaia EDR3 2448417648356526208,Gaia EDR3 2448417476557835008,2.14912,2.16802,-2.75305,-2.75382,-42.151,0.018449,-41.957,0.055496,10.792,0.010708,11.057,0.035914,40.526,0.6493,,,,,,,,,,,,,,,10.806,16.157,11.231,17.557,10.252,14.999,9.106,9.583,9.175,12.598,13.418,12.857,9.4077,93.28,300973878,300973877,107.04,96.901,146.69,0.48167,0.045787,0.93666,1176.5,479.7,2873.1,167.64,-7.233,323.93,179.43,15.984,341.72,23887.0,9761.3,143080.0,-10059.0,-77236.0,-3366.0,0.80889,0.027543,0.22853,0.0060368
298,Gaia EDR3 4970459415648150656,Gaia EDR3 4970456082753551360,35.9116,35.9085,-32.9218,-32.9422,71.176,0.0075564,71.12,0.022994,78.863,0.011818,78.867,0.039118,-12.167,0.67671,,,,,,,,,,,,,,,13.084,16.06,13.963,17.455,12.17,14.891,10.196,10.986,10.375,12.547,13.331,12.741,10.633,184.81,146282485,146282488,108.08,97.491,156.61,0.8855,0.64876,0.98616,1440.0,788.68,3034.9,-169.74,-342.2,7.4909,180.29,8.557,348.22,30841.0,18449.0,139260.0,-198.37,-1979.4,263.16,0.54941,0.013375,0.20554,0.0052884
299,Gaia EDR3 4898836193124294400,Gaia EDR3 4898836403579667200,66.6054,66.6086,-22.7273,-22.7209,37.637,0.018219,37.18,0.0776,54.697,0.021262,55.005,0.093978,64.789,0.92788,,,,,,,,,,,,,,,11.279,17.76,11.672,19.354,10.754,16.504,9.768,10.193,9.825,13.949,14.811,14.154,5.7998,47.349,139704026,139704028,47.121,8.9096,81.731,0.98232,0.95282,0.99808,4549.0,2037.7,10285.0,-104.13,-277.86,73.81,180.53,37.585,351.8,176270.0,81921.0,929000.0,-172700.0,-925130.0,-78388.0,0.92795,0.045413,0.19657,0.0078572
300,Gaia EDR3 1990501803060058624,Gaia EDR3 1990501773005259520,345.186,345.178,53.6801,53.6752,26.109,0.015913,25.595,0.062361,55.919,0.014082,56.191,0.054111,4.6043,1.0,,,,,,,,,,,,,,,11.344,16.671,11.77,18.222,10.782,15.459,9.666,10.114,9.74,12.929,13.796,13.175,5.8182,51.937,252567623,252567612,113.82,102.05,151.94,0.45375,0.04936,0.87002,2036.4,862.66,4806.1,161.0,-11.084,314.42,178.82,18.285,340.18,51802.0,22177.0,291630.0,-23426.0,-167040.0,-9985.0,0.94814,0.055006,0.32142,0.0086488
301,Gaia EDR3 2532217201944625536,Gaia EDR3 2532217201944625408,15.84,15.8438,-2.814,-2.8092,17.848,0.025108,17.955,0.11854,-19.95,0.019387,-19.922,0.084588,-27.684,0.20235,,,,,,,,,,,,,,,10.719,16.555,11.045,17.996,10.257,15.372,9.412,9.736,9.456,12.908,13.827,13.249,5.7218,47.588,269572406,269572405,103.27,97.473,146.03,0.51088,0.036909,0.95711,2004.7,898.93,4119.9,-117.28,-291.85,37.622,180.07,10.605,346.97,59062.0,23635.0,231900.0,-34244.0,-166840.0,-5729.6,1.0636,0.0588,0.34589,0.010659
302,Gaia EDR3 5813206216164616576,Gaia EDR3 5813206211860899328,264.229,264.22,-66.5948,-66.5891,-12.953,0.01145,-13.43,0.045099,13.455,0.012675,13.329,0.050134,35.428,0.38514,,,,,,,,,,,,,,,10.217,16.826,10.597,18.405,9.7015,15.58,8.735,9.106,8.798,12.972,13.817,13.225,5.6772,68.54,294068233,294068242,11.607,3.2658,21.932,0.83828,0.74081,0.94434,10766.0,5024.7,24092.0,12.49,-143.02,170.39,183.74,24.577,334.88,641740.0,309110.0,3245200.0,-443.12,-1114.7,462.53,1.1744,0.12315,0.31341,0.008315
303,Gaia EDR3 4485458067776774912,Gaia EDR3 4485458067774197504,275.688,275.693,13.5284,13.5245,11.871,0.013644,12.023,0.10184,58.186,0.015277,57.898,0.12184,-58.139,0.49796,,,,,,,,,,,,,,,11.982,17.431,12.44,18.912,11.389,16.236,10.171,10.682,10.268,13.765,14.61,14.026,5.6822,39.732,157020793,157020801,60.686,24.522,72.873,0.37936,0.036168,0.78774,1909.0,886.97,4011.4,-167.91,-312.55,1.8861,178.79,17.048,340.45,55884.0,24792.0,238450.0,-25204.0,-152550.0,-8479.4,0.83826,0.034465,0.22471,0.007939
304,Gaia EDR3 4632605601535366912,Gaia EDR3 4632605605832032640,36.9656,36.9745,-79.0743,-79.0811,11.286,0.017545,11.03,0.044977,2.0886,0.013743,1.4792,0.046837,16.346,0.19782,,,,,,,,,,,,,,,10.517,16.55,10.813,17.892,10.092,15.393,9.269,9.619,9.351,13.088,13.867,13.339,5.7074,80.947,299778291,299778295,104.18,92.175,153.86,0.89111,0.6114,0.99224,2655.8,1348.0,5673.0,91.886,-83.973,270.39,180.21,8.1543,348.84,78522.0,41338.0,356890.0,-3338.7,-8063.2,-2149.2,1.0583,0.055484,0.30384,0.0084336
305,Gaia EDR3 5296689635213106304,Gaia EDR3 5296688879298861824,134.998,135.004,-64.2929,-64.2992,-3.7183,0.015568,-2.9298,0.036032,22.568,0.012038,22.413,0.029036,-31.323,1.1362,,,,,,,,,,,,,,,10.995,15.813,11.312,16.937,10.534,14.77,9.692,10.006,9.732,12.609,13.398,12.79,5.8621,134.15,356688976,356688985,101.09,93.908,146.93,0.79946,0.40801,0.98805,2198.9,1115.9,4768.6,-129.12,-302.61,48.807,180.09,8.2283,350.69,63563.0,34316.0,303160.0,-4869.1,-13623.0,-2906.0,0.95335,0.036067,0.3707,0.0094657
306,Gaia EDR3 6183042036083702272,Gaia EDR3 6183042036083701888,200.303,200.298,-28.9015,-28.9026,-47.34,0.01647,-45.891,0.03386,-39.165,0.016058,-39.073,0.030651,,,,,,,,,,,,,,,,,12.261,14.817,13.012,16.109,11.429,13.691,9.527,10.317,9.679,11.317,12.178,11.53,8.6881,88.988,101688934,101688932,123.8,109.17,157.33,0.3671,0.037454,0.74329,1928.0,918.34,4077.6,127.83,-19.307,296.86,180.44,19.568,341.69,53658.0,25161.0,235410.0,-14093.0,-127390.0,-5345.0,0.80034,0.026175,0.44379,0.010746
307,Gaia EDR3 4970494806178626432,Gaia EDR3 4970495012337056512,36.2579,36.2564,-32.5289,-32.5246,36.112,0.013957,35.873,0.018513,-9.5182,0.019737,-8.5167,0.026061,1.0725,0.2917,,,,,,,,,,,,,,,11.227,15.163,11.746,16.483,10.61,14.019,9.326,9.874,9.421,11.641,12.5,11.916,8.8606,260.25,146284310,146284309,101.9,94.606,139.2,0.61882,0.089111,0.96696,2490.5,884.46,7809.5,44.018,-132.95,214.45,180.43,21.022,337.77,53025.0,22562.0,591960.0,-23250.0,-243340.0,-11593.0,0.8113,0.02724,0.38284,0.0092217
308,Gaia EDR3 6050358264249766272,Gaia EDR3 6050358332969243776,244.187,244.181,-23.398,-23.3981,19.533,0.020206,19.346,0.026725,-36.149,0.01345,-36.111,0.017923,7.8531,1.378,,,,,,,,,,,,,,,13.103,13.896,13.979,14.957,12.19,12.88,10.182,10.994,10.359,10.676,11.529,10.907,8.6637,196.54,49692432,49692431,81.307,46.423,86.883,0.65966,0.094544,0.98099,2281.5,762.99,7586.4,148.52,-25.434,326.49,180.42,21.105,337.7,43177.0,18334.0,574820.0,-18236.0,-230320.0,-9030.4,0.62078,0.015369,0.54695,0.013381
309,Gaia EDR3 6834555520818070784,Gaia EDR3 6834555520818071424,320.285,320.28,-18.1897,-18.1877,58.881,0.016989,59.38,0.023322,24.992,0.01284,25.729,0.01951,-50.859,0.63271,,,,,,,,,,,,,,,11.75,14.07,12.301,15.081,11.073,13.075,9.583,10.182,9.676,10.954,11.78,11.169,9.1273,197.92,439395571,439395569,64.888,28.34,79.84,0.59945,0.088057,0.86777,1973.6,731.48,6180.9,98.107,-69.439,272.55,181.11,25.919,332.97,37615.0,16984.0,417170.0,-14874.0,-170890.0,-7331.4,0.71746,0.022929,0.4814,0.011585
310,Gaia EDR3 3096595386612985088,Gaia EDR3 3096595386613934336,122.474,122.477,5.89323,5.88998,-46.919,0.017554,-47.038,0.030078,5.882,0.011091,5.9841,0.018999,6.1775,1.1607,8.9336,2.5091,,,,,,,,,,,,,13.094,13.268,13.939,14.148,12.201,12.353,10.271,11.06,10.425,10.36,11.163,10.555,8.8755,212.04,443908442,452979712,64.725,17.15,79.678,0.94589,0.82259,0.98964,3567.7,1913.1,7378.6,110.19,-61.81,287.16,180.21,16.939,351.47,121640.0,69335.0,525200.0,-114950.0,-517590.0,-63290.0,0.60021,0.014865,0.58837,0.014477
311,Gaia EDR3 3262174858431979264,Gaia EDR3 3262174897086661504,49.1513,49.1558,-2.09322,-2.09132,-26.032,0.017453,-24.176,0.020205,1.3921,0.015386,0.64189,0.017955,,,-12.446,8.2364,,,,,,,,,,,,,11.775,13.522,12.366,14.497,11.045,12.548,9.498,10.146,9.64,10.438,11.306,10.639,8.463,188.94,49907194,49907197,72.39,34.011,82.986,0.59115,0.080697,0.93675,2150.8,795.15,6454.3,168.61,1.5366,344.27,180.36,22.349,337.3,46305.0,19945.0,461240.0,-19941.0,-199950.0,-9656.2,0.79429,0.027018,0.58764,0.014651
312,Gaia EDR3 4861927653660787456,Gaia EDR3 4861927653660787072,55.6699,55.672,-34.6656,-34.6615,32.577,0.010182,31.938,0.025451,-3.1526,0.013389,-3.1079,0.034887,,,,,,,,,,,,,,,,,13.336,15.605,14.464,17.447,12.282,14.296,10.016,10.898,10.2,11.545,12.39,11.782,8.8627,406.37,166701210,166701214,76.419,39.001,89.597,0.67743,0.092103,0.97266,2818.1,929.8,8478.4,113.52,-62.167,291.51,180.58,22.146,337.26,71490.0,30674.0,844620.0,-31634.0,-379110.0,-14226.0,0.63758,0.015607,0.39902,0.0096928
313,Gaia EDR3 5681473865471307392,Gaia EDR3 5681473865471307520,141.681,141.683,-18.319,-18.323,-44.925,0.013689,-43.883,0.014336,2.4096,0.013185,2.8324,0.013694,14.835,0.93857,13.556,1.5022,,,,,,,,,,,,,12.405,12.59,13.092,13.316,11.63,11.785,9.905,10.635,10.056,10.023,10.74,10.132,8.3948,166.19,176660027,176660024,62.322,25.835,83.429,0.53569,0.057886,0.92132,2665.2,1018.9,6710.1,-130.41,-304.97,38.682,179.65,23.273,339.29,76071.0,33071.0,558920.0,-21822.0,-257820.0,-8466.6,0.66761,0.016249,0.65052,0.015942
314,Gaia EDR3 4729517591496033920,Gaia EDR3 4729517591496033152,56.2348,56.2256,-57.4957,-57.4942,5.3562,0.012639,5.0294,0.013693,-7.7294,0.012541,-8.0793,0.01395,11.375,0.69652,10.226,2.9527,,,,,,,,,,,,,12.363,13.527,13.072,14.501,11.568,12.558,9.833,10.584,9.982,10.489,11.34,10.687,9.1914,451.34,197881489,197881488,96.583,32.423,160.73,0.99292,0.96883,0.99948,11217.0,5038.7,25209.0,14.991,-164.22,194.25,180.38,5.7853,339.48,834070.0,384540.0,4303400.0,-3729.2,-5289.1,-3374.8,0.65044,0.016023,0.55467,0.013659
315,Gaia EDR3 5701134370334122752,Gaia EDR3 5701134370334122368,123.757,123.759,-20.8106,-20.8109,-21.832,0.010004,-21.75,0.0091603,-16.611,0.0097583,-16.344,0.0090922,22.567,0.27065,26.118,3.4496,,,,,,,,,,,,,10.475,13.253,10.865,14.133,9.9556,12.333,8.98,9.391,9.055,10.33,11.203,10.481,8.3625,255.82,437223374,437223375,119.0,103.96,155.41,0.41825,0.035684,0.84239,2339.1,1045.8,5240.1,154.9,-15.516,306.52,178.96,16.394,340.64,80899.0,35534.0,398540.0,-38868.0,-233930.0,-12820.0,0.93285,0.042807,0.60993,0.014976
316,Gaia EDR3 1214714096743540096,Gaia EDR3 1214714092448628608,232.224,232.225,22.2041,22.206,-29.778,0.012754,-30.184,0.013865,23.973,0.014438,24.169,0.01537,-38.299,0.51464,,,,,,,,,,,,,,,10.678,12.428,11.092,13.13,10.129,11.637,9.039,9.484,9.112,9.883,10.615,10.024,8.3297,245.49,458712777,458712778,86.924,63.697,93.179,0.71992,0.11202,0.99267,2980.7,944.09,9744.0,35.644,-143.86,214.97,179.89,22.111,339.22,69302.0,29829.0,989060.0,-20547.0,-427190.0,-8566.3,0.91487,0.045497,0.71762,0.021628
317,Gaia EDR3 1519751092241285504,Gaia EDR3 1519751092241285632,187.988,187.991,37.3787,37.3786,-91.905,0.012959,-93.819,0.010947,39.342,0.018201,39.13,0.014676,-12.04,0.7242,-11.383,9.4155,,,,,,,,,,,,,11.386,13.546,11.912,14.507,10.756,12.572,9.423,9.989,9.56,10.474,11.325,10.691,8.4057,208.83,376691200,376691199,83.024,41.026,119.79,0.64829,0.069213,0.97508,3037.2,1024.4,7845.6,145.35,-32.226,322.82,180.85,20.222,342.0,89590.0,37254.0,789630.0,-23961.0,-359340.0,-8960.4,0.81477,0.029703,0.58612,0.01454
318,Gaia EDR3 4538152265614974720,Gaia EDR3 4538152265614974848,282.959,282.961,27.0471,27.0483,36.544,0.0092528,35.931,0.0087465,30.654,0.012103,31.222,0.010777,-41.524,0.79753,-41.401,0.96754,,,,,,,,,,,,,11.935,12.442,12.524,13.137,11.228,11.652,9.724,10.356,9.838,9.962,10.674,10.103,8.2505,321.9,358236202,358236198,117.71,102.49,153.57,0.49137,0.053684,0.85468,2565.2,1058.6,6500.9,10.422,-162.23,169.93,178.26,21.089,337.07,73868.0,32917.0,500910.0,-33727.0,-256490.0,-14701.0,0.74513,0.024191,0.6646,0.016305
319,Gaia EDR3 6629699427778886912,Gaia EDR3 6629699427778887424,272.161,272.158,-64.6079,-64.6065,-46.131,0.01114,-46.605,0.0108,42.882,0.012859,45.358,0.012534,37.501,0.51456,38.84,0.58922,,,,,,,,,,,,,11.492,12.914,12.003,13.713,10.854,12.046,9.482,10.09,9.59,10.153,10.923,10.331,8.5673,185.97,303697632,303697629,97.04,93.022,123.76,0.89094,0.15026,0.99129,278.23,55.514,678.08,1.1129,-177.77,180.0,180.02,24.93,335.67,743.26,323.19,13797.0,1721.2,-4475.1,1862.3,0.78221,0.027115,0.63055,0.015608
320,Gaia EDR3 5083535253031518592,Gaia EDR3 5083535253031518464,57.3053,57.3068,-25.2297,-25.2311,7.6083,0.014764,7.599,0.0099647,-77.551,0.020781,-79.689,0.014394,31.083,0.3789,29.66,0.48941,,,,,,,,,,,,,11.728,12.267,12.29,12.936,11.048,11.496,9.6,10.205,9.677,9.83,10.574,9.964,8.6292,244.95,89185066,89185065,120.06,104.27,161.58,0.81363,0.53461,0.94277,174.07,94.131,368.38,-27.833,-201.86,136.9,179.82,13.241,350.02,1246.0,731.43,5662.7,899.25,-3491.1,1376.4,0.76059,0.025977,0.67033,0.016497
321,Gaia EDR3 1298778014160721024,Gaia EDR3 1298777945441244032,248.049,248.051,22.792,22.7904,-2.3855,0.011512,-3.3185,0.015426,36.595,0.014395,35.827,0.01981,-55.545,0.53031,,,,,,,,,,,,,,,11.014,14.821,11.502,16.148,10.403,13.67,9.103,9.617,9.247,11.212,12.075,11.439,8.7028,316.5,345665236,345665238,128.06,109.17,164.39,0.79256,0.55263,0.91011,207.14,114.06,444.31,-56.165,-227.78,105.46,179.73,16.287,349.13,1704.5,1024.4,7876.3,480.23,-5641.6,1117.3,0.87782,0.039958,0.45752,0.011173
322,Gaia EDR3 180431717841878656,Gaia EDR3 180431717839741696,77.9664,77.9747,30.9124,30.9086,137.06,0.018841,138.35,0.077302,-15.257,0.013754,-15.329,0.052469,74.215,0.51785,,,,,,,,,,,,,,,10.251,16.618,10.767,18.471,9.6186,15.316,8.204,8.806,8.316,12.655,13.497,12.925,16.761,145.99,367305822,367305811,63.028,26.561,76.567,0.46582,0.058892,0.82343,153.22,64.834,372.15,-122.69,-294.55,33.448,180.08,21.953,338.34,1024.1,456.85,6282.7,1700.4,-1045.5,1869.2,0.72485,0.023956,0.12541,0.0030875
323,Gaia EDR3 736156471116749952,Gaia EDR3 736156849073871360,159.352,159.36,31.5469,31.5529,-9.2969,0.017239,-8.3082,0.029075,-207.09,0.016003,-207.51,0.028206,9.7348,0.5408,,,,,,,,,,,,,,,9.8982,15.154,10.45,16.868,9.237,13.884,7.82,8.43,7.967,11.163,12.083,11.451,17.324,252.77,85320459,85320460,87.174,66.767,88.952,0.7281,0.11841,0.9954,162.37,49.723,532.39,-20.723,-200.17,157.81,179.42,22.815,339.35,746.75,321.13,11251.0,1769.0,-3026.3,1898.7,0.82677,0.027982,0.24125,0.005844
324,Gaia EDR3 2865910872077475968,Gaia EDR3 2865910872077475840,352.726,352.718,27.7779,27.7754,-135.57,0.016939,-136.26,0.034326,-133.71,0.011689,-132.7,0.023796,0.41329,0.26108,,,,,,,,,,,,,,,8.9942,15.399,9.3886,17.082,8.4732,14.14,7.434,7.853,7.512,11.512,12.361,11.79,18.14,191.41,28547710,28547711,59.984,25.849,77.314,0.59118,0.087073,0.79755,192.02,74.659,587.72,135.5,-34.754,309.68,182.27,29.564,331.1,1050.7,493.4,10898.0,1575.5,-2490.0,1770.3,0.8952,0.040575,0.19635,0.0049596
325,Gaia EDR3 198010881544209152,Gaia EDR3 198010808529909888,88.1619,88.1713,47.1137,47.1097,-32.202,0.017334,-32.82,0.041851,-157.0,0.012452,-157.36,0.030419,38.462,0.21528,,,,,,,,,,,,,,,8.7078,15.328,9.1021,17.066,8.1965,14.048,7.226,7.593,7.29,11.261,12.218,11.551,16.298,202.74,440265345,440265337,132.84,112.61,165.94,0.7565,0.52723,0.87979,4600.2,2541.4,9634.8,112.57,-58.467,271.07,179.98,18.669,347.83,175690.0,105710.0,780330.0,-155640.0,-758070.0,-89790.0,1.0175,0.055374,0.24616,0.0058645
326,Gaia EDR3 4359264369468529152,Gaia EDR3 4359264369468530176,246.949,246.943,-1.06954,-1.07142,-345.37,0.022319,-345.23,0.023459,-101.39,0.014269,-101.86,0.015902,-162.71,0.41285,-169.62,4.6484,,,,,,,,,,,,,9.4368,13.795,9.8272,14.994,8.9073,12.716,7.781,8.252,7.876,10.572,11.269,10.788,16.577,294.8,72199948,72199947,109.63,98.303,148.21,0.56407,0.079249,0.91232,4251.4,1608.5,12555.0,-103.7,-267.83,70.753,180.25,23.52,337.59,110980.0,47930.0,1045200.0,-32312.0,-428790.0,-13647.0,0.82937,0.038427,0.33529,0.0081016
327,Gaia EDR3 1122775786287873920,Gaia EDR3 1122775786287874944,125.666,125.645,72.6541,72.6572,72.476,0.010611,73.126,0.044971,-4.3724,0.013083,-6.1633,0.05461,-44.904,0.44793,,,,,,,,,,,,,,,8.9255,16.678,9.2891,18.679,8.4377,15.336,7.5,7.875,7.588,12.533,13.397,12.797,15.758,179.46,153858621,153858619,23.335,9.9715,41.278,0.076803,0.0051862,0.38193,3592.7,2784.2,5530.0,88.982,-70.072,233.94,179.85,20.587,349.7,163740.0,134390.0,376180.0,-48298.0,-245530.0,-5855.5,0.96995,0.041331,0.14035,0.0035108
328,Gaia EDR3 3325660217442976128,Gaia EDR3 3325660217442982144,94.9061,94.9006,8.27938,8.27616,-94.213,0.016129,-92.689,0.032067,-59.058,0.013111,-58.444,0.026399,2.1278,1.6597,,,,,,,,,,,,,,,10.875,15.141,11.57,16.78,10.099,13.909,8.428,9.124,8.521,11.315,12.163,11.648,16.568,227.26,167115473,167115465,102.35,96.537,145.71,0.62309,0.14697,0.9719,3220.4,1504.8,6952.5,38.633,-124.35,214.61,180.01,10.672,350.59,110800.0,50455.0,501040.0,-14406.0,-51032.0,-7847.6,0.66769,0.016348,0.23487,0.0057811
329,Gaia EDR3 5295036863076827776,Gaia EDR3 5295036858777041664,121.64,121.648,-56.2714,-56.2656,-46.731,0.014108,-48.36,0.015192,145.05,0.014463,145.45,0.015709,7.2586,0.75528,7.4816,1.1584,,,,,,,,,,,,,9.2863,12.332,9.7151,13.347,8.7364,11.347,7.587,8.085,7.709,9.248,10.08,9.447,17.505,551.5,341797791,341797801,125.34,107.31,163.85,0.80607,0.55468,0.92497,4720.4,2566.1,10004.0,21.004,-151.92,183.54,179.98,15.425,349.2,164380.0,97403.0,749740.0,-146190.0,-729800.0,-83467.0,0.86271,0.041487,0.53145,0.012824
330,Gaia EDR3 231176374189803904,Gaia EDR3 231176344128995584,56.7197,56.7294,41.8596,41.8581,-58.912,0.036511,-58.777,0.03402,45.565,0.023941,44.467,0.02288,-55.519,0.17489,,,,,,,,,,,,,,,8.1637,14.714,8.4783,16.11,7.7217,13.555,6.884,7.188,6.937,11.161,11.99,11.403,15.924,278.32,201242460,201242464,86.294,61.017,88.279,0.45414,0.033227,0.98986,4288.0,1759.6,9377.2,91.159,-87.398,262.04,179.97,14.2,347.93,156550.0,58086.0,714590.0,-33549.0,-371390.0,-11720.0,1.1098,0.072456,0.26437,0.0063518
331,Gaia EDR3 3140162229196486144,Gaia EDR3 3140162229193241856,108.332,108.328,3.97932,3.9749,43.127,0.017095,43.716,0.022601,-113.1,0.014241,-113.04,0.018936,-1.3304,0.1736,,,,,,,,,,,,,,,9.7816,14.182,10.296,15.691,9.1513,12.985,7.857,8.399,7.936,10.434,11.329,10.691,16.453,218.62,284022353,284022331,53.54,21.863,71.889,0.47524,0.0636,0.67842,3771.6,1678.0,9303.8,73.043,-99.845,241.63,179.94,28.062,331.94,105420.0,52381.0,683890.0,-39642.0,-341680.0,-20110.0,0.85067,0.034848,0.36038,0.0086789
332,Gaia EDR3 3466009543830365952,Gaia EDR3 3466056513592715648,180.189,180.184,-33.324,-33.3158,-67.072,0.015104,-66.504,0.032127,-39.767,0.011431,-39.724,0.023121,16.938,0.36677,,,,,,,,,,,,,,,11.674,15.52,12.409,16.963,10.864,14.333,9.1,9.859,9.235,11.92,12.733,12.154,13.532,184.35,142176684,142176687,96.941,93.258,135.13,0.6419,0.15239,0.9884,2579.4,1191.6,5578.8,126.81,-51.219,298.64,179.59,8.9926,349.68,60155.0,27403.0,277610.0,-42824.0,-211550.0,-18619.0,0.63358,0.015552,0.21575,0.0055725
333,Gaia EDR3 227512290348390528,Gaia EDR3 227512255988653440,64.4797,64.4797,39.3663,39.357,6.5143,0.023151,6.7788,0.03785,-124.53,0.012096,-125.66,0.01955,-13.561,0.54811,,,,,,,,,,,,,,,12.379,14.549,13.261,15.871,11.47,13.423,9.498,10.313,9.665,11.077,11.898,11.304,13.337,214.68,143530982,143530971,48.608,14.333,68.455,0.77297,0.5431,0.89279,3372.1,1868.5,7011.1,-132.96,-304.19,27.112,179.52,11.954,341.47,84861.0,50752.0,368880.0,-5530.4,-10679.0,-4240.4,0.58162,0.014086,0.33091,0.0076567
334,Gaia EDR3 4331982423668574848,Gaia EDR3 4331982393606307328,247.361,247.371,-11.429,-11.4344,-2.3228,0.018077,-2.9023,0.02623,-32.597,0.013854,-32.078,0.019621,-17.593,2.329,,,,,,,,,,,,,,,13.03,14.073,14.127,15.629,11.996,12.855,9.777,10.629,10.004,10.288,11.103,10.55,14.001,241.66,164040338,164040344,66.464,29.343,80.269,0.57604,0.084562,0.87856,2814.2,1064.1,8585.3,45.273,-128.91,210.39,179.78,25.541,335.66,50423.0,22476.0,515090.0,-14614.0,-202110.0,-5975.0,0.52429,0.012927,0.44079,0.010695
335,Gaia EDR3 6732679686844472960,Gaia EDR3 6732679785615770240,283.229,283.223,-34.3458,-34.3357,-0.84524,0.021189,0.58626,0.024076,-65.618,0.016761,-64.344,0.019455,0.80951,2.7177,,,,,,,,,,,,,,,12.548,14.275,13.587,15.712,11.553,13.103,9.395,10.254,9.589,10.609,11.477,10.847,14.913,175.77,276692545,276692574,86.191,61.98,88.838,0.71455,0.11448,0.99372,3290.9,1029.6,10941.0,69.828,-109.46,247.79,179.43,22.0,339.2,53453.0,22920.0,793910.0,-15346.0,-351430.0,-6169.7,0.56331,0.013777,0.36926,0.0088777
336,Gaia EDR3 1846394552083702528,Gaia EDR3 1846394762541979776,315.167,315.16,29.3357,29.3435,-52.122,0.010639,-51.697,0.019215,-114.66,0.010806,-115.15,0.018661,-5.4199,0.45996,,,,,,,,,,,,,,,10.669,14.369,11.218,15.642,9.9998,13.252,8.553,9.147,8.633,10.978,11.749,11.2,14.455,389.04,126170622,126170636,80.264,47.888,85.958,0.81772,0.13725,0.98215,3257.0,862.44,10078.0,-65.479,-242.4,113.08,180.57,24.568,335.18,38092.0,16589.0,662680.0,-14220.0,-302940.0,-6799.7,0.72752,0.023748,0.31964,0.0075474
337,Gaia EDR3 1862537826628495232,Gaia EDR3 1862537586110324864,308.483,308.486,30.9009,30.891,19.542,0.0091517,19.602,0.033464,-39.439,0.010802,-39.043,0.0406,,,,,,,,,,,,,,,,,13.065,16.307,14.078,17.942,12.073,15.041,9.972,10.755,10.148,12.478,13.262,12.766,13.303,197.29,313539672,313539714,138.23,120.46,162.94,0.26924,0.033847,0.48668,2381.0,1351.7,4517.5,-11.205,-174.94,159.65,179.92,22.814,337.3,57149.0,33826.0,206670.0,-19998.0,-124680.0,-6616.7,0.51255,0.012265,0.17048,0.0046491
338,Gaia EDR3 6509253838826036608,Gaia EDR3 6509253873185774336,331.881,331.891,-54.0886,-54.0817,-56.248,0.012174,-57.021,0.02605,-8.4427,0.010666,-9.0886,0.021107,10.852,1.9857,,,,,,,,,,,,,,,13.397,15.209,14.437,16.564,12.397,14.064,10.276,11.08,10.49,11.71,12.501,11.977,13.135,305.49,265590071,265608832,55.012,22.315,71.952,0.43584,0.060665,0.70519,2650.7,1198.6,6287.8,-74.579,-234.79,97.445,179.56,25.117,334.46,58100.0,28340.0,340490.0,-24368.0,-185180.0,-11456.0,0.46451,0.01104,0.2489,0.0061786
339,Gaia EDR3 5597041714753239808,Gaia EDR3 5597041783461570816,120.747,120.745,-29.8745,-29.8648,23.503,0.010359,22.703,0.087165,77.473,0.011629,76.791,0.10179,65.189,1.0421,,,,,,,,,,,,,,,11.777,17.931,12.553,20.222,10.935,16.502,9.109,9.896,9.226,13.408,14.379,13.784,13.774,92.756,153342050,153342113,62.259,26.976,78.263,0.5644,0.084709,0.82912,2877.6,1120.5,8658.8,141.49,-24.918,315.47,179.91,26.492,333.03,57138.0,26236.0,563610.0,-23433.0,-232940.0,-12296.0,0.63466,0.015625,0.1118,0.0032002
340,Gaia EDR3 2795533950280979456,Gaia EDR3 2795532472812229888,10.1974,10.1908,20.2646,20.2583,-44.218,0.018383,-44.78,0.055966,-96.495,0.01348,-97.151,0.037466,17.801,0.55139,,,,,,,,,,,,,,,12.346,16.083,13.271,17.822,11.405,14.817,9.403,10.21,9.544,12.264,13.036,12.521,14.331,136.77,434213727,434213731,43.055,9.0914,72.145,0.96644,0.91621,0.99393,9048.9,4141.3,20330.0,-166.31,-335.4,9.8993,180.25,35.878,349.94,369370.0,173240.0,1884200.0,-361810.0,-1876300.0,-166110.0,0.57222,0.013972,0.17316,0.0043164
341,Gaia EDR3 2373407247121889792,Gaia EDR3 2373407247121889536,8.53317,8.53307,-16.7256,-16.7244,-55.362,0.019057,-57.405,0.026245,-89.184,0.018754,-88.509,0.024463,5.8188,0.52244,,,,,,,,,,,,,,,9.6649,13.614,10.001,14.507,9.1959,12.486,8.301,8.61,8.313,,,,10.637,196.11,136864022,610355140,93.784,91.394,121.02,0.65662,0.16652,0.9938,2903.9,1355.4,6318.4,169.14,-6.5391,348.22,180.19,9.728,351.34,75111.0,34626.0,348510.0,-8779.2,-33137.0,-4505.0,0.97139,0.0507,0.59067,0.018981
342,Gaia EDR3 4452462754611018880,Gaia EDR3 4452462750313787904,245.602,245.601,8.98677,8.98745,-33.684,0.019885,-35.59,0.015262,25.36,0.016497,28.295,0.012481,-22.616,0.33614,-21.585,1.0344,,,,,,,,,,,,,8.4221,12.689,8.6809,13.478,8.0453,11.742,7.345,7.614,7.42,8.339,8.979,8.403,11.111,345.85,369008716,369008714,91.833,78.429,114.51,0.66645,0.091813,0.99131,14308.0,4793.5,45260.0,-44.375,-223.65,134.99,179.39,20.683,340.39,850510.0,361280.0,10482000.0,-261780.0,-4456000.0,-116220.0,1.2534,0.069479,0.70721,0.018725
343,Gaia EDR3 3576167586591694208,Gaia EDR3 3576167582296705024,184.883,184.881,-13.4533,-13.4533,-66.974,0.019187,-65.059,0.027512,-34.988,0.0151,-35.57,0.020207,6.6579,0.89929,8.5402,3.0655,,,,,,,,,,,,,9.3241,12.878,9.6525,13.787,8.8685,11.942,7.971,8.331,8.129,8.928,9.69,9.186,10.823,139.15,349054331,349054330,16.37,4.4366,32.735,0.79721,0.65165,0.92799,40169.0,17121.0,90203.0,-146.01,-300.9,15.876,178.4,32.505,334.58,6365600.0,2672500.0,32320000.0,-6264600.0,-32219000.0,-2559400.0,1.0296,0.068321,0.66747,0.018922
344,Gaia EDR3 72566053741935488,Gaia EDR3 72566053742132480,33.5585,33.5596,11.4699,11.4704,-3.7633,0.024687,-2.0239,0.074169,-37.682,0.020703,-34.47,0.055158,-6.3955,0.24647,,,,,,,,,,,,,,,10.781,14.869,11.274,15.986,10.162,13.684,8.946,9.385,9.047,9.674,12.003,9.799,11.092,164.53,337092800,337092801,108.91,94.665,146.07,0.66681,0.098329,0.9488,13405.0,4479.7,41253.0,3.607,-173.18,175.99,180.46,24.656,334.57,854500.0,375470.0,10493000.0,-385990.0,-4701200.0,-197470.0,0.77482,0.024609,0.61744,0.015281
345,Gaia EDR3 5167587659933678848,Gaia EDR3 5167587659933678592,48.244,48.2455,-8.05623,-8.05614,29.393,0.01993,28.812,0.030187,-4.3513,0.018545,-5.4919,0.029461,10.027,0.25361,,,,,,,,,,,,,,,9.777,15.024,10.164,16.305,9.2635,13.827,8.279,8.684,8.274,11.342,12.122,11.57,11.407,179.88,9845638,9845637,58.054,19.355,73.567,0.62131,0.15307,0.87297,11108.0,5528.2,23070.0,-154.48,-308.44,15.899,179.97,12.502,347.54,1005500.0,498350.0,4248400.0,-773800.0,-3611900.0,-351820.0,0.92461,0.052919,0.34355,0.010442
346,Gaia EDR3 869706172788727168,Gaia EDR3 869706177083619328,109.151,109.152,23.8828,23.8823,-25.454,0.03112,-24.877,0.025265,-68.286,0.024977,-69.449,0.019291,18.202,0.65497,15.505,0.42029,,,,,,,,,,,,,7.9372,12.882,8.175,13.641,7.5989,11.897,6.977,7.203,7.042,,,,10.805,254.92,59494773,740465799,37.244,11.272,59.447,0.6225,0.39484,0.79525,14261.0,7725.6,28979.0,170.5,15.787,337.36,180.24,21.5,344.75,1270000.0,713920.0,5186400.0,-1126000.0,-4988800.0,-583430.0,1.4804,0.09957,0.63121,0.017594
347,Gaia EDR3 402652187569910400,Gaia EDR3 402652191866463104,16.401,16.4016,49.0398,49.0385,33.401,0.020153,33.247,0.013669,-54.059,0.015143,-54.968,0.010579,-4.7572,0.73667,-3.7792,1.0438,,,,,,,,,,,,,11.252,12.77,11.821,13.652,10.57,11.847,9.073,9.731,9.214,9.812,10.639,10.042,11.186,155.3,240856511,240856515,64.347,27.997,79.217,0.53449,0.066594,0.88003,11614.0,4594.0,31185.0,175.87,13.117,349.57,180.21,22.256,336.92,780900.0,347120.0,6139200.0,-373400.0,-2938800.0,-182060.0,0.7364,0.024311,0.59172,0.014573
348,Gaia EDR3 1359544650277694720,Gaia EDR3 1359544654572889728,255.246,255.245,45.3863,45.3872,22.635,0.01114,23.264,0.036142,16.147,0.01347,15.201,0.043628,-15.425,0.42172,,,,,,,,,,,,,,,10.821,15.612,11.32,16.918,10.196,14.28,8.875,9.434,8.97,,,,10.574,250.13,115623434,1270806721,134.81,116.27,162.53,0.28464,0.027124,0.62096,11211.0,6001.3,22043.0,20.999,-146.38,172.71,179.38,18.113,339.1,957730.0,504090.0,3548500.0,-473970.0,-2291900.0,-115510.0,0.82399,0.031257,0.35618,0.014337
349,Gaia EDR3 6476400122151148800,Gaia EDR3 6476400122149651712,315.777,315.779,-52.7685,-52.7676,-91.254,0.018957,-91.614,0.019467,-56.88,0.015937,-55.877,0.017014,49.349,0.14276,,,,,,,,,,,,,,,7.6463,12.734,8.1242,13.4,7.0485,11.746,5.719,6.299,5.858,,,,11.113,313.81,79104262,1989636492,86.79,62.951,92.169,0.62617,0.086733,0.99128,13366.0,4678.5,41464.0,-153.64,-332.77,25.765,181.1,18.68,340.45,813930.0,340210.0,8976400.0,-394790.0,-3866900.0,-204230.0,1.305,0.14366,0.63666,0.019503
350,Gaia EDR3 6193365140302226432,Gaia EDR3 6193365144597198464,200.07,200.068,-24.8645,-24.8645,-132.27,0.021298,-129.99,0.022559,-58.422,0.015873,-56.696,0.019794,16.06,0.44281,17.807,0.13801,,,,,,,,,,,,,10.012,12.871,10.407,13.755,9.4836,11.934,8.454,8.801,8.429,9.903,9.387,9.024,11.933,274.91,98038726,98038725,81.777,43.804,93.321,0.53183,0.041247,0.9792,11224.0,4768.2,24924.0,-31.102,-209.46,146.15,179.8,13.196,348.45,978460.0,394980.0,4720300.0,-181580.0,-2148900.0,-83439.0,0.86955,0.040207,0.55754,0.014153
351,Gaia EDR3 5729561517612525696,Gaia EDR3 5730312350911266304,135.591,135.589,-16.4386,-16.4054,-76.439,0.014986,-75.987,0.029171,30.443,0.010954,29.773,0.022932,33.477,0.81758,,,,,,,,,,,,,,,12.613,15.23,13.489,16.611,11.676,14.045,9.593,10.419,9.813,11.582,12.45,11.863,11.284,216.25,308740714,308740741,83.617,54.913,92.386,0.86473,0.14617,0.99276,19274.0,4216.9,49873.0,-179.99,-359.31,-0.89338,179.51,24.544,335.5,628900.0,274390.0,11160000.0,-239700.0,-5370400.0,-120880.0,0.61804,0.015312,0.30823,0.0090703
352,Gaia EDR3 2210702925197739776,Gaia EDR3 2210703990348901760,353.91,353.862,67.8341,67.8665,137.46,0.01325,137.33,0.049286,61.806,0.014166,61.932,0.056855,-6.1903,0.89934,,,,,,,,,,,,,,,10.444,16.52,10.884,18.191,9.8723,15.267,8.703,9.179,8.773,12.702,13.536,12.923,11.001,155.25,427931899,427931960,38.316,12.043,60.46,0.35873,0.043579,0.6888,12820.0,6901.1,25097.0,-114.81,-279.21,35.677,179.54,19.042,342.79,1485000.0,784760.0,5442300.0,-241060.0,-1924800.0,-85694.0,0.8525,0.037957,0.18709,0.005169
353,Gaia EDR3 867007009181545088,Gaia EDR3 867007975550288896,115.746,115.737,22.7922,22.831,-84.244,0.016545,-84.401,0.056459,-112.77,0.014165,-113.11,0.046611,71.265,0.73823,,,,,,,,,,,,,,,11.843,16.004,12.58,17.622,11.035,14.757,9.266,10.029,9.433,12.146,13.027,12.43,11.499,142.05,62704499,62704474,125.39,107.18,157.49,0.48445,0.067293,0.7227,11851.0,5166.8,30573.0,-93.814,-266.78,74.077,178.6,27.948,331.92,771800.0,377590.0,5434800.0,-323230.0,-2707700.0,-166500.0,0.6671,0.016279,0.23465,0.0059155
354,Gaia EDR3 1658338794846641536,Gaia EDR3 1658339585120212864,210.546,210.494,57.936,57.9454,0.93073,0.011911,1.2218,0.03221,0.89245,0.013043,1.0287,0.034814,12.977,0.49051,,,,,,,,,,,,,,,10.37,15.628,10.804,17.217,9.8028,14.388,8.603,9.121,8.788,11.906,12.69,12.143,11.418,103.06,441660848,441659408,133.91,116.17,161.49,0.34239,0.044326,0.54041,2346.8,1221.8,4760.5,132.15,-34.311,303.44,179.07,24.731,334.54,81244.0,44885.0,345210.0,-30863.0,-207670.0,-12701.0,0.82805,0.033793,0.25697,0.0062893
355,Gaia EDR3 3672094684715138560,Gaia EDR3 3672091661058161664,209.6,209.632,5.60236,5.59036,-65.595,0.022247,-66.264,0.064888,-19.714,0.012901,-19.616,0.045602,-8.6611,0.28379,,,,,,,,,,,,,,,8.7576,15.946,9.0532,17.66,8.345,14.689,7.576,7.9,7.654,12.043,12.911,12.306,11.569,95.701,397102554,397102558,54.41,19.086,68.757,0.48275,0.082202,0.78196,2646.4,1361.5,5298.9,-47.23,-214.36,100.07,180.05,14.511,347.32,125300.0,61559.0,472670.0,-18132.0,-184240.0,-7870.4,1.1249,0.051014,0.23777,0.0061484
356,Gaia EDR3 1956478210309444864,Gaia EDR3 1956477729273114112,332.435,332.431,40.2918,40.2619,-16.901,0.0099039,-17.052,0.025758,4.0425,0.010912,3.794,0.028693,10.423,0.8872,,,,,,,,,,,,,,,12.694,15.819,13.584,17.411,11.781,14.591,9.766,10.608,9.915,12.007,12.877,12.273,11.193,180.48,119486051,119485999,71.087,34.671,83.966,0.72693,0.11621,0.94562,3250.8,1024.6,10558.0,152.13,-25.11,325.43,181.38,27.661,334.29,92562.0,40957.0,1354700.0,-31665.0,-593180.0,-14637.0,0.59775,0.014555,0.25456,0.0061435
357,Gaia EDR3 6239150217533125760,Gaia EDR3 6239101735942368128,232.286,232.291,-23.6995,-23.7315,41.074,0.018762,40.652,0.030177,-17.375,0.014611,-17.579,0.023244,7.4545,0.23522,,,,,,,,,,,,,,,9.4189,14.615,9.7414,15.891,8.968,13.501,8.089,8.451,8.179,11.141,12.0,11.403,10.423,162.44,422667679,422667709,84.263,53.054,87.861,0.56401,0.070941,0.98712,3040.5,1134.5,8713.6,67.629,-110.79,241.05,179.94,18.425,342.39,97663.0,40077.0,853120.0,-25394.0,-354590.0,-9543.0,1.0279,0.05929,0.40442,0.0096167
358,Gaia EDR3 2994507965358870784,Gaia EDR3 2994507175084883200,93.8452,93.8791,-13.4942,-13.4954,77.672,0.012105,77.473,0.011425,-100.21,0.011495,-100.14,0.01129,-19.616,0.36097,-17.66,1.1768,,,,,,,,,,,,,8.8203,12.924,9.1244,13.821,8.3873,11.996,7.546,7.907,7.634,9.998,10.83,10.195,10.99,387.83,33940300,33940299,84.623,57.442,89.555,0.81116,0.13418,0.99223,3711.4,979.53,11168.0,-100.02,-278.68,79.312,181.01,23.084,336.84,83475.0,36151.0,1391700.0,-34131.0,-653550.0,-17523.0,1.1014,0.084552,0.56903,0.013923
359,Gaia EDR3 5964311716912663808,Gaia EDR3 5964311476395869952,252.283,252.297,-44.3279,-44.3542,-47.377,0.019274,-47.722,0.047348,-22.737,0.013586,-22.823,0.03715,-6.2543,0.89122,,,,,,,,,,,,,,,12.392,15.486,13.215,17.009,11.516,14.278,9.615,10.378,9.729,11.713,12.585,12.004,10.813,134.99,245920833,245920407,114.62,101.35,152.03,0.50889,0.06718,0.86407,2480.0,1005.7,6589.3,123.43,-48.71,283.75,181.34,22.734,337.14,80320.0,35533.0,595940.0,-36482.0,-288060.0,-18622.0,0.63187,0.015664,0.30526,0.0085746
360,Gaia EDR3 5967278852114823808,Gaia EDR3 5967278890797677824,252.084,252.08,-44.7289,-44.7222,-42.875,0.02392,-41.861,0.034582,-104.21,0.018116,-103.91,0.027278,-16.652,0.35583,,,,,,,,,,,,,,,12.097,14.77,13.252,16.501,11.045,13.505,8.77,9.693,9.01,10.634,11.686,11.033,19.506,292.08,245736785,245736699,106.79,98.353,149.1,0.49648,0.037114,0.93919,2554.2,1157.3,5326.7,53.831,-119.88,203.08,180.15,11.1,345.79,123660.0,50622.0,499850.0,-71705.0,-355900.0,-16506.0,0.56724,0.013964,0.27687,0.0070908
361,Gaia EDR3 5400618944600593536,Gaia EDR3 5400618944600592768,167.751,167.755,-35.5456,-35.5516,-368.14,0.016412,-367.82,0.03126,-55.646,0.013638,-55.343,0.02526,-12.222,0.28764,,,,,,,,,,,,,,,10.917,14.972,11.669,16.49,10.103,13.765,8.278,9.06,8.431,11.283,12.098,11.533,20.022,319.72,23356398,23356403,63.335,27.414,78.416,0.5499,0.077617,0.85192,2923.2,1142.8,8335.0,-75.757,-249.8,88.29,181.27,26.446,335.86,102050.0,45913.0,904350.0,-32330.0,-393020.0,-14453.0,0.63285,0.015673,0.19646,0.004786
362,Gaia EDR3 4084430820954393088,Gaia EDR3 4084430820954385664,289.873,289.88,-18.3203,-18.3249,203.42,0.020848,203.78,0.032812,-482.12,0.018767,-483.49,0.02836,,,,,,,,,,,,,,,,,13.726,15.114,15.077,16.717,12.583,13.876,10.327,11.02,10.523,11.456,12.2,11.677,21.327,292.84,11944650,11944635,78.288,45.416,86.495,0.84526,0.1424,0.97982,4052.2,972.28,11439.0,-21.187,-199.54,156.41,179.3,25.878,334.13,79376.0,34573.0,1395200.0,-28512.0,-659630.0,-13622.0,0.29344,0.0075025,0.16969,0.0042986
363,Gaia EDR3 4386909557826748928,Gaia EDR3 4386908806210065536,258.179,258.183,1.53471,1.52959,-150.21,0.016025,-151.11,0.026427,33.241,0.011857,33.207,0.019428,-67.638,1.2652,,,,,,,,,,,,,,,12.659,15.011,13.818,16.598,11.605,13.782,9.379,10.224,9.712,11.252,12.064,11.455,20.443,344.3,382654927,382654936,86.791,60.393,96.756,0.5,0.038441,0.98728,2812.0,1148.2,6544.1,-142.62,-321.55,36.53,180.05,12.45,345.56,132480.0,51551.0,701420.0,-68769.0,-413630.0,-25420.0,0.45414,0.01073,0.19493,0.0048774
364,Gaia EDR3 4499111871881465472,Gaia EDR3 4499111833225742720,267.368,267.372,12.3836,12.3783,-39.884,0.011887,-39.589,0.013354,-107.33,0.013123,-109.29,0.0147,-45.668,0.82719,,,,,,,,,,,,,,,13.044,13.046,14.212,14.213,11.98,11.978,9.748,10.565,9.987,9.763,10.569,10.001,19.217,441.91,44388076,44388069,115.05,101.91,152.19,0.48994,0.063314,0.84923,100.35,41.253,256.86,-37.981,-210.26,120.39,180.47,21.854,338.13,775.0,342.34,5318.8,1644.4,-711.65,1815.7,0.41783,0.0097752,0.41529,0.0096956
365,Gaia EDR3 3338217323127288704,Gaia EDR3 3338218079042629632,83.4423,83.4421,10.3797,10.381,-1.7116,0.016753,-2.3444,0.048344,-34.934,0.012106,-34.238,0.0349,13.236,1.7503,,,,,,,,,,,,,,,11.85,15.808,12.438,17.071,11.153,14.631,9.636,10.269,9.759,12.188,13.013,12.514,9.0112,172.99,435931768,435935005,29.616,12.343,46.316,0.12112,0.014186,0.39498,94.615,66.958,152.39,173.82,6.952,330.21,180.07,15.745,344.73,1101.6,803.02,2757.1,1614.1,187.47,1921.1,0.71296,0.022048,0.29497,0.0089279
366,Gaia EDR3 6547461180695765248,Gaia EDR3 6547461180695765120,340.597,340.597,-38.9853,-38.9865,111.12,0.013761,109.39,0.021918,-59.013,0.013418,-58.576,0.020628,,,,,,,,,,,,,,,,,12.251,14.629,12.933,15.706,11.458,13.573,9.62,10.375,9.782,11.389,12.189,11.59,8.891,254.7,214568768,214568379,90.327,89.924,93.228,0.64068,0.15224,0.99585,118.11,54.305,257.45,-140.75,-320.7,39.183,180.18,8.4369,350.54,827.81,373.35,3853.8,1400.6,-977.26,1732.6,0.75221,0.024208,0.42685,0.01055
367,Gaia EDR3 6684790316149867776,Gaia EDR3 6684790320446668672,294.901,294.9,-45.1862,-45.1862,47.644,0.01117,47.795,0.017903,-20.726,0.0089648,-21.721,0.013823,-13.604,0.62286,,,,,,,,,,,,,,,12.242,14.178,12.92,15.318,11.467,13.107,9.732,10.445,9.897,10.795,11.649,11.019,9.1409,264.84,143463572,143463573,123.52,107.36,157.07,0.43326,0.058411,0.72714,86.571,38.779,203.85,128.7,-42.199,285.58,180.06,23.941,336.6,677.37,323.62,3900.3,1703.7,-130.22,1856.8,0.66906,0.016849,0.51216,0.012546
368,Gaia EDR3 1227281441634058752,Gaia EDR3 1227281445929306624,217.008,217.009,12.7037,12.7045,-23.511,0.01573,-22.167,0.057956,3.1716,0.013632,4.2742,0.05424,-33.982,1.7897,,,,,,,,,,,,,,,12.833,16.514,13.61,17.777,11.987,15.25,10.104,10.897,10.245,,,,9.007,267.87,141286438,1000109668,73.151,32.09,79.628,0.4074,0.027375,0.92042,706.28,307.53,1449.4,-150.49,-323.41,-10.909,180.08,16.342,347.71,12357.0,4695.0,48037.0,-781.72,-24659.0,881.37,0.61723,0.015098,0.24957,0.012239
369,Gaia EDR3 2477335010324830592,Gaia EDR3 2477335010324830720,21.4775,21.4783,-8.54913,-8.55005,-17.375,0.027786,-17.313,0.036262,-71.374,0.01119,-72.807,0.014949,6.9728,2.3644,,,,,,,,,,,,,,,12.877,14.765,13.859,15.992,11.908,13.65,9.818,10.667,10.005,,,,8.7468,226.35,299102353,630110260,107.9,97.704,156.6,0.89149,0.66606,0.98662,860.91,470.77,1812.3,-139.97,-312.52,36.992,180.16,8.476,347.9,15512.0,9322.8,70415.0,948.14,117.58,1166.6,0.67215,0.016934,0.51245,0.015857
370,Gaia EDR3 5159454224530146688,Gaia EDR3 5159454228825761024,46.2152,46.2151,-13.0573,-13.0587,29.596,0.014462,29.734,0.040211,-41.287,0.013076,-39.092,0.037936,-13.063,1.0489,,,,,,,,,,,,,,,11.869,15.44,12.524,16.752,11.121,14.217,9.499,10.194,9.653,11.739,12.537,11.962,9.3949,237.14,98855414,98855415,66.84,27.654,75.825,0.39386,0.032509,0.85748,691.49,310.73,1412.5,54.871,-85.886,224.92,179.12,14.288,342.47,11776.0,4788.3,46408.0,-3836.1,-29507.0,-78.858,0.74053,0.023658,0.34789,0.0096745
371,Gaia EDR3 5701914469532150400,Gaia EDR3 5701914473828987904,128.182,128.183,-23.5149,-23.5144,32.634,0.011992,31.315,0.028088,-38.329,0.013153,-41.123,0.031034,-8.5328,0.34145,,,,,,,,,,,,,,,11.828,15.28,12.46,16.578,11.09,14.04,9.536,10.18,9.636,11.484,12.31,11.705,8.6713,221.37,434425919,434425917,125.89,107.96,157.47,0.4552,0.063178,0.687,700.03,313.33,1723.0,173.06,-0.5732,337.01,179.5,26.982,333.45,10383.0,5129.4,66144.0,-2512.1,-32264.0,-358.99,0.78903,0.0262,0.41684,0.010838
372,Gaia EDR3 1006619770157793152,Gaia EDR3 1006621281985546240,98.4284,98.3766,61.392,61.3907,-51.087,0.016269,-51.25,0.019053,-6.9099,0.013498,-7.2814,0.016828,-13.769,0.53404,,,,,,,,,,,,,,,10.921,14.316,11.483,15.09,10.251,13.373,8.806,9.416,8.88,11.078,11.868,11.295,13.009,383.96,55447909,55447907,73.229,32.584,80.799,0.44999,0.042192,0.92523,786.46,328.71,1754.6,18.85,-154.79,170.73,180.82,17.068,344.92,13143.0,5251.9,64769.0,-1312.5,-32700.0,641.91,0.72426,0.022581,0.33983,0.0081484
373,Gaia EDR3 6664336998988943488,Gaia EDR3 6664336071275866240,289.446,289.45,-45.1997,-45.222,9.7618,0.015076,10.524,0.018423,-72.845,0.014843,-73.546,0.019392,-24.169,0.51707,,,,,,,,,,,,,,,9.9673,13.565,10.442,14.835,9.38,12.462,8.171,8.695,8.315,10.09,10.983,10.32,13.218,252.36,61850799,61850828,47.061,16.24,63.258,0.47287,0.16167,0.70599,763.65,413.28,1516.3,150.09,-15.945,299.51,180.59,14.247,346.0,13179.0,7168.8,50379.0,-77.486,-2017.7,1094.8,0.87582,0.040332,0.49233,0.011738
374,Gaia EDR3 2474075542464736384,Gaia EDR3 2474075061428399616,13.2313,13.2195,-8.92656,-8.94544,-98.47,0.02172,-98.306,0.031904,-236.41,0.018687,-235.92,0.029035,-21.184,0.25987,,,,,,,,,,,,,,,9.8074,14.774,10.213,16.124,9.2699,13.629,8.196,8.659,8.311,11.3,12.067,11.523,13.336,306.95,4008295,4008299,36.619,12.023,54.418,0.39016,0.18981,0.62694,657.96,393.38,1265.1,19.175,-143.55,171.15,180.9,16.18,341.74,11425.0,7116.3,41043.0,222.93,-521.93,1410.9,0.86011,0.037856,0.29841,0.0073999
375,Gaia EDR3 6458626310529028352,Gaia EDR3 6458626271874014208,323.939,323.93,-58.2724,-58.2942,72.978,0.012884,72.885,0.012882,-5.1275,0.012539,-5.0996,0.012881,-0.90081,1.3996,-1.9424,1.6429,,,,,,,,,,,,,10.595,12.577,11.127,13.525,9.9459,11.626,8.601,9.174,8.738,9.546,10.396,9.745,13.194,392.92,316830752,316830745,134.78,114.69,166.1,0.69619,0.45372,0.84148,858.65,476.27,1787.2,-166.25,-323.09,3.0765,179.78,13.062,341.59,14449.0,8604.2,62547.0,512.16,-498.51,775.12,0.76259,0.026117,0.57705,0.014128
376,Gaia EDR3 3266980170921153920,Gaia EDR3 3266980243936341248,48.7714,48.7554,1.03805,1.05278,362.28,0.019042,361.83,0.019108,116.27,0.018915,117.01,0.020177,88.721,0.28465,,,,,,,,,,,,,,,10.037,13.885,10.421,14.917,9.523,12.877,8.451,8.905,8.455,10.855,11.622,11.043,12.878,396.0,274060801,274060808,106.76,98.818,150.71,0.63774,0.17307,0.95499,673.04,319.67,1435.2,-118.17,-280.57,56.257,180.57,10.753,350.23,10029.0,4745.8,45146.0,557.24,-2361.6,1095.4,0.80045,0.032342,0.37735,0.0091707
377,Gaia EDR3 4422829919807419776,Gaia EDR3 4422829988526897920,235.639,235.617,0.868611,0.878793,-168.33,0.018157,-166.96,0.041178,27.661,0.015135,26.714,0.036905,-12.111,0.27288,,,,,,,,,,,,,,,9.5665,15.724,9.9691,17.357,9.029,14.49,7.953,8.383,8.078,12.002,12.77,12.237,12.926,133.66,459420739,459420735,56.383,23.624,74.507,0.51596,0.072432,0.73365,747.98,316.24,2042.4,-131.0,-298.56,42.897,180.94,28.201,332.64,9787.1,4731.5,77660.0,-2153.7,-34038.0,-312.93,0.94346,0.047439,0.21649,0.0055782
378,Gaia EDR3 913794733636069376,Gaia EDR3 913797761590208000,131.975,131.959,43.0443,43.0681,2.8176,0.019648,2.4083,0.032626,-66.279,0.020395,-66.268,0.030676,12.109,0.6656,,,,,,,,,,,,,,,12.821,15.152,13.882,16.71,11.805,13.933,9.634,10.483,9.835,11.372,12.206,11.687,14.115,206.59,117931704,117931694,54.018,22.436,72.858,0.46962,0.06415,0.74844,8315.5,3621.9,21211.0,-40.591,-211.88,130.39,180.39,27.487,331.97,387730.0,189050.0,2679200.0,-154660.0,-1307600.0,-75213.0,0.54335,0.013168,0.2702,0.0065344
379,Gaia EDR3 4178940270630655872,Gaia EDR3 4178940304990399232,270.453,270.43,-1.55341,-1.5523,-87.1,0.019587,-88.129,0.027774,-82.567,0.017475,-81.959,0.023702,-11.789,0.74869,,,,,,,,,,,,,,,11.019,15.111,11.614,16.469,10.314,13.967,8.752,9.448,8.853,11.623,12.427,11.914,14.499,271.53,104962502,104962505,64.06,27.568,78.704,0.52759,0.062526,0.87435,8638.2,3443.7,23120.0,-68.85,-230.24,104.89,179.16,22.382,336.48,378230.0,167120.0,2907400.0,-178090.0,-1439900.0,-85466.0,0.66729,0.016274,0.23608,0.0060192
380,Gaia EDR3 262769539441588608,Gaia EDR3 262768920966527616,78.5492,78.5912,51.6581,51.6667,122.4,0.021204,122.77,0.096362,-20.744,0.018621,-20.422,0.082724,47.949,0.57674,,,,,,,,,,,,,,,10.971,16.943,11.529,18.778,10.299,15.658,8.826,9.461,8.924,13.06,13.87,13.336,13.48,86.532,446109970,446109996,43.522,16.017,63.575,0.28591,0.029195,0.62031,8091.3,4311.2,15949.0,-35.397,-189.04,132.67,179.22,18.336,339.74,492300.0,258640.0,1840300.0,-252270.0,-1188100.0,-55666.0,0.7013,0.02073,0.13074,0.0033981
381,Gaia EDR3 2913716847383081728,Gaia EDR3 2913717019181764480,92.9127,92.904,-22.8965,-22.8735,-15.471,0.0083914,-15.58,0.019985,32.921,0.012529,33.19,0.026753,38.44,0.13258,,,,,,,,,,,,,,,8.6958,15.52,9.0266,17.228,8.2426,14.256,7.434,7.752,7.505,11.546,12.439,11.86,13.414,209.2,124377825,124377808,20.513,5.9209,40.394,0.1016,0.0086426,0.47784,8515.4,6267.8,14260.0,135.03,-21.328,294.15,180.74,11.705,345.42,561780.0,452050.0,1551300.0,-362260.0,-1091200.0,-9310.3,1.089,0.060064,0.26582,0.0064971
382,Gaia EDR3 5796926808343028096,Gaia EDR3 5796927877800107520,221.987,221.858,-72.4232,-72.3826,-92.437,0.0091816,-91.673,0.040329,150.62,0.012214,150.48,0.055408,312.59,0.75358,,,,,,,,,,,,,,,11.712,16.686,12.174,18.272,11.114,15.458,9.86,10.408,9.944,12.942,13.746,13.164,6.0318,219.2,402385300,402385163,16.683,4.6214,33.257,0.7844,0.64887,0.92524,29709.0,13549.0,66526.0,-92.798,-247.19,69.515,178.16,31.283,335.12,3116000.0,1457000.0,15851000.0,-3062500.0,-15802000.0,-1396300.0,0.86469,0.04228,0.30995,0.009762
383,Gaia EDR3 4691057293232065408,Gaia EDR3 4691060660486423168,19.2731,19.1792,-69.5726,-69.5198,3.6417,0.01684,3.3451,0.040488,30.524,0.013422,30.139,0.037249,-16.269,0.37766,,,,,,,,,,,,,,,11.007,15.911,11.338,17.12,10.53,14.793,9.615,10.008,9.662,12.463,13.315,12.711,6.1352,296.76,52196631,52196610,105.53,94.146,140.92,0.77656,0.12451,0.96657,10911.0,3138.9,33889.0,60.025,-115.93,237.88,180.28,26.655,334.45,372480.0,164560.0,5837700.0,-136620.0,-2712700.0,-66809.0,0.92637,0.043453,0.37988,0.0096121
384,Gaia EDR3 5139110583652500480,Gaia EDR3 5139113847827645056,25.1179,25.0613,-20.1318,-20.1081,-7.7252,0.016808,-7.7586,0.059485,10.309,0.011148,10.502,0.042849,-4.5864,0.44307,,,,,,,,,,,,,,,10.233,16.937,10.5,18.389,9.8402,15.76,9.123,9.417,9.148,13.356,14.157,13.515,5.9473,128.05,164696946,164696951,80.188,44.108,95.486,0.69175,0.093626,0.98052,11222.0,3592.1,33160.0,90.083,-87.792,268.61,179.73,21.626,336.85,476270.0,202330.0,5674700.0,-220970.0,-2607900.0,-104290.0,1.1011,0.052214,0.25843,0.007764
385,Gaia EDR3 3172271885734188160,Gaia EDR3 3172272435489418240,67.9349,67.9824,-16.3439,-16.3124,44.142,0.014361,44.29,0.10386,18.528,0.014726,18.125,0.10185,29.891,1.3465,,,,,,,,,,,,,,,10.602,18.154,10.919,19.899,10.135,16.86,9.271,9.613,9.322,14.133,14.987,14.457,5.9919,146.56,117645834,117648185,92.955,77.639,120.78,0.73408,0.11357,0.99065,11673.0,3526.8,37821.0,-162.4,-341.61,16.739,179.86,21.835,336.82,406430.0,174680.0,6134600.0,-183800.0,-2693000.0,-95950.0,1.0311,0.058576,0.17927,0.0075333
386,Gaia EDR3 1923928646036904960,Gaia EDR3 1924022688640299008,352.961,353.009,41.835,41.8853,59.383,0.013357,59.082,0.037633,-11.854,0.016491,-11.818,0.046354,-5.9045,0.44929,,,,,,,,,,,,,,,11.333,16.634,11.765,18.219,10.784,15.408,9.723,10.117,9.796,12.817,13.682,13.068,5.8702,201.54,333278519,333278540,116.65,100.6,151.8,0.64524,0.099249,0.88014,11117.0,3929.8,34380.0,142.06,-31.475,316.44,179.52,28.886,331.6,507380.0,232390.0,6013400.0,-197270.0,-2606300.0,-99866.0,0.94505,0.04113,0.32987,0.0091965
387,Gaia EDR3 3321197948280243200,Gaia EDR3 3321197364164988544,86.2168,86.1882,5.88462,5.8393,20.55,0.018828,20.293,0.12995,-3.2506,0.013047,-2.3545,0.10926,,,,,,,,,,,,,,,,,10.786,17.999,11.162,20.057,10.283,16.666,9.348,9.727,9.398,13.821,14.685,14.081,5.9971,90.06,200002679,200002737,127.27,114.89,159.7,0.29307,0.019199,0.66189,3977.2,2085.1,7424.1,-75.01,-214.17,88.125,179.18,19.603,345.84,208310.0,99625.0,669360.0,-50694.0,-379540.0,-19373.0,1.0154,0.061949,0.20544,0.0084495
388,Gaia EDR3 1077526858418886144,Gaia EDR3 1077527068873432832,153.617,153.477,71.4962,71.4692,5.7917,0.0094907,5.6433,0.044586,-26.713,0.014008,-27.106,0.053454,-44.491,0.60489,,,,,,,,,,,,,,,12.044,16.564,12.493,17.875,11.459,15.409,10.252,10.776,10.321,13.069,13.844,13.237,5.7991,265.98,103685906,103685735,131.7,116.29,163.25,0.44981,0.13043,0.69593,3824.1,2056.7,7578.9,-137.61,-303.39,11.076,180.11,13.388,345.57,172640.0,91595.0,647910.0,-124170.0,-493440.0,-61088.0,0.79139,0.030092,0.30518,0.0083535
389,Gaia EDR3 6900519720199584128,Gaia EDR3 6900518174011477120,310.718,310.668,-11.7656,-11.7861,10.438,0.015431,10.187,0.16566,46.199,0.011976,46.383,0.12135,-12.879,0.83005,,,,,,,,,,,,,,,12.163,18.222,12.618,19.869,11.561,16.967,10.304,10.834,10.372,14.287,15.276,14.716,6.0332,157.97,205740161,205740141,100.75,94.834,138.93,0.54098,0.064027,0.96919,4945.3,1913.2,13523.0,110.01,-56.911,286.41,180.02,18.297,341.96,210090.0,86322.0,1622200.0,-55750.0,-712720.0,-22527.0,0.75404,0.025037,0.16243,0.0073928
390,Gaia EDR3 3143787903142908544,Gaia EDR3 3143789174456818688,118.902,118.92,6.41105,6.45892,14.472,0.019625,14.314,0.044183,-9.0429,0.015005,-8.9339,0.034659,-5.6462,0.37,,,,,,,,,,,,,,,11.179,15.926,11.539,17.189,10.686,14.813,9.725,10.101,9.778,12.507,13.362,12.746,5.7359,164.46,468952870,468966274,72.156,30.923,78.774,0.40067,0.017634,0.91181,3726.8,1667.5,7418.5,-31.288,-172.18,140.57,179.89,11.986,344.01,251510.0,95024.0,891680.0,-130050.0,-618270.0,-28998.0,0.94126,0.046427,0.39246,0.0099646
391,Gaia EDR3 5886023813287535616,Gaia EDR3 5886023808961072256,234.46,234.461,-52.5732,-52.5723,-12.293,0.019741,-12.561,0.059161,-19.966,0.020661,-19.392,0.063777,2.7677,1.7597,,,,,,,,,,,,,,,11.38,15.875,11.794,17.216,10.833,14.605,9.735,10.182,9.831,11.986,12.86,12.286,5.8881,150.03,300711079,300711090,129.81,113.92,160.13,0.33962,0.042831,0.60798,2915.6,1465.6,6001.0,-115.79,-270.38,53.849,180.91,22.002,336.96,111250.0,57712.0,478160.0,-36467.0,-272070.0,-15914.0,0.92739,0.050345,0.47379,0.014075
392,Gaia EDR3 2591767056647091840,Gaia EDR3 2591767060942478080,19.5251,19.5239,16.3941,16.3942,-2.917,0.017877,-0.9718,0.074169,-48.745,0.010553,-47.93,0.040026,18.673,1.5866,,,,,,,,,,,,,,,12.326,16.195,12.829,17.413,11.689,14.971,10.304,10.881,10.428,12.527,13.401,12.815,5.8519,150.81,58843134,58843133,95.301,91.916,123.91,0.72808,0.11914,0.99171,5001.0,1548.9,16378.0,42.629,-136.43,219.81,178.89,21.409,336.76,203890.0,87870.0,3021400.0,-91021.0,-1378500.0,-48779.0,0.76973,0.026146,0.38553,0.010958
393,Gaia EDR3 3752384184871262976,Gaia EDR3 3752384184871262848,155.664,155.665,-14.6172,-14.6176,-29.264,0.019387,-28.369,0.099608,-25.054,0.019065,-24.179,0.096013,11.572,0.28411,,,,,,,,,,,,,,,11.663,17.093,12.114,18.251,11.077,15.803,9.917,10.36,10.012,13.083,14.025,11.118,5.8236,138.61,101227102,101227103,93.506,91.445,119.5,0.6526,0.16439,0.99429,4844.7,2250.6,10482.0,29.896,-145.73,208.92,179.81,9.4417,351.33,244910.0,112070.0,1126400.0,-33326.0,-113200.0,-19238.0,0.90313,0.040245,0.30286,0.012311
394,Gaia EDR3 5977105123143047680,Gaia EDR3 5977105123143047552,257.817,257.818,-35.3886,-35.3892,-6.1891,0.017695,-6.349,0.070848,-31.03,0.01138,-31.446,0.044569,-14.629,2.2128,,,,,,,,,,,,,,,12.665,16.084,13.244,17.456,11.961,14.87,10.451,11.073,10.604,12.272,13.14,12.553,5.7156,127.33,45581006,45581011,98.827,94.731,136.63,0.47127,0.043367,0.97484,4003.6,1624.6,9072.0,35.406,-141.01,197.63,179.65,13.923,344.36,171490.0,65653.0,866360.0,-84652.0,-544580.0,-37059.0,0.76735,0.026079,0.44119,0.011745
395,Gaia EDR3 1844904649407260928,Gaia EDR3 1844904649407260416,316.623,316.625,26.92,26.9204,0.85125,0.016608,0.066734,0.022757,-36.505,0.018806,-38.374,0.027712,-4.7075,0.39856,,,,,,,,,,,,,,,11.811,14.86,12.277,16.111,11.216,13.712,9.98,10.494,10.103,11.304,12.161,11.531,6.0586,187.4,126808134,126808132,89.009,80.366,89.694,0.72516,0.11572,0.99681,466.66,141.62,1535.0,-116.53,-296.36,62.955,181.44,21.593,340.35,2851.5,1221.5,43588.0,1076.9,-17476.0,1573.0,0.84908,0.037633,0.56627,0.014017
396,Gaia EDR3 4735498316275828992,Gaia EDR3 4735498311980512128,48.1524,48.1545,-51.7508,-51.7512,72.81,0.01055,71.83,0.0285,61.271,0.012302,61.707,0.033038,12.238,0.78374,,,,,,,,,,,,,,,12.765,15.916,13.313,17.026,12.084,14.829,10.602,11.225,10.674,12.575,13.441,12.844,5.9443,328.63,200725894,200725892,64.116,28.788,79.88,0.67656,0.10599,0.86112,337.37,116.9,1100.1,-93.533,-265.72,81.631,180.08,28.335,330.0,2030.9,927.6,26781.0,1171.1,-8892.8,1559.4,0.69631,0.020811,0.37163,0.010453
397,Gaia EDR3 6211620611036854400,Gaia EDR3 6211620606738483712,226.336,226.337,-30.9295,-30.9283,3.2906,0.019913,3.5502,0.10551,12.967,0.021634,12.937,0.11288,2.4243,3.9422,,,,,,,,,,,,,,,12.56,17.192,13.159,18.648,11.838,15.882,10.251,10.889,10.445,13.051,13.91,11.425,5.8918,107.83,75816007,75816009,131.09,118.61,161.12,0.25695,0.021006,0.57004,340.07,185.99,620.57,22.7,-114.91,186.56,179.79,19.354,345.8,4075.5,2104.8,12828.0,857.93,-5459.7,1564.3,0.80277,0.026908,0.30978,0.010644
398,Gaia EDR3 6750584095522178304,Gaia EDR3 6750584099820543232,301.554,301.553,-28.476,-28.4748,4.86,0.014741,5.2886,0.033489,8.654,0.0094624,8.4049,0.020921,16.108,0.62902,,,,,,,,,,,,,,,12.146,15.117,12.659,16.253,11.501,14.035,10.166,10.725,10.265,11.682,12.576,11.907,5.9299,152.59,301372913,301372914,63.002,27.423,78.877,0.58233,0.088816,0.83935,376.02,142.28,1157.5,175.09,0.52108,341.58,179.97,27.357,333.01,2589.3,1183.0,27452.0,1099.6,-8990.9,1554.6,0.8179,0.031434,0.51628,0.012763
399,Gaia EDR3 4201528530130272128,Gaia EDR3 4201528530137842816,289.94,289.941,-8.33105,-8.33143,5.2905,0.016539,6.118,0.027565,-33.281,0.013768,-31.54,0.022935,16.556,0.66251,,,,,,,,,,,,,,,12.082,14.519,12.602,15.535,11.433,13.501,10.098,10.613,10.182,11.261,12.149,11.434,5.8953,94.837,3404640,3404643,114.13,103.08,155.7,0.62442,0.19429,0.9117,286.08,140.34,606.16,-50.449,-210.01,121.92,180.37,10.749,349.83,2451.0,1203.4,10802.0,1663.3,1060.6,1779.9,0.84954,0.037446,0.58857,0.014614
400,Gaia EDR3 4749715517019131136,Gaia EDR3 4749715718881882752,49.8422,49.8403,-48.8321,-48.8307,-17.357,0.010524,-17.468,0.011306,-36.577,0.012679,-37.377,0.012962,0.36328,1.1164,-1.1676,1.5162,,,,,,,,,,,,,9.0847,12.373,9.3267,12.989,8.7299,11.627,8.108,8.34,8.146,10.017,10.707,10.187,7.6901,342.65,354822929,354822928,130.13,113.21,159.88,0.36524,0.047935,0.6018,368.16,181.28,780.28,-27.935,-187.95,143.84,179.89,24.572,335.15,3514.5,1838.5,16418.0,712.99,-7433.4,1400.2,1.2927,0.056449,0.69951,0.021488
401,Gaia EDR3 6068151832724605696,Gaia EDR3 6068151828422587904,199.52,199.522,-53.2125,-53.2137,-43.306,0.015685,-42.4,0.01483,-21.806,0.013721,-18.895,0.012413,7.8253,1.6281,7.9427,0.81673,,,,,,,,,,,,,8.9489,11.956,9.192,12.505,8.5943,11.262,8.001,8.206,8.026,9.81,10.397,9.894,7.4687,76.506,245304710,245304716,67.0,24.709,77.627,0.63784,0.20583,0.91974,358.49,174.0,777.46,17.149,-155.72,173.73,179.67,10.78,349.07,3545.8,1737.6,16412.0,1508.4,670.05,1681.7,1.3766,0.06538,0.78608,0.028172
402,Gaia EDR3 5861766456507789696,Gaia EDR3 5861766452145100416,192.804,192.803,-64.9208,-64.9226,53.115,0.011651,52.767,0.017064,-20.028,0.015375,-18.759,0.017074,14.069,0.82044,12.273,5.2726,,,,,,,,,,,,,8.8892,12.861,9.1724,13.586,8.4804,12.037,7.749,8.028,7.817,10.231,10.951,10.335,7.8657,218.97,435318065,435313383,139.33,122.53,163.11,0.25461,0.031837,0.45588,322.47,186.31,602.53,-74.125,-237.8,97.386,180.73,22.116,337.84,2932.8,1764.1,10260.0,894.03,-4429.0,1613.4,1.3846,0.091412,0.63995,0.015727
403,Gaia EDR3 1981718255641175168,Gaia EDR3 1981716778171127296,338.161,338.159,43.1431,43.1437,-43.248,0.013301,-43.423,0.010192,-49.262,0.015559,-49.823,0.011993,11.315,0.28892,11.967,0.35417,,,,,,,,,,,,,9.7679,11.696,10.084,12.224,9.3223,11.043,8.477,8.806,8.538,9.633,10.239,9.732,7.9569,286.14,200290163,200290166,113.07,103.41,154.87,0.53779,0.097757,0.89644,306.24,145.09,633.88,170.75,19.497,341.72,179.83,12.89,349.16,2932.7,1312.6,11986.0,1546.7,-3367.0,1760.7,1.0874,0.069308,0.78423,0.026519
404,Gaia EDR3 2223712518574078592,Gaia EDR3 2223712518574079360,324.774,324.778,68.7596,68.7599,-11.087,0.014221,-10.826,0.013515,-28.126,0.01428,-28.208,0.013154,-1.8145,1.6645,-1.7387,1.0322,,,,,,,,,,,,,8.9653,11.094,9.2017,11.51,8.6234,10.536,8.023,8.222,8.083,9.449,9.872,9.529,7.633,276.39,256429736,256429735,64.907,29.657,80.242,0.69539,0.10851,0.87056,1780.3,610.13,5904.1,145.57,-29.375,319.01,179.24,28.965,331.24,31953.0,14459.0,435250.0,-10600.0,-175920.0,-4638.5,1.3521,0.06376,0.8605,0.033547
405,Gaia EDR3 57460310166762752,Gaia EDR3 57463260807364352,52.4464,52.4443,18.7382,18.7386,-7.7883,0.01904,-6.7679,0.018337,-44.867,0.016203,-45.441,0.015648,-30.771,0.94612,-30.545,2.5711,,,,,,,,,,,,,8.9247,12.569,9.1733,13.282,8.5624,11.765,7.948,8.192,8.001,10.039,10.768,10.134,8.0274,166.14,26019590,26019589,93.922,91.968,120.36,0.45776,0.035781,0.98979,1529.2,629.98,3347.7,13.957,-155.98,192.44,180.72,14.788,348.02,50409.0,18887.0,231360.0,-9552.3,-122280.0,-2469.9,1.3196,0.050968,0.66059,0.016258
406,Gaia EDR3 5173468908975401856,Gaia EDR3 5173469149494102272,43.3636,43.3623,-8.84804,-8.84662,62.926,0.024811,64.61,0.017264,-4.4126,0.02194,-4.6632,0.0152,19.204,0.16555,,,,,,,,,,,,,,,7.7219,12.236,8.0986,12.83,7.23,11.514,6.204,6.628,6.336,9.767,10.278,9.814,7.9413,191.29,36883072,36883071,83.778,51.912,87.601,0.63161,0.088503,0.98821,1837.6,641.43,5925.0,125.9,-52.467,300.81,179.79,20.857,340.56,38994.0,16379.0,459820.0,-9796.7,-177910.0,-3214.0,1.6824,0.13811,0.76406,0.026078
407,Gaia EDR3 526900407423975808,Gaia EDR3 526900407423975680,13.5732,13.578,69.0471,69.0477,-93.731,0.011899,-93.223,0.011648,-36.912,0.013549,-35.985,0.011679,-33.13,0.45278,,,,,,,,,,,,,,,9.5942,10.017,9.9063,10.347,9.1554,9.5566,8.35,8.664,8.442,8.691,9.022,8.772,7.6858,261.36,351697502,351697503,18.559,5.0655,37.414,0.86371,0.80892,0.94093,5093.8,2612.6,10641.0,-173.89,-327.47,-6.1001,180.07,38.207,337.22,232040.0,120190.0,987980.0,-226300.0,-982130.0,-114370.0,1.1909,0.057829,1.0623,0.059084
408,Gaia EDR3 1622304500269633152,Gaia EDR3 1622304495974316544,243.146,243.149,57.795,57.7959,-16.394,0.016405,-16.782,0.012865,-3.2309,0.015908,-4.6459,0.013562,4.3523,0.26891,,,,,,,,,,,,,,,8.6021,11.138,8.8433,11.527,8.2555,10.574,7.633,7.853,7.689,9.189,9.495,9.164,7.6142,395.07,207428179,207428180,72.703,34.816,83.276,0.62093,0.093541,0.93538,1747.7,625.54,5624.8,93.668,-74.639,269.74,178.06,23.397,335.05,40951.0,17869.0,481820.0,-17123.0,-191090.0,-8583.2,1.5163,0.11261,0.86512,0.050726
409,Gaia EDR3 4916384643518409472,Gaia EDR3 4916384437359979776,26.5275,26.5298,-51.8889,-51.8979,18.512,0.010989,18.581,0.020276,-51.54,0.013207,-51.21,0.023893,-24.183,0.59339,,,,,,,,,,,,,,,11.477,15.156,11.855,16.201,10.951,14.137,9.869,10.3,9.978,12.038,12.804,12.247,6.1566,200.41,229142636,229142635,153.48,135.76,170.46,0.14458,0.041742,0.46089,1182.5,850.55,1977.8,81.953,-76.456,232.5,179.9,15.438,340.11,30566.0,23270.0,82511.0,-19997.0,-57487.0,986.3,0.85385,0.037499,0.44717,0.01078
410,Gaia EDR3 5740790181327014400,Gaia EDR3 5740790284406228736,144.207,144.207,-9.48129,-9.4729,-6.6296,0.016436,-6.3794,0.040496,-9.9049,0.015447,-10.175,0.038385,16.353,1.2946,,,,,,,,,,,,,,,11.613,15.867,12.015,17.098,11.067,14.766,9.957,10.409,10.041,12.455,13.286,12.7,5.79,85.911,47056159,47056163,104.42,95.883,155.03,0.93426,0.78092,0.99439,2079.2,1167.3,4321.0,-118.73,-293.94,59.399,179.99,7.8043,347.69,68481.0,42613.0,303490.0,-1245.3,-3356.3,-708.19,0.87531,0.039676,0.39865,0.010391
411,Gaia EDR3 6460071309326198912,Gaia EDR3 6460071309326200320,323.685,323.673,-55.9817,-55.9765,76.688,0.013022,76.255,0.035629,-86.93,0.013026,-86.869,0.038832,-5.671,0.43947,,,,,,,,,,,,,,,10.854,16.026,11.257,17.65,10.319,14.779,9.308,9.805,9.38,12.082,12.966,12.303,5.8621,63.805,316788415,316788413,71.249,35.667,82.368,0.78954,0.13036,0.9372,2196.3,637.85,6901.2,147.56,-29.09,322.95,179.13,27.436,331.99,36303.0,16084.0,572430.0,-12072.0,-269580.0,-5378.7,0.96552,0.062414,0.44892,0.011104
412,Gaia EDR3 2755989597975594496,Gaia EDR3 2755989602271153280,5.17578,5.18245,13.4536,13.4579,12.803,0.016276,13.043,0.031035,2.6506,0.014057,4.6323,0.026666,17.079,1.0006,,,,,,,,,,,,,,,12.225,14.695,12.742,15.902,11.573,13.607,10.203,10.752,10.31,11.338,12.151,11.555,5.8273,52.372,303203414,303203412,70.35,34.679,82.23,0.77675,0.12594,0.93015,1665.3,492.3,5418.8,-41.648,-218.34,133.29,180.6,28.595,332.05,25304.0,11241.0,410490.0,-7760.6,-184760.0,-3111.0,0.76533,0.026175,0.55825,0.013669
413,Gaia EDR3 4826221219707727232,Gaia EDR3 4826221219707728000,80.7528,80.7428,-33.4258,-33.4289,96.747,0.013165,96.491,0.036343,-19.607,0.013633,-19.582,0.040822,30.161,0.98413,,,,,,,,,,,,,,,11.35,16.264,11.78,17.755,10.787,15.052,9.664,10.137,9.739,12.631,13.411,12.817,6.1362,100.13,78074939,78074941,102.84,98.274,144.15,0.42712,0.014064,0.95236,1649.0,727.59,3253.5,127.56,-46.506,272.18,179.36,11.428,344.83,46412.0,16993.0,160690.0,-24143.0,-112250.0,-2335.5,0.9025,0.046425,0.34623,0.0088706
414,Gaia EDR3 248766017615982464,Gaia EDR3 248765918833850752,56.3042,56.2969,48.9275,48.92,7.9604,0.012276,7.9322,0.052825,-47.522,0.011563,-47.669,0.048974,,,,,,,,,,,,,,,,,12.019,16.343,12.549,17.849,11.346,15.143,9.937,10.463,9.997,12.657,13.522,12.898,6.1119,69.924,428533352,428533337,125.62,107.81,157.76,0.45399,0.063405,0.69447,124.9,55.698,303.77,30.209,-133.17,203.25,180.62,26.718,333.41,1028.6,506.4,6449.8,1635.7,-1221.8,1814.9,0.85837,0.040396,0.34174,0.0094165
415,Gaia EDR3 5229165018380726400,Gaia EDR3 5229165052740474624,159.246,159.246,-72.9706,-72.9619,13.851,0.013932,13.53,0.035374,17.587,0.013723,17.987,0.032635,0.98231,0.83251,,,,,,,,,,,,,,,10.501,15.804,10.82,17.036,10.046,14.7,9.199,9.591,9.282,12.382,13.24,12.586,5.854,77.101,453760657,453760680,84.118,52.726,87.686,0.61418,0.087253,0.98867,151.54,53.767,483.9,160.29,-14.189,338.58,180.34,19.006,339.5,1077.6,452.84,12227.0,1494.1,-2844.6,1732.8,1.0678,0.068574,0.40966,0.010328
416,Gaia EDR3 4249097633703901952,Gaia EDR3 4249097736783121664,300.493,300.491,6.61707,6.62447,-13.589,0.01268,-13.417,0.023001,-16.928,0.0089147,-16.844,0.01739,31.418,0.94914,,,,,,,,,,,,,,,12.34,14.778,12.833,15.773,11.705,13.79,10.35,10.898,10.464,11.669,12.518,11.867,5.7902,169.78,418687097,418687075,136.3,120.36,162.5,0.26629,0.031957,0.48243,136.81,76.712,258.9,-168.19,-335.54,-12.834,181.48,22.817,338.63,1484.2,850.62,5274.0,1363.1,-1366.9,1779.0,0.78455,0.026392,0.53219,0.013057
417,Gaia EDR3 4763588123946440704,Gaia EDR3 4763400829012344960,79.9829,79.9987,-56.6876,-56.6858,-25.441,0.012678,-25.685,0.042868,66.114,0.016329,65.625,0.053789,11.825,1.1403,,,,,,,,,,,,,,,11.946,16.339,12.349,17.501,11.399,15.26,10.264,10.753,10.361,13.084,13.865,13.286,5.7703,146.14,382099717,382099718,112.0,98.593,148.78,0.61627,0.092949,0.89724,151.54,54.717,490.93,14.901,-152.71,190.08,179.24,25.897,334.73,1477.3,658.24,17690.0,1517.4,-4859.7,1773.1,0.79099,0.030045,0.30842,0.0082306
418,Gaia EDR3 4610827716461376000,Gaia EDR3 4610827613381553280,269.166,269.158,39.0749,39.069,-35.604,0.011635,-35.9,0.015046,-14.158,0.014198,-14.372,0.019271,-23.541,0.38963,,,,,,,,,,,,,,,10.764,14.346,11.142,15.364,10.252,13.348,9.312,9.673,9.373,11.181,12.025,11.342,5.6778,238.13,159851935,159851940,98.966,94.492,136.34,0.49749,0.051726,0.97566,122.66,48.847,296.4,88.397,-76.817,264.82,179.76,16.366,344.18,963.46,381.52,5702.9,1767.0,-817.43,1915.4,1.0742,0.065451,0.60686,0.015026
419,Gaia EDR3 210975940407741312,Gaia EDR3 210974806536375424,85.6576,85.6487,48.4466,48.4257,-2.0791,0.021831,-2.1253,0.01423,-25.101,0.014894,-25.455,0.0098922,2.9736,0.6023,2.2515,1.0578,,,,,,,,,,,,,11.056,12.188,11.482,12.783,10.504,11.478,9.405,9.861,9.472,9.951,10.593,10.068,7.4729,165.16,311120482,311120454,76.693,43.013,85.236,0.82803,0.13934,0.97241,1834.8,472.3,5499.0,-4.5047,-181.28,173.58,179.75,25.349,333.15,19215.0,8450.9,335740.0,-5897.7,-155780.0,-2196.3,0.88405,0.039809,0.73728,0.023784
420,Gaia EDR3 6454744725246555776,Gaia EDR3 6454744656527079808,312.169,312.128,-59.5485,-59.5595,9.1942,0.011031,9.4615,0.0088885,-27.055,0.012126,-27.043,0.010201,,,7.6387,0.84432,,,,,,,,,,,,,11.823,12.134,12.466,12.728,11.063,11.424,9.305,10.044,9.464,9.936,10.582,10.024,7.4674,204.09,387268183,387268177,47.879,11.586,71.138,0.9321,0.81465,0.97724,2536.0,1264.6,5366.1,31.605,-143.69,198.62,179.46,10.758,334.05,69115.0,34993.0,305860.0,-190.59,-1250.9,109.61,0.8831,0.019878,0.7441,0.023686
421,Gaia EDR3 4683977950177829376,Gaia EDR3 4683978018897305216,5.18185,5.2294,-76.833,-76.8091,78.51,0.019374,78.423,0.01777,-6.8457,0.022167,-6.5736,0.01616,-14.957,0.253,-14.199,0.35189,,,,,,,,,,,,,10.203,11.211,10.568,11.675,9.7124,10.622,8.759,9.168,8.886,9.41,9.931,9.51,7.6164,319.33,267046784,267046790,92.587,77.647,116.18,0.87384,0.14556,0.99505,2337.9,476.03,5798.3,84.555,-94.942,264.04,179.0,23.751,335.33,20416.0,8907.0,378650.0,-6073.5,-174020.0,-2090.5,1.0335,0.062688,0.86699,0.039553
422,Gaia EDR3 2989732545838913536,Gaia EDR3 2989735565198378368,77.8836,77.8596,-11.4313,-11.4211,-23.965,0.014683,-24.191,0.014171,-9.581,0.012835,-9.5166,0.012098,32.178,0.42592,32.638,0.94016,,,,,,,,,,,,,11.077,11.868,11.51,12.42,10.513,11.195,9.37,9.846,9.481,9.785,10.385,9.879,7.8911,215.2,43864878,43864872,57.214,23.578,73.737,0.46319,0.063027,0.75266,1307.9,570.31,3261.4,60.622,-99.705,232.68,179.51,24.591,334.94,24476.0,11651.0,159340.0,-9213.9,-82173.0,-3872.0,0.85244,0.034333,0.74688,0.023858
423,Gaia EDR3 2047014368597597824,Gaia EDR3 2047012822409354624,295.12,295.14,33.88,33.8675,-5.7788,0.014133,-6.1541,0.012871,24.925,0.015278,25.113,0.01365,-43.258,0.20249,-42.948,1.0672,,,,,,,,,,,,,11.314,11.533,11.773,12.022,10.725,10.916,9.524,9.986,9.613,9.652,10.125,9.73,7.2382,286.43,70359513,70359573,107.48,97.28,154.37,0.8118,0.45392,0.97807,1426.1,738.31,3065.2,105.86,-64.072,282.24,180.48,8.8721,349.64,30775.0,17032.0,144080.0,-1123.6,-4712.5,-299.11,0.88405,0.037236,0.85055,0.032732
424,Gaia EDR3 5631420587185283328,Gaia EDR3 5631420552825544704,140.847,140.874,-31.3876,-31.3846,-17.124,0.01282,-17.278,0.011621,-30.409,0.012545,-29.923,0.011966,22.938,0.42569,24.132,1.1151,,,,,,,,,,,,,9.6272,12.158,9.9118,12.728,9.2133,11.465,8.506,8.824,8.495,10.028,10.676,10.142,7.2254,176.22,24439685,24439692,123.21,106.54,156.9,0.45599,0.061027,0.74236,1237.9,542.2,3077.5,-85.496,-257.76,74.709,180.26,24.978,335.32,22230.0,10607.0,143430.0,-8117.3,-73085.0,-3292.2,1.1503,0.068264,0.72742,0.022101
425,Gaia EDR3 4539206250586854400,Gaia EDR3 4538455593384207104,281.964,281.967,27.979,27.9508,39.46,0.011088,39.299,0.0097551,-33.375,0.013156,-33.472,0.011187,-53.894,0.60209,-65.178,5.0244,,,,,,,,,,,,,11.19,11.705,11.678,12.397,10.58,10.907,9.32,9.857,9.391,9.072,9.85,9.189,7.8506,331.35,336903939,336904003,97.168,86.339,130.75,0.67486,0.095745,0.98457,1551.0,515.9,4746.8,29.326,-149.11,208.22,180.16,21.369,339.74,23308.0,9894.4,276160.0,-5368.6,-118050.0,-1256.9,0.8696,0.042912,0.95511,0.027917
426,Gaia EDR3 218372290704100224,Gaia EDR3 218372290704099968,55.7058,55.7053,34.8358,34.8372,9.7288,0.019379,9.0493,0.046604,-15.702,0.013678,-15.622,0.031237,,,,,,,,,,,,,,,,,10.283,15.309,10.602,16.342,9.8262,14.105,8.998,9.318,9.072,11.609,12.572,11.816,5.4485,134.83,284085104,284085103,129.66,110.38,163.83,0.64659,0.27531,0.85298,1242.0,641.75,2580.4,-49.955,-204.52,119.91,179.56,12.158,345.69,25136.0,13328.0,107460.0,-1033.4,-4427.1,-162.29,1.1777,0.08436,0.55344,0.015161
427,Gaia EDR3 2778191353376042368,Gaia EDR3 2778191349081248128,14.0388,14.0383,14.9794,14.9808,49.499,0.022879,49.169,0.05254,-40.44,0.017611,-41.063,0.03636,41.692,0.66148,,,,,,,,,,,,,,,10.399,15.618,10.71,16.716,9.9564,14.494,9.13,9.459,9.182,12.152,13.0,12.381,5.3231,102.64,336776753,336776755,54.341,22.231,71.694,0.43384,0.059442,0.69216,6275.7,2829.0,15008.0,34.029,-137.76,196.17,180.01,25.64,334.56,239790.0,117990.0,1441600.0,-84072.0,-725810.0,-42627.0,1.1249,0.086827,0.47801,0.013198
428,Gaia EDR3 6759051851189320832,Gaia EDR3 6759051851189321344,288.966,288.967,-29.5209,-29.5194,-48.644,0.021761,-48.361,0.043526,-5.5228,0.016395,-5.838,0.035787,-34.382,0.34112,,,,,,,,,,,,,,,10.045,15.323,10.496,16.298,9.4606,14.251,8.195,8.754,8.325,11.891,12.507,12.127,5.3888,105.35,2375889,2375895,92.07,90.217,107.78,0.5796,0.075179,0.9937,7797.0,2869.3,23227.0,-51.185,-229.95,128.4,179.89,18.267,342.94,301140.0,123380.0,2841700.0,-83333.0,-1152200.0,-34034.0,1.058,0.081379,0.53401,0.014966
429,Gaia EDR3 3389519852780733440,Gaia EDR3 3389519848485389952,81.5366,81.5372,14.374,14.3755,-4.2277,0.021804,-3.4444,0.044695,-20.823,0.013474,-20.312,0.026788,,,,,,,,,,,,,,,,,10.617,15.455,10.968,16.581,10.124,14.337,9.216,9.551,9.274,11.97,12.828,12.212,5.473,114.63,302270175,302270174,100.93,94.029,137.17,0.68341,0.10414,0.97374,7169.2,2371.8,23602.0,13.202,-160.55,190.99,180.4,23.759,337.94,185720.0,80328.0,2521600.0,-58683.0,-1071000.0,-26448.0,1.1181,0.074779,0.49646,0.01335
430,Gaia EDR3 3079029485766143488,Gaia EDR3 3079029485766143616,131.617,131.618,2.58834,2.58679,-45.546,0.018858,-46.142,0.031911,0.76295,0.017337,0.2749,0.028807,3.6748,0.43523,,,,,,,,,,,,,,,10.453,14.813,10.746,15.724,10.025,13.786,9.227,9.597,9.319,11.618,12.492,11.846,5.5379,107.8,393830902,393830903,82.027,53.231,86.595,0.88097,0.14781,0.98912,10478.0,2259.7,27586.0,-89.19,-268.01,89.31,178.15,24.797,334.8,179370.0,77953.0,3324900.0,-67690.0,-1563000.0,-33919.0,1.1009,0.060519,0.55116,0.013896
431,Gaia EDR3 705063656675898496,Gaia EDR3 705063656675109376,133.014,133.015,28.843,28.8425,-7.1388,0.022414,-6.4043,0.044121,-30.788,0.017984,-31.034,0.036094,16.091,0.49999,,,,,,,,,,,,,,,10.706,15.626,11.036,16.646,10.237,14.442,9.39,9.694,9.455,12.012,12.781,12.199,5.4984,62.105,355124953,355124954,118.8,105.51,155.04,0.42069,0.048115,0.79701,7576.9,3357.1,17176.0,85.168,-65.668,255.17,180.26,20.132,339.63,343760.0,154580.0,1788900.0,-100880.0,-955920.0,-45168.0,1.0767,0.054681,0.48823,0.01335
432,Gaia EDR3 5553306092827576320,Gaia EDR3 5553306097123421952,90.7206,90.7227,-49.6092,-49.6085,-106.46,0.015292,-108.6,0.043736,7.9477,0.018006,9.8008,0.052534,59.157,0.60166,,,,,,,,,,,,,,,10.391,16.134,10.691,17.146,9.9536,14.985,9.111,9.485,9.161,12.675,13.402,12.857,5.451,269.77,219163672,219163671,111.2,98.084,147.86,0.68395,0.10864,0.91057,6630.4,2198.9,21892.0,35.654,-135.22,212.24,182.13,27.991,333.88,166710.0,74219.0,2331500.0,-57682.0,-985290.0,-27861.0,1.0699,0.078784,0.38543,0.016933
433,Gaia EDR3 4788629737490900992,Gaia EDR3 4788629737491520768,67.1893,67.187,-48.4229,-48.4227,-5.3621,0.01208,-6.0488,0.041535,-78.826,0.016621,-78.444,0.056833,46.09,1.3602,,,,,,,,,,,,,,,9.7362,15.984,10.08,17.061,9.2682,14.756,8.371,8.712,8.515,12.271,13.119,12.596,5.4371,240.46,311885567,311885566,81.63,46.129,86.612,0.58577,0.076778,0.98007,7019.6,2570.9,21242.0,-164.74,-342.42,7.3801,180.11,19.594,341.34,236930.0,98323.0,2335200.0,-66440.0,-940160.0,-27561.0,1.4325,0.10807,0.44521,0.015337
434,Gaia EDR3 2878417164008690432,Gaia EDR3 2878417164008690304,358.76,358.761,34.8591,34.8591,53.222,0.015971,53.86,0.060177,12.586,0.012462,11.77,0.04917,-2.0214,0.28152,,,,,,,,,,,,,,,10.69,15.308,11.04,16.401,10.2,14.138,9.268,9.614,9.298,11.733,12.564,11.942,5.5791,144.32,125304013,125304012,79.884,38.737,84.447,0.56829,0.085368,0.97587,8018.6,3631.6,16971.0,75.077,-101.18,239.45,180.01,11.558,350.32,411440.0,173290.0,1750700.0,-61774.0,-763930.0,-33077.0,1.054,0.079149,0.52549,0.013482
435,Gaia EDR3 5879391662236443392,Gaia EDR3 5879390936341549952,220.667,220.765,-58.1347,-58.134,-31.758,0.015452,-31.191,0.01994,18.867,0.018401,18.479,0.02575,,,,,,,,,,,,,,,,,11.687,13.632,12.133,14.431,11.097,12.766,9.907,10.32,9.962,10.783,11.551,10.904,5.3923,167.71,188226566,188212464,77.949,45.443,84.486,0.85992,0.14728,0.97626,7622.5,1796.1,21665.0,-109.48,-287.19,68.378,179.86,25.824,333.81,141480.0,61890.0,2592800.0,-54397.0,-1187600.0,-27570.0,0.94006,0.048811,0.74896,0.02209
436,Gaia EDR3 663509878149021824,Gaia EDR3 663515861040979584,124.26,124.302,19.322,19.3541,4.5764,0.015516,4.6706,0.023324,-55.143,0.012461,-55.095,0.017926,16.951,0.45371,,,,,,,,,,,,,,,12.143,14.172,12.662,15.112,11.5,13.219,10.174,10.708,10.319,11.14,11.96,11.297,5.391,189.72,82353621,14392942,133.31,115.58,161.26,0.34728,0.045544,0.55004,4385.9,2256.2,9022.2,145.07,-26.303,310.89,180.6,24.942,335.46,164000.0,89535.0,715990.0,-66889.0,-436060.0,-28168.0,0.87637,0.036915,0.62967,0.015478
437,Gaia EDR3 6433194293044757888,Gaia EDR3 6433194159906020096,276.892,276.785,-67.9903,-68.0212,15.345,0.0062041,15.101,0.0073078,-78.122,0.011137,-77.862,0.013123,-39.713,4.508,-32.612,1.0802,,,,,,,,,,,,,12.284,13.336,12.78,14.032,11.648,12.546,10.294,10.855,10.396,10.892,11.546,10.977,5.2119,159.41,304476185,304476209,92.317,90.097,113.17,0.90362,0.67693,0.99867,2879.4,1576.2,6060.5,-95.516,-275.01,84.29,179.99,6.9188,351.33,85564.0,51219.0,386170.0,-3695.5,-8227.5,-2495.1,0.84216,0.037786,0.6725,0.016487
438,Gaia EDR3 4013097598910845824,Gaia EDR3 4013096052722617856,182.157,182.109,28.7696,28.7378,-117.67,0.017578,-117.73,0.022363,-13.323,0.014038,-13.439,0.014779,-22.284,1.5802,,,,,,,,,,,,,,,13.048,13.812,13.686,14.621,12.302,12.942,10.674,11.349,10.816,11.054,11.859,11.214,5.5945,167.93,4718561,4718570,92.248,88.787,110.51,0.78086,0.13081,0.99578,3174.2,900.71,10032.0,78.372,-101.2,258.09,179.65,23.032,337.84,52834.0,22835.0,848810.0,-16297.0,-385500.0,-6855.9,0.72681,0.023854,0.63338,0.015507
439,Gaia EDR3 3100356880313122560,Gaia EDR3 3100355510226379648,102.505,102.455,-5.94373,-5.96023,-19.592,0.016544,-19.531,0.014995,-1.247,0.016752,-1.3736,0.013882,2.3068,1.7058,,,,,,,,,,,,,,,11.816,13.657,12.229,14.396,11.27,12.835,10.19,10.603,10.279,11.058,11.811,11.216,5.3429,123.98,281718669,120746472,79.421,44.968,86.084,0.74607,0.11946,0.9771,3071.3,909.18,9989.1,145.93,-32.385,321.16,180.94,25.687,336.75,58682.0,25556.0,930690.0,-18280.0,-430400.0,-7810.5,0.88013,0.033896,0.64807,0.015904
440,Gaia EDR3 5550918370186174976,Gaia EDR3 5550922012318436096,98.6782,98.6139,-49.6931,-49.6639,-34.932,0.010673,-34.883,0.010191,13.859,0.012644,13.855,0.011584,7.273,0.46019,6.1132,1.1972,,,,,,,,,,,,,10.976,13.161,11.313,13.798,10.505,12.413,9.621,9.971,9.701,10.792,11.467,10.907,5.1617,439.18,255688504,255688527,140.43,116.81,169.25,0.84894,0.72717,0.92206,3665.0,2032.3,7576.9,-159.84,-331.37,0.56331,180.16,28.044,346.48,130730.0,78340.0,563960.0,-121630.0,-553870.0,-70087.0,1.0409,0.057633,0.7401,0.023338
441,Gaia EDR3 3042922967023241984,Gaia EDR3 3042921008518162304,120.644,120.639,-7.37439,-7.42835,15.268,0.012759,15.219,0.012359,-51.88,0.010464,-51.951,0.010138,31.316,0.79902,,,,,,,,,,,,,,,12.367,13.055,12.84,13.644,11.759,12.344,10.508,11.023,10.607,10.821,11.452,10.916,5.0718,241.24,169909513,169909460,64.794,29.162,80.07,0.62483,0.097738,0.86641,2369.0,857.12,7580.6,-8.729,-177.48,166.43,180.5,26.947,332.01,48352.0,22029.0,579410.0,-19272.0,-232080.0,-9819.1,0.8123,0.029131,0.73729,0.023961
442,Gaia EDR3 1321929846390816640,Gaia EDR3 1321930842823231616,241.718,241.663,30.9077,30.9423,-34.953,0.009116,-34.957,0.013402,21.065,0.010876,21.044,0.016316,-10.19,1.1361,,,,,,,,,,,,,,,12.628,14.208,13.184,15.109,11.945,13.278,10.474,11.083,10.608,11.261,12.103,11.402,5.5912,298.38,17406987,17406973,60.904,21.875,73.398,0.56234,0.1523,0.85753,2126.5,1044.9,4414.6,70.285,-82.426,240.35,180.14,11.184,347.81,60204.0,29189.0,253500.0,-42823.0,-195540.0,-19453.0,0.75391,0.024795,0.59751,0.014728
443,Gaia EDR3 2781643063972906368,Gaia EDR3 2781641689583374464,12.6794,12.6528,16.4388,16.3891,0.71005,0.020517,0.72195,0.039572,-32.115,0.013301,-32.07,0.029205,-21.394,1.1193,,,,,,,,,,,,,,,12.438,14.955,12.935,15.97,11.802,13.954,10.489,11.067,10.578,11.78,12.68,12.015,5.3897,85.972,303365255,303339253,115.82,101.83,152.45,0.51311,0.070853,0.84972,2045.2,833.74,5561.8,-54.484,-227.13,105.59,180.51,22.931,337.08,48204.0,21575.0,371730.0,-20802.0,-172870.0,-10396.0,0.78729,0.027237,0.53703,0.013202
444,Gaia EDR3 5554798134403541888,Gaia EDR3 5554798134403541760,95.3404,95.3409,-46.7363,-46.7337,12.069,0.012917,12.005,0.015018,-0.61614,0.013895,-0.84388,0.014971,30.129,0.44937,29.466,4.1042,,,,,,,,,,,,,10.002,12.681,10.42,13.603,9.4587,11.742,8.385,8.875,8.514,9.683,10.519,9.857,12.214,344.14,231973227,231973225,52.309,20.532,65.14,0.29063,0.022231,0.64896,2303.0,1202.6,4368.6,-67.139,-205.55,98.148,180.19,14.875,340.69,69428.0,33691.0,233270.0,-31799.0,-158430.0,-6900.5,0.86965,0.038119,0.58432,0.014413
445,Gaia EDR3 5555792848829871104,Gaia EDR3 5555789889596657152,100.053,100.052,-46.0366,-46.0388,-17.029,0.014651,-17.782,0.015034,18.108,0.014588,18.206,0.014539,49.522,0.44699,51.542,1.4889,,,,,,,,,,,,,9.7777,13.147,10.175,14.175,9.2574,12.135,8.22,8.646,8.308,9.969,10.823,10.183,11.979,562.72,157008878,157008880,85.733,61.328,89.359,0.78296,0.12786,0.99359,3006.7,828.8,9491.7,-8.2059,-187.66,170.45,181.06,23.841,338.14,47198.0,20403.0,790770.0,-14367.0,-356880.0,-5953.8,0.91977,0.046074,0.5464,0.01346
446,Gaia EDR3 3033070586928188416,Gaia EDR3 3033070655647665536,110.054,110.052,-12.834,-12.8341,-73.269,0.014696,-71.727,0.011321,104.85,0.014904,102.81,0.011624,63.233,0.28553,61.941,0.74739,,,,,,,,,,,,,9.6952,12.397,10.085,13.273,9.1736,11.49,8.156,8.564,8.216,9.512,10.317,9.676,11.883,330.71,409461974,409461976,92.273,89.189,110.48,0.56362,0.069131,0.99253,2550.3,952.99,7276.1,37.414,-141.88,217.0,180.21,17.504,343.27,63661.0,25949.0,547430.0,-15695.0,-230150.0,-5376.1,0.93607,0.050909,0.61625,0.015239
447,Gaia EDR3 4746544555547985664,Gaia EDR3 4746544559844689280,37.3282,37.3288,-49.9059,-49.9035,142.41,0.011375,140.23,0.015502,159.77,0.012287,159.65,0.015769,2.4803,0.34263,,,,,,,,,,,,,,,8.9659,14.185,9.2814,15.395,8.5292,13.089,7.734,8.033,7.757,10.811,11.608,11.082,12.398,390.03,166747281,166747280,95.288,93.063,126.98,0.43262,0.02681,0.98599,1781.0,746.41,3711.9,-33.954,-198.44,143.73,179.92,14.53,348.7,56697.0,20594.0,228390.0,-10246.0,-123190.0,-2672.4,1.0484,0.049575,0.39803,0.011082
448,Gaia EDR3 550143705272605056,Gaia EDR3 550143499113639552,68.828,68.8359,74.6917,74.6901,88.452,0.011249,90.255,0.011571,-92.466,0.012524,-90.539,0.013594,15.21,0.47699,,,,,,,,,,,,,,,10.065,13.75,10.521,14.969,9.4886,12.653,8.283,8.76,8.381,10.333,11.172,10.566,12.8,407.98,103568916,103568914,67.93,29.675,79.55,0.50353,0.063485,0.8834,1610.6,648.76,4172.4,20.298,-152.14,179.37,179.22,21.605,339.1,39601.0,17018.0,277570.0,-9770.3,-125720.0,-3248.9,0.87309,0.039807,0.46662,0.010879
449,Gaia EDR3 2556088939413368448,Gaia EDR3 2556088939413368704,10.5647,10.5634,5.69334,5.6915,84.808,0.019529,86.149,0.021464,-9.3532,0.017259,-9.8011,0.017998,1.2004,0.18753,0.56711,1.3958,,,,,,,,,,,,,9.2422,13.459,9.5892,14.597,8.7658,12.392,7.911,8.24,7.997,10.108,11.066,10.383,11.802,188.3,318717031,318717032,86.208,58.875,88.215,0.64512,0.15642,0.99368,1470.5,676.94,3170.7,103.44,-75.401,278.92,180.06,9.6984,351.37,39564.0,17984.0,182300.0,-3744.5,-17005.0,-1423.5,1.0357,0.049603,0.53186,0.01331
450,Gaia EDR3 2904801835303287808,Gaia EDR3 2904801835303287936,87.2775,87.279,-27.5654,-27.5678,26.542,0.0098983,24.622,0.010595,-0.53167,0.012681,-2.1596,0.01288,22.653,0.48962,22.015,1.0351,,,,,,,,,,,,,10.089,11.878,10.548,12.76,9.503,10.97,8.254,8.764,8.393,8.94,9.789,9.138,12.843,451.57,32874669,32874667,25.754,7.2525,47.241,0.78092,0.72604,0.89104,3086.6,1766.3,6236.6,-149.69,-306.18,16.625,180.01,37.233,340.3,135820.0,83881.0,556550.0,-128440.0,-548990.0,-76612.0,0.86542,0.041784,0.74811,0.040927
451,Gaia EDR3 3756301023246748800,Gaia EDR3 3756301018952078208,162.592,162.593,-13.4348,-13.4325,-218.71,0.026707,-218.06,0.027539,127.05,0.01485,126.61,0.018658,21.708,1.6319,,,,,,,,,,,,,,,9.4654,14.265,9.8256,15.502,8.9781,13.164,8.028,8.404,8.095,10.833,11.646,11.066,11.563,225.47,422247090,422247091,70.075,33.912,82.261,0.71959,0.11588,0.92435,2150.2,697.39,7001.7,-138.44,-310.95,38.503,179.42,26.622,332.91,40826.0,18277.0,581420.0,-15536.0,-255990.0,-7695.4,0.98688,0.059344,0.41951,0.011179
452,Gaia EDR3 2694001129561926528,Gaia EDR3 2694000923403495552,327.027,327.03,1.9666,1.95748,-9.9003,0.018354,-10.248,0.01562,-33.624,0.016056,-33.838,0.013453,,,21.463,0.48651,,,,,,,,,,,,,9.5514,11.854,9.8087,12.281,9.18,11.288,8.525,8.782,8.552,10.179,10.612,10.245,5.6406,106.85,270258526,270258530,74.745,37.747,84.255,0.67301,0.10234,0.9512,2109.7,703.69,7073.2,145.74,-31.411,317.22,181.25,25.01,336.61,41378.0,18032.0,574640.0,-11809.0,-233600.0,-4557.5,1.3436,0.085924,0.84185,0.031304
453,Gaia EDR3 2016223266984247552,Gaia EDR3 2016223365763936640,355.193,355.206,62.9504,62.957,-6.3413,0.01152,-6.305,0.012738,19.35,0.013051,19.097,0.014038,,,,,,,,,,,,,,,,,9.8221,9.9023,10.12,10.197,9.3899,9.4735,8.552,8.88,8.606,8.656,8.958,8.718,5.3796,177.21,271910711,271910688,80.801,45.241,86.51,0.64689,0.096146,0.97921,1604.6,545.89,5289.7,141.24,-36.557,314.69,180.2,22.487,339.07,26555.0,11280.0,340250.0,-6328.5,-130060.0,-1742.0,1.2301,0.11745,1.3091,0.10622
454,Gaia EDR3 1237915235198259584,Gaia EDR3 1237915166478782464,220.455,220.463,20.4288,20.4271,-58.658,0.017861,-58.716,0.0235,5.2845,0.022893,4.7326,0.028451,-21.676,1.4079,-21.103,1.5455,,,,,,,,,,,,,9.8028,11.607,10.04,11.994,9.4448,11.075,8.807,9.061,8.865,10.044,10.449,10.092,5.3896,86.186,349291301,349291302,82.421,47.603,86.729,0.53787,0.062711,0.9814,2089.9,805.61,5601.5,-11.863,-181.58,165.82,179.4,16.686,342.25,69517.0,28249.0,517940.0,-32776.0,-257640.0,-16071.0,1.2867,0.051167,0.87703,0.037006
455,Gaia EDR3 1981155202625787392,Gaia EDR3 1981155236984310272,329.461,329.444,52.5599,52.559,14.278,0.01747,14.018,0.011064,28.062,0.016498,27.791,0.011155,,,,,,,,,,,,,,,,,9.853,10.127,10.141,10.425,9.4371,9.7045,8.672,8.984,8.787,8.894,9.185,8.964,5.4387,165.59,371163527,371163526,64.406,26.0,73.62,0.36276,0.022317,0.82452,2032.7,943.89,4031.0,-60.216,-197.93,107.54,179.99,12.965,341.83,71504.0,29202.0,257720.0,-33949.0,-176130.0,-8320.7,1.3139,0.098263,1.2361,0.087532
456,Gaia EDR3 6121672210464727168,Gaia EDR3 6121673000738712960,210.311,210.314,-36.0702,-36.0611,-3.9533,0.016278,-3.6262,0.018859,-4.3131,0.017551,-4.16,0.021411,,,-8.5612,0.91618,,,,,,,,,,,,,10.749,11.366,11.136,11.737,10.225,10.853,9.179,9.595,9.251,9.828,10.217,9.896,5.5426,140.55,179026313,179026299,89.04,79.422,91.572,0.60587,0.083281,0.99465,2148.1,766.02,6750.2,-29.842,-209.58,149.95,180.03,17.726,341.68,53847.0,22434.0,586830.0,-24201.0,-237040.0,-12083.0,1.0427,0.088529,0.93631,0.048296
457,Gaia EDR3 359021160998756352,Gaia EDR3 359021092279279488,31.7493,31.7659,51.9881,51.9896,24.209,0.020895,24.117,0.01736,0.72611,0.017333,1.3332,0.015581,-28.566,0.41662,-28.708,0.69574,,,,,,,,,,,,,10.247,10.286,10.573,10.613,9.7874,9.8214,8.938,9.269,9.028,8.969,9.282,9.05,5.5061,107.79,250562964,250562967,67.356,28.712,78.781,0.47479,0.057276,0.87834,1886.3,786.19,4658.0,69.706,-102.91,224.9,180.46,20.15,340.69,52385.0,22443.0,323650.0,-13013.0,-156360.0,-4656.4,1.2047,0.072132,1.223,0.067128
458,Gaia EDR3 5668676409117097984,Gaia EDR3 5668675653202854528,155.914,155.915,-19.39,-19.3986,-20.877,0.018807,-21.485,0.016853,-27.831,0.017064,-27.578,0.016976,14.889,0.61084,13.914,0.73517,,,,,,,,,,,,,10.539,10.547,10.845,10.847,10.103,10.115,9.327,9.625,9.33,9.343,9.632,9.355,5.3425,107.3,434456853,434456848,86.109,62.582,89.071,0.771,0.12697,0.99407,2532.2,722.9,8186.0,28.749,-150.67,207.25,179.94,23.083,338.19,46151.0,19960.0,760590.0,-13867.0,-344890.0,-5644.5,1.1004,0.066333,1.1027,0.063915
459,Gaia EDR3 3534447545589463680,Gaia EDR3 3534447545589464192,170.783,170.788,-24.551,-24.5434,-14.963,0.016685,-14.542,0.013232,21.953,0.012443,22.137,0.010138,-40.001,0.31568,-38.474,0.80273,,,,,,,,,,,,,9.4593,12.281,9.7134,12.716,9.0824,11.696,8.373,8.666,8.419,10.492,10.987,10.608,5.3235,128.27,97819699,97819704,112.83,100.78,151.2,0.50382,0.064132,0.87724,1937.7,779.5,5052.2,-103.58,-262.36,69.023,179.64,21.889,338.66,52843.0,22956.0,378780.0,-13873.0,-170500.0,-5175.0,1.3478,0.11762,0.77661,0.025846
460,Gaia EDR3 4749624704230665216,Gaia EDR3 4749624738590402944,50.199,50.2092,-49.2451,-49.2409,31.486,0.01249,31.762,0.01292,10.792,0.014098,10.796,0.014375,,,21.326,0.67551,,,,,,,,,,,,,9.4997,11.204,9.7437,11.566,9.1389,10.703,8.547,8.739,8.57,9.757,10.122,9.82,5.4879,239.16,200768244,200768246,101.85,94.789,150.48,0.90473,0.68442,0.99392,2332.0,1284.9,4961.3,165.2,-12.933,340.63,179.86,10.799,352.27,84743.0,51262.0,388970.0,-76609.0,-379490.0,-44678.0,1.4285,0.071184,0.96532,0.045126
461,Gaia EDR3 1553738267966869760,Gaia EDR3 1553738199247393664,200.855,200.865,51.0661,51.0675,-58.399,0.011432,-58.402,0.048751,23.171,0.01214,24.28,0.055881,-20.237,0.32639,,,,,,,,,,,,,,,8.9507,16.924,9.2675,18.619,8.5124,15.651,7.725,8.022,7.769,12.974,13.873,13.305,6.4764,238.02,165453908,165453910,113.61,99.248,149.43,0.70233,0.10986,0.88806,2182.4,738.49,7147.7,-95.202,-271.19,77.383,179.9,28.292,331.43,48394.0,21789.0,656120.0,-18141.0,-279800.0,-8963.2,1.4368,0.11248,0.28127,0.0084744
462,Gaia EDR3 3377997864276031488,Gaia EDR3 3377997859978697344,100.712,100.714,20.5065,20.5003,20.63,0.021055,19.713,0.086285,-13.795,0.01644,-13.873,0.073884,,,,,,,,,,,,,,,,,9.1437,16.947,9.4336,18.458,8.7339,15.72,7.975,8.299,7.991,13.192,14.056,13.425,6.4395,126.99,456996521,456996509,111.96,98.902,149.37,0.58801,0.086813,0.89517,2162.2,806.5,6720.5,-37.782,-203.2,137.31,180.64,25.226,335.47,54869.0,24229.0,582810.0,-15840.0,-229800.0,-6495.3,1.3031,0.11205,0.25805,0.007378
463,Gaia EDR3 6169026698803535360,Gaia EDR3 6169026698803535744,201.581,201.573,-32.8943,-32.8922,-98.609,0.016365,-99.213,0.093984,-19.116,0.01131,-19.483,0.062304,-12.414,0.41231,,,,,,,,,,,,,,,9.8483,17.214,10.167,18.801,9.4058,15.977,8.569,8.887,8.664,13.377,14.261,13.674,6.4145,171.48,405550243,405550246,64.616,26.141,73.994,0.36914,0.025162,0.82826,1800.9,829.14,3605.0,55.299,-83.107,223.27,179.85,13.195,341.79,63709.0,26215.0,237660.0,-29864.0,-160370.0,-7864.1,1.1997,0.095418,0.23674,0.0078009
464,Gaia EDR3 1472926809024968960,Gaia EDR3 1472926053110747008,200.454,200.462,34.3896,34.3865,-56.118,0.012621,-56.284,0.036639,25.374,0.013715,25.323,0.039443,-27.417,0.2714,,,,,,,,,,,,,,,10.154,16.153,10.484,17.569,9.691,14.967,8.81,9.18,8.875,12.5,13.378,12.809,6.3451,184.59,330802091,330802092,91.781,90.008,104.84,0.43223,0.019234,0.99186,5948.5,2519.2,12147.0,80.895,-98.68,259.57,180.35,10.564,346.09,301060.0,107210.0,1135100.0,-154690.0,-781320.0,-41203.0,1.0842,0.084665,0.36049,0.0090787
465,Gaia EDR3 2305748455510194688,Gaia EDR3 2305748489869932928,351.019,351.432,89.1901,89.1948,-1.0318,0.013794,-0.55567,0.021184,3.7088,0.01349,2.942,0.021335,13.814,0.6661,,,,,,,,,,,,,,,9.9132,14.732,10.181,15.758,9.5223,13.73,8.824,9.02,8.863,11.614,12.443,11.793,6.4557,180.04,461548180,461561411,159.19,136.85,174.53,0.8691,0.78656,0.9558,16391.0,7485.9,36830.0,-1.8164,-170.22,154.35,178.96,40.033,339.3,1096500.0,517320.0,5645500.0,-1074300.0,-5625100.0,-494720.0,1.174,0.050693,0.50126,0.011929
466,Gaia EDR3 5538215987236183168,Gaia EDR3 5538215987238944256,119.797,119.789,-37.9786,-37.9828,-47.72,0.011598,-47.789,0.047552,-7.7372,0.014236,-7.1452,0.054958,47.992,0.32563,,,,,,,,,,,,,,,9.3915,16.209,9.8672,17.798,8.7963,14.97,7.559,8.042,7.682,12.276,13.206,12.547,6.8865,261.17,132632233,132534598,132.01,114.83,163.99,0.545,0.22199,0.75808,5198.4,2802.7,10591.0,30.206,-121.9,196.91,179.47,13.281,345.62,228750.0,126290.0,927710.0,-31120.0,-63348.0,-16176.0,1.2533,0.10579,0.35854,0.010358
467,Gaia EDR3 6294049279779572736,Gaia EDR3 6294049245419832064,208.559,208.561,-17.9056,-17.9132,-19.684,0.017493,-19.57,0.058399,-66.028,0.013749,-66.442,0.045408,1.8378,0.16649,,,,,,,,,,,,,,,9.5228,15.838,9.8464,17.183,9.073,14.68,8.202,8.55,8.319,12.229,13.101,12.476,6.9125,172.73,386768067,386768063,105.32,96.818,150.93,0.75606,0.34393,0.97556,5501.2,2767.9,11920.0,127.0,-49.134,296.13,179.57,9.517,350.7,245670.0,129550.0,1157700.0,-206140.0,-1062600.0,-105110.0,1.2464,0.12807,0.37451,0.0098268
468,Gaia EDR3 3118826996332311296,Gaia EDR3 3118826992034804608,98.2321,98.2378,-1.80063,-1.79755,18.205,0.019776,18.364,0.087165,21.226,0.017161,20.758,0.078615,28.286,0.41582,,,,,,,,,,,,,,,9.2008,16.976,9.4521,18.405,8.8405,15.774,8.231,8.458,8.277,13.376,14.217,13.689,6.5,122.02,37165047,37165052,125.4,105.95,166.44,0.94087,0.84022,0.98069,10602.0,5874.8,21728.0,130.64,-38.033,306.03,180.26,9.6003,338.06,676090.0,402050.0,2859700.0,-20623.0,-31563.0,-17745.0,1.3923,0.069715,0.2255,0.007427
469,Gaia EDR3 5624875542363718656,Gaia EDR3 5624875164406599552,137.769,137.766,-33.9048,-33.912,-21.849,0.0093157,-21.923,0.064378,41.338,0.01182,40.763,0.075126,20.313,0.37254,,,,,,,,,,,,,,,8.927,17.397,9.182,19.094,8.5489,16.112,7.858,8.121,7.893,13.44,14.321,13.741,6.7988,262.89,18695917,18695900,112.77,98.846,148.49,0.7206,0.11162,0.90091,6037.3,1975.2,19646.0,67.094,-109.11,240.27,179.25,28.168,330.97,177450.0,79903.0,2506600.0,-71029.0,-1084200.0,-37439.0,1.4005,0.12335,0.2108,0.0064596
470,Gaia EDR3 762996576447666688,Gaia EDR3 762996546383270400,166.664,166.656,37.174,37.1736,42.622,0.016486,43.254,0.089034,-7.4143,0.014904,-8.8085,0.10792,-33.109,0.67677,,,,,,,,,,,,,,,9.482,17.565,9.7591,19.134,9.0824,16.319,8.338,8.608,8.426,13.762,14.55,13.978,6.4101,107.94,309589955,309589956,50.67,20.328,66.373,0.33722,0.041014,0.61917,4547.8,2280.2,9268.8,-6.3299,-175.29,145.68,180.99,21.975,337.89,173900.0,89578.0,734150.0,-56869.0,-430720.0,-24840.0,1.3417,0.088944,0.19863,0.0069954
471,Gaia EDR3 5895166527340463744,Gaia EDR3 5895166527340464128,220.898,220.896,-51.9262,-51.9254,-19.249,0.018628,-20.187,0.06881,-41.272,0.018182,-41.546,0.070233,-21.643,0.41445,,,,,,,,,,,,,,,10.996,16.542,11.398,17.688,10.461,15.264,9.394,9.831,9.473,12.714,13.414,12.885,7.1361,146.16,250051324,250051319,83.454,50.282,87.412,0.58045,0.075206,0.98572,6451.3,2372.6,19285.0,32.555,-140.35,210.68,179.7,18.299,340.81,214380.0,88499.0,2050800.0,-102930.0,-893420.0,-53856.0,0.90538,0.04485,0.29454,0.0099558
472,Gaia EDR3 3093723462239697664,Gaia EDR3 3093723457945263232,125.728,125.727,5.81501,5.8137,-30.457,0.015469,-29.943,0.041021,-24.155,0.011781,-24.784,0.030147,25.875,0.47415,,,,,,,,,,,,,,,10.7,15.443,11.049,16.538,10.213,14.312,9.309,9.684,9.361,11.985,12.826,12.212,6.842,167.27,455237361,455237360,55.562,23.184,73.439,0.49121,0.0715,0.72024,4226.5,1832.0,10962.0,128.34,-37.824,301.35,181.27,27.883,332.91,127850.0,62098.0,908950.0,-53279.0,-431900.0,-28038.0,0.96055,0.043004,0.41562,0.011474
473,Gaia EDR3 6341446030598875008,Gaia EDR3 6341446026302576000,277.913,277.887,-88.4328,-88.4313,-85.354,0.012736,-85.113,0.045814,-20.698,0.012004,-19.531,0.045669,-19.762,0.90737,,,,,,,,,,,,,,,11.587,16.458,12.038,17.62,11.001,15.269,9.821,10.305,9.868,12.709,13.669,13.142,7.2419,316.31,451596370,451596369,107.58,97.097,143.16,0.7812,0.12639,0.94526,7280.7,2134.4,23225.0,176.54,-0.88051,351.09,179.06,27.055,332.29,209940.0,93111.0,3342300.0,-86015.0,-1565000.0,-45440.0,0.78428,0.026009,0.29359,0.060654
474,Gaia EDR3 4323952174854836224,Gaia EDR3 4323952174857993728,247.242,247.242,-17.7077,-17.7062,-47.934,0.02184,-48.194,0.11502,3.8319,0.01642,2.9965,0.093577,-21.15,0.6719,,,,,,,,,,,,,,,11.997,17.16,12.585,18.603,11.282,15.851,9.738,10.37,9.889,12.91,13.974,13.342,6.8256,171.38,413879516,413879512,86.571,66.473,90.498,0.89032,0.14706,0.99662,10095.0,1908.9,23238.0,159.1,-20.462,338.76,180.22,24.538,336.04,144220.0,62816.0,2668200.0,-56322.0,-1256100.0,-28747.0,0.85972,0.040024,0.28293,0.069968
475,Gaia EDR3 3097599721766432256,Gaia EDR3 3097599721766432384,123.19,123.19,7.30646,7.30797,-27.569,0.023633,-27.563,0.044594,-2.0882,0.015983,-0.22451,0.03014,,,,,,,,,,,,,,,,,11.162,14.577,11.61,15.684,10.595,13.498,9.495,9.913,9.54,11.219,12.02,11.44,7.0186,112.51,334480852,334480853,113.03,102.03,155.16,0.60628,0.12856,0.91906,5464.2,2620.2,11543.0,151.94,-20.492,307.51,179.99,10.536,348.27,227400.0,107610.0,994940.0,-167210.0,-781810.0,-74568.0,0.90587,0.042738,0.53312,0.013707
476,Gaia EDR3 5052701201777343104,Gaia EDR3 5052701201777342976,45.4827,45.4843,-31.3635,-31.3631,18.707,0.013665,15.749,0.023412,5.6328,0.018946,3.7822,0.033247,-30.049,0.62779,,,,,,,,,,,,,,,11.286,15.882,11.712,16.904,10.729,14.708,9.56,10.017,9.682,12.353,13.147,12.62,6.7897,233.88,209429937,209429936,124.08,105.72,156.78,0.52936,0.075324,0.72692,1971.7,833.68,5383.9,137.89,-33.928,309.7,179.45,28.222,330.84,68691.0,33375.0,547710.0,-25786.0,-247260.0,-13355.0,0.89018,0.042505,0.35875,0.0094545
477,Gaia EDR3 3250016497508327296,Gaia EDR3 3250016497508327552,57.6953,57.6964,-2.90997,-2.91295,72.799,0.028542,73.151,0.054868,-39.222,0.024186,-38.415,0.046487,76.631,0.33666,,,,,,,,,,,,,,,10.402,15.831,10.794,17.35,9.8751,14.621,8.879,9.285,8.96,12.207,12.957,12.416,8.2487,82.471,401945544,401945545,84.694,55.048,87.999,0.63328,0.090857,0.99012,2242.5,779.94,7302.8,-122.83,-298.74,55.8,180.24,19.417,339.44,87500.0,36945.0,1058500.0,-40037.0,-426040.0,-20848.0,0.96648,0.050429,0.3167,0.0084057
478,Gaia EDR3 6195977687305000448,Gaia EDR3 6195977579929885568,202.009,202.007,-22.417,-22.4184,3.4232,0.018395,4.4635,0.04072,52.881,0.010925,53.02,0.025131,18.518,0.89988,,,,,,,,,,,,,,,10.564,15.335,10.947,16.558,10.046,14.206,9.043,9.434,9.075,11.893,12.692,12.102,8.1943,96.084,423614602,423614603,134.03,116.74,161.35,0.34051,0.043724,0.52504,1827.3,959.18,3708.1,-107.17,-274.2,63.487,178.84,25.38,334.41,53788.0,29832.0,226760.0,-19817.0,-137060.0,-7607.9,0.92023,0.044705,0.3708,0.0093584
479,Gaia EDR3 2455762248590665472,Gaia EDR3 2455762248590665216,19.0022,19.0031,-14.5654,-14.5624,86.188,0.016391,88.601,0.031636,-17.106,0.017116,-17.232,0.02878,-21.025,0.26063,,,,,,,,,,,,,,,10.484,14.738,10.868,15.976,9.9624,13.621,8.955,9.363,9.009,11.339,12.093,11.533,8.2865,158.17,439409641,439409643,95.213,92.204,125.35,0.55644,0.069211,0.98884,1456.6,547.18,4121.5,31.917,-146.48,205.9,179.25,17.281,341.37,52599.0,21384.0,442060.0,-24138.0,-204020.0,-11734.0,0.94873,0.05282,0.46184,0.011507
480,Gaia EDR3 6654890063803648896,Gaia EDR3 6654890059504881664,283.522,283.521,-50.8737,-50.8767,57.12,0.013919,56.539,0.034311,-19.591,0.012962,-18.839,0.03198,40.539,0.59603,,,,,,,,,,,,,,,10.757,15.81,11.131,17.057,10.242,14.703,9.193,9.654,9.282,12.434,13.227,12.678,8.3822,169.68,6401116,6401112,41.124,13.425,59.164,0.47691,0.22839,0.6853,1790.2,1016.3,3546.4,-119.12,-270.6,46.24,180.09,16.653,345.27,61719.0,36406.0,237330.0,-47603.0,-193510.0,-25393.0,0.8531,0.038399,0.28231,0.0075498
481,Gaia EDR3 3766004247721458816,Gaia EDR3 3766004247720835840,153.518,153.521,-11.7776,-11.7777,-68.321,0.019962,-66.69,0.098671,-2.6824,0.020227,-2.5062,0.10346,12.631,0.57846,,,,,,,,,,,,,,,9.6143,17.176,9.9236,18.906,9.1827,15.86,8.334,8.706,8.42,12.975,13.888,13.325,8.1387,46.063,26264474,26264472,80.318,45.664,86.522,0.71673,0.11531,0.97955,1726.9,537.04,5608.0,124.74,-50.277,302.94,179.63,22.48,336.03,56689.0,24515.0,827230.0,-23675.0,-370650.0,-12023.0,1.0595,0.073348,0.21631,0.0064589
482,Gaia EDR3 6201477891148524928,Gaia EDR3 6201477886847997184,222.044,222.04,-38.2984,-38.3005,13.651,0.016123,12.779,0.052075,-67.432,0.016015,-68.399,0.05318,-14.077,0.54453,,,,,,,,,,,,,,,10.823,16.069,11.254,17.557,10.26,14.868,9.142,9.636,9.2,12.344,13.202,12.63,8.4975,89.636,160056934,160056931,138.75,119.57,166.77,0.55129,0.31013,0.73984,1479.3,835.29,2987.2,163.49,11.278,330.14,179.44,14.203,342.48,60802.0,36203.0,244840.0,-5880.0,-10601.0,-2548.5,0.8697,0.041517,0.28789,0.0073904
483,Gaia EDR3 1410550517948462464,Gaia EDR3 1410550517948462080,248.049,248.053,48.0012,47.9993,39.879,0.013366,40.767,0.046279,-8.9552,0.016559,-8.6207,0.059827,-2.8699,0.69302,,,,,,,,,,,,,,,10.98,16.027,11.432,17.668,10.4,14.775,9.238,9.718,9.322,12.187,13.032,12.438,8.0572,155.3,232571238,232571236,20.671,5.9058,37.464,0.39975,0.28578,0.71254,2454.9,1595.9,4626.0,32.907,-125.53,188.58,179.98,20.962,341.26,84835.0,60761.0,299870.0,-1019.9,-2351.8,1334.4,0.88657,0.039647,0.3287,0.0079874
484,Gaia EDR3 3728950293548425216,Gaia EDR3 3728950293548425344,208.089,208.092,14.002,14.0045,-41.809,0.017851,-42.362,0.04036,-4.7649,0.011861,-4.9747,0.026774,-13.099,0.38092,,,,,,,,,,,,,,,10.303,15.514,10.66,16.961,9.8218,14.312,8.89,9.256,8.964,11.882,12.697,12.08,8.229,108.36,72547225,72547226,111.92,98.422,148.03,0.71516,0.11454,0.90823,3942.1,1280.5,12939.0,4.2273,-171.94,177.09,180.99,27.319,331.99,92157.0,41370.0,1328900.0,-36932.0,-576390.0,-19118.0,0.96578,0.043704,0.36606,0.0089347
485,Gaia EDR3 5965623129359150720,Gaia EDR3 5965623125044970496,258.359,258.361,-42.7217,-42.7243,-72.561,0.020571,-72.999,0.027176,-151.81,0.015111,-151.45,0.020589,19.094,0.44373,,,,,,,,,,,,,,,10.995,14.607,11.404,15.69,10.447,13.571,8.334,9.792,8.821,11.441,12.237,11.672,8.3896,168.54,216223496,216223407,34.102,11.834,50.414,0.25244,0.062262,0.52832,2864.0,1841.2,5116.3,135.93,-12.257,296.08,180.33,16.906,341.41,104000.0,68282.0,316290.0,-72731.0,-236300.0,-3041.8,0.83792,0.02361,0.42996,0.011166
486,Gaia EDR3 2158582943004844288,Gaia EDR3 2158582981660793984,272.583,272.588,60.4767,60.4763,-16.136,0.016776,-16.545,0.032737,78.561,0.014031,78.045,0.035356,-34.305,0.67279,,,,,,,,,,,,,,,10.343,15.165,10.688,16.328,9.8663,14.087,8.932,9.295,8.99,11.835,12.63,12.026,7.966,239.18,233088505,233088504,132.24,113.72,160.85,0.33954,0.04089,0.62216,2869.7,1452.8,6061.8,17.402,-141.99,187.63,179.99,23.1,335.97,96678.0,51076.0,435340.0,-33079.0,-240240.0,-13720.0,0.96779,0.049433,0.38905,0.0094795
487,Gaia EDR3 3821311160067268480,Gaia EDR3 3821311160066799616,149.039,149.042,-7.00321,-7.00423,88.689,0.018281,86.908,0.041838,-86.391,0.016713,-86.078,0.036395,-28.332,0.28753,,,,,,,,,,,,,,,9.7316,15.915,10.024,17.198,9.3164,14.782,8.513,8.831,8.598,12.527,13.301,12.737,7.7466,93.006,33223138,33223140,87.366,68.794,89.399,0.46624,0.039628,0.99113,3538.1,1440.1,7946.3,171.07,-4.9185,350.43,178.7,12.497,345.65,123950.0,46700.0,605300.0,-61411.0,-385260.0,-26281.0,1.0886,0.062306,0.28685,0.0073345
488,Gaia EDR3 6774117187707176704,Gaia EDR3 6774117187707175680,316.422,316.423,-38.7317,-38.7349,53.316,0.01401,52.812,0.067858,-88.059,0.013241,-87.601,0.061909,-0.34019,0.30179,,,,,,,,,,,,,,,9.6144,16.823,9.9172,18.244,9.1855,15.617,8.38,8.712,8.444,13.213,13.992,13.508,8.6541,70.101,115106399,115106402,19.728,5.6426,35.576,0.51214,0.37956,0.77326,5053.6,3085.5,9756.6,-100.97,-259.29,53.972,180.51,22.338,338.63,237310.0,155200.0,872640.0,-4721.4,-6830.5,-284.88,1.068,0.059922,0.18626,0.0058956
489,Gaia EDR3 2006696956505060608,Gaia EDR3 2006697029518390016,337.988,337.982,55.9201,55.9216,-111.64,0.010785,-111.26,0.10979,1.6633,0.010265,1.7258,0.10374,-20.788,2.0693,,,,,,,,,,,,,,,12.204,17.755,12.824,19.388,11.475,16.454,9.876,10.559,9.994,13.822,14.644,14.17,8.2649,279.27,64271073,64271069,111.55,101.16,154.41,0.64546,0.20076,0.93345,3297.3,1594.1,7085.4,83.525,-90.177,242.52,179.86,9.9974,349.07,110130.0,53844.0,504570.0,-83734.0,-405870.0,-39410.0,0.70213,0.020135,0.14659,0.00521
490,Gaia EDR3 2777718662159664256,Gaia EDR3 2777718666455178240,12.4959,12.499,14.0687,14.0713,-34.163,0.022755,-33.587,0.21918,-26.193,0.018378,-26.369,0.17765,-7.6631,0.76026,,,,,,,,,,,,,,,11.08,18.099,11.542,20.149,10.487,16.722,9.272,9.778,9.376,13.792,14.705,14.09,8.3629,111.41,303337695,303337693,109.16,98.658,148.35,0.49449,0.049381,0.91998,3603.6,1475.3,8963.7,-19.303,-177.85,154.58,180.85,19.516,342.92,127260.0,53065.0,794710.0,-33132.0,-375810.0,-12876.0,0.85739,0.035748,0.15094,0.0058348
491,Gaia EDR3 3321076520966336768,Gaia EDR3 3321076520966368640,87.2766,87.2756,5.98392,5.98028,-27.225,0.017446,-27.862,0.081486,48.551,0.013648,46.248,0.067053,39.051,2.6586,,,,,,,,,,,,,,,12.711,17.171,13.484,18.827,11.87,15.927,9.997,10.781,10.147,13.381,14.178,13.686,8.5036,234.92,158756980,158756984,89.786,78.414,99.818,0.60955,0.083294,0.99338,3235.9,1161.1,9956.6,-163.45,-343.06,16.133,180.82,18.573,342.16,92313.0,38555.0,968160.0,-25197.0,-394380.0,-9724.7,0.65093,0.01595,0.17011,0.005092
492,Gaia EDR3 635798134974938880,Gaia EDR3 635798134974938752,139.712,139.71,19.5239,19.5273,-13.648,0.016952,-13.951,0.10683,-35.363,0.014806,-36.035,0.088932,,,,,,,,,,,,,,,,,12.605,17.267,13.365,19.093,11.769,15.931,9.956,10.731,10.096,13.097,14.003,13.372,8.2059,150.8,86071688,86071690,59.113,25.085,76.761,0.57991,0.085767,0.78391,3275.0,1288.9,9801.9,-141.32,-311.18,33.199,178.78,28.522,330.89,85683.0,40310.0,845340.0,-33691.0,-350660.0,-17641.0,0.66592,0.016299,0.20589,0.0060877
493,Gaia EDR3 5328228026750513152,Gaia EDR3 5328228026750512896,132.434,132.43,-48.923,-48.9262,103.42,0.011082,103.19,0.045584,1.1091,0.012541,0.86208,0.048951,41.234,1.473,,,,,,,,,,,,,,,11.924,16.682,12.476,18.16,11.247,15.457,9.757,10.396,9.865,13.085,13.812,13.363,8.2797,288.14,145501992,145501975,162.94,148.26,175.13,0.6036,0.40615,0.84678,7282.5,3696.4,15262.0,125.47,-32.448,280.56,179.77,19.486,339.0,354490.0,186170.0,1562000.0,-303480.0,-1325900.0,1401.3,0.72209,0.022873,0.20615,0.0060558
494,Gaia EDR3 1696222708499756032,Gaia EDR3 1696222704204295552,236.178,236.17,71.5808,71.5843,-23.868,0.014373,-24.009,0.14976,8.8572,0.015559,9.261,0.15329,-11.863,0.89224,,,,,,,,,,,,,,,12.838,18.521,13.645,20.466,11.974,17.115,10.093,10.868,10.232,14.085,15.112,14.476,8.604,374.33,272747439,272747438,111.48,99.485,149.48,0.53925,0.072171,0.89503,3368.0,1310.2,9522.5,67.244,-94.479,241.1,179.93,23.069,338.26,84555.0,36753.0,720100.0,-23939.0,-302040.0,-9874.9,0.63615,0.015481,0.12525,0.0050725
495,Gaia EDR3 6069815595670213632,Gaia EDR3 6069815599964406144,201.302,201.301,-52.1335,-52.1374,4.6028,0.014303,5.2115,0.095871,-38.814,0.014741,-38.509,0.11017,-9.9817,0.84366,,,,,,,,,,,,,,,10.854,17.113,11.266,18.449,10.301,15.727,9.184,9.66,9.266,,,,8.3193,157.29,438719992,1047270073,51.246,21.076,69.535,0.43499,0.059325,0.63448,156.54,73.93,358.23,-50.151,-221.68,118.0,174.88,25.262,331.14,1691.1,869.75,9277.2,1335.2,-3237.2,1669.8,0.87159,0.041032,0.21885,0.010098
496,Gaia EDR3 666296212412465024,Gaia EDR3 666296182348971776,129.232,129.232,23.2462,23.247,-108.9,0.01582,-110.13,0.017143,-102.86,0.012785,-102.82,0.013652,19.301,0.28608,23.132,0.55962,,,,,,,,,,,,,9.1272,9.2349,9.6157,9.7797,8.4395,8.5137,,,,,,,25.453,636.32,800985778,800985777,96.203,92.931,129.47,0.52209,0.059081,0.98568,207.0,80.353,526.48,-105.63,-283.39,64.762,180.09,16.344,343.46,2216.7,885.51,14851.0,904.12,-5777.0,1437.3,0.80946,0.031584,0.81377,0.031589
497,Gaia EDR3 279240223626240256,Gaia EDR3 279240223623130752,75.6301,75.6306,54.8304,54.8298,-35.344,0.01592,-37.272,0.017361,-64.352,0.012944,-47.856,0.013109,-47.172,0.91705,-49.498,0.44071,,,,,,,,,,,,,9.1188,9.6901,9.577,10.215,8.5142,8.9845,6.682,7.257,6.761,,,,23.341,693.49,252383739,668678845,16.008,3.9839,38.544,0.079136,0.022286,0.45769,153.32,120.02,250.14,-66.806,-223.09,91.163,180.45,7.9703,343.06,1674.9,1470.1,4423.2,607.19,-1050.3,1991.9,0.80053,0.029508,0.74324,0.026468
498,Gaia EDR3 4272127798091790080,Gaia EDR3 4272127793808155520,278.705,278.706,-0.718804,-0.71924,-35.184,0.018896,-42.221,0.026664,14.869,0.016032,27.996,0.022749,,,,,,,,,,,,,,,,,10.255,11.16,10.938,11.976,9.4723,10.259,7.339,8.047,7.495,,,,22.929,489.6,45326906,1669470845,67.901,32.01,81.392,0.73433,0.11604,0.9064,172.35,55.404,563.26,26.863,-149.07,200.69,177.79,28.205,330.85,993.13,446.01,14458.0,1637.5,-4650.6,1817.1,0.76006,0.027425,0.62674,0.020177
499,Gaia EDR3 3229403815582711808,Gaia EDR3 3229403815582711680,69.8992,69.8998,-1.30555,-1.30512,109.98,0.021432,119.46,0.02933,81.901,0.018283,78.747,0.024353,43.375,0.83942,44.709,0.43584,,,,,,,,,,,,,11.005,11.305,11.988,12.35,10.044,10.307,,,,,,,26.781,592.16,672319878,672319877,89.882,80.43,97.782,0.95188,0.82628,0.99944,308.98,173.1,641.52,150.32,-29.563,330.21,179.98,6.2941,350.99,4920.2,3031.1,21626.0,1825.3,1712.6,1853.6,0.66678,0.018591,0.63383,0.018003
500,Gaia EDR3 2184034305029062272,Gaia EDR3 2184034305029062144,310.591,310.59,56.1885,56.1891,163.58,0.014327,162.46,0.02018,303.3,0.012686,308.07,0.016763,-10.349,0.54829,-8.9941,0.71474,,,,,,,,,,,,,10.995,12.123,11.902,13.209,10.017,11.057,,,,,,,25.94,638.15,1978269644,1978269643,91.906,91.164,105.55,0.4238,0.023214,0.99024,194.65,82.21,396.01,-153.57,-332.73,18.385,180.03,10.59,346.13,2231.9,796.29,8418.4,858.91,-3839.7,1655.2,0.6628,0.018612,0.51431,0.014791
501,Gaia EDR3 2773086595766697856,Gaia EDR3 2773086595767001600,1.48047,1.48118,18.0752,18.0746,-147.42,0.02116,-154.16,0.019368,-145.8,0.018657,-150.6,0.018382,-45.001,0.73975,-45.687,0.28307,,,,,,,,,,,,,8.9372,9.1825,9.4246,9.7076,8.3226,8.5308,6.551,7.092,6.637,6.463,7.121,6.718,26.542,511.92,258868174,258868172,139.73,122.42,166.24,0.41924,0.18063,0.64386,180.44,104.59,350.85,-106.99,-271.44,43.834,179.93,16.628,344.42,2494.4,1476.3,9070.9,75.565,-5164.5,952.55,0.84866,0.022578,0.84202,0.043972
502,Gaia EDR3 4170824088116483968,Gaia EDR3 4170824152529516928,270.36,270.348,-7.56884,-7.56425,8.2814,0.017352,9.5863,0.016183,-5.3936,0.013981,-7.2627,0.013007,,,-23.534,0.75271,,,,,,,,,,,,,9.3717,11.743,9.7881,12.601,8.8371,10.854,7.773,8.204,7.846,8.83,9.64,9.053,16.234,171.38,203667694,203667664,51.878,20.515,66.627,0.33423,0.040034,0.63538,289.81,144.59,587.49,-85.721,-252.94,64.19,179.56,20.405,338.92,2834.5,1430.3,11714.0,1097.4,-4826.7,1597.2,0.87105,0.038416,0.62032,0.015327
503,Gaia EDR3 2565584802867037696,Gaia EDR3 2565584837226776448,24.4184,24.4075,7.14879,7.14616,80.78,0.017885,80.171,0.02013,-78.721,0.011566,-79.555,0.012491,23.812,0.32801,,,,,,,,,,,,,,,9.5489,9.5813,9.9886,10.029,8.987,9.0212,7.835,8.306,7.94,7.872,8.35,7.948,14.582,215.31,346923041,346898065,85.981,60.192,88.522,0.66067,0.10181,0.9928,345.73,115.83,1141.4,24.205,-154.78,201.47,179.62,21.339,340.0,2417.0,1032.5,31937.0,1260.6,-10913.0,1672.3,0.90819,0.048113,0.89858,0.045878
504,Gaia EDR3 1290526110673871616,Gaia EDR3 1290526145033610880,228.236,228.22,34.5038,34.5035,-84.643,0.010598,-84.814,0.010883,-25.825,0.012102,-23.982,0.012973,-43.886,1.1803,,,,,,,,,,,,,,,10.75,13.442,11.365,14.66,9.9954,12.354,8.32,9.005,8.444,10.091,10.904,10.289,15.527,646.99,67857722,67857721,91.287,90.554,101.51,0.51227,0.054502,0.99382,331.68,130.01,830.87,56.918,-120.83,236.49,180.02,15.067,345.31,2886.9,1142.8,18463.0,1269.1,-6826.4,1717.4,0.76463,0.026144,0.43719,0.010238
505,Gaia EDR3 6469985605674295424,Gaia EDR3 6469985502595090560,313.073,313.062,-55.743,-55.7505,33.995,0.012112,33.315,0.017433,-32.017,0.0094148,-33.577,0.013204,-6.2818,0.23513,,,,,,,,,,,,,,,10.634,11.905,11.252,12.803,9.9151,10.982,8.398,9.079,8.508,8.966,9.816,9.145,15.884,300.64,354134559,354134555,106.49,96.281,144.34,0.64507,0.096897,0.94199,321.1,111.24,1057.0,163.87,-5.8902,340.08,180.1,25.185,336.58,2157.9,939.85,27529.0,1307.1,-8871.2,1682.4,0.72289,0.020856,0.6059,0.014936
506,Gaia EDR3 3076534861386561536,Gaia EDR3 3076535243639085440,128.092,128.096,-0.937638,-0.9274,-133.93,0.015817,-135.51,0.016946,83.548,0.013759,82.018,0.014501,15.315,0.28546,14.849,0.35479,,,,,,,,,,,,,8.9944,9.8397,9.3165,10.257,8.4952,9.2902,7.401,7.835,7.532,8.15,8.631,8.248,14.418,311.98,121202964,121202975,83.834,42.97,87.378,0.87941,0.61669,0.99714,412.69,224.61,865.85,-77.175,-253.87,101.86,180.95,9.242,352.6,4508.3,2670.0,20208.0,-2109.8,-17680.0,-377.36,0.9509,0.072412,0.82392,0.034663
507,Gaia EDR3 149726790484381568,Gaia EDR3 149726996642811904,66.2954,66.2821,25.7491,25.7493,58.42,0.033503,57.111,0.025269,-24.161,0.021736,-23.991,0.01777,-1.6976,0.18404,,,,,,,,,,,,,,,7.7346,14.109,7.9866,15.371,7.3671,12.999,6.672,6.934,6.745,10.7,11.505,10.926,15.468,311.66,58636288,58636290,129.86,114.09,159.91,0.3393,0.043386,0.60494,254.96,128.46,523.24,26.704,-141.48,180.76,180.3,22.271,337.96,2299.9,1194.7,9821.8,971.34,-4242.2,1576.6,1.2441,0.055286,0.33818,0.0081741
508,Gaia EDR3 3236272907101649664,Gaia EDR3 3236267035883577728,81.5963,81.5848,3.85676,3.85325,52.367,0.023617,51.875,0.015926,37.454,0.018936,38.753,0.012644,12.613,0.15569,,,,,,,,,,,,,,,7.5263,13.449,7.7785,14.646,7.1718,12.373,6.501,6.775,6.591,10.083,10.932,10.328,15.982,308.65,264536978,264536974,97.125,93.05,126.59,0.80934,0.1356,0.98892,423.15,113.21,1270.4,-38.87,-216.37,140.11,180.48,24.208,336.1,2399.0,1046.1,39319.0,1154.5,-16291.0,1588.6,1.2711,0.064069,0.42599,0.010036
509,Gaia EDR3 2124317973092988544,Gaia EDR3 2124364908494756608,274.306,274.302,51.0456,51.0474,10.606,0.017577,11.3,0.01574,9.0861,0.018815,8.3923,0.017363,-26.431,12.994,-11.285,0.52179,,,,,,,,,,,,,10.075,10.101,10.386,10.4,9.636,9.6893,8.807,9.139,8.87,8.952,9.22,8.991,6.2901,169.95,289724678,289724676,73.867,32.47,79.322,0.3836,0.012635,0.92395,294.41,131.7,574.06,114.34,-19.992,287.11,179.64,11.799,343.3,3315.2,1207.3,10987.0,299.56,-5825.2,1620.8,1.1234,0.081226,1.138,0.052897
510,Gaia EDR3 5046375604006429184,Gaia EDR3 5046375608303136640,47.3701,47.367,-37.8594,-37.8617,-9.3701,0.011343,-10.697,0.012924,-87.689,0.013305,-87.977,0.015765,-0.86349,0.16273,0.3954,1.5152,,,,,,,,,,,,,8.8539,10.231,9.3215,10.534,8.2603,9.7939,6.983,7.54,7.149,8.971,9.3,9.041,6.2626,210.81,165165362,165165360,115.76,103.26,157.67,0.68593,0.28284,0.91928,291.12,146.16,626.07,-87.772,-261.0,72.144,179.66,10.632,349.53,2786.2,1449.8,12853.0,-272.85,-9182.4,849.49,1.4227,0.11246,1.0983,0.067098
511,Gaia EDR3 5320132872386369280,Gaia EDR3 5320134349854194688,123.254,123.257,-54.0513,-54.0492,-18.341,0.016772,-17.774,0.016229,58.504,0.015289,58.435,0.014579,6.6495,0.60628,7.7692,0.31127,,,,,,,,,,,,,10.202,10.343,10.505,10.658,9.7726,9.9,8.995,9.292,9.08,9.092,9.473,9.175,5.936,257.09,342310978,342310986,94.506,91.339,122.61,0.43977,0.022231,0.9871,6254.1,2641.1,12950.0,145.02,-33.634,313.86,179.64,10.842,345.88,307960.0,111740.0,1213300.0,-159040.0,-829390.0,-44103.0,1.1438,0.052862,1.0898,0.061423
512,Gaia EDR3 932923285318103552,Gaia EDR3 932923285318104192,120.942,120.937,47.6513,47.6501,-31.862,0.012785,-32.224,0.01314,-31.165,0.011496,-31.233,0.012164,21.242,0.516,21.575,0.44554,,,,,,,,,,,,,10.737,10.769,11.101,11.141,10.247,10.274,9.31,9.65,9.366,9.328,9.687,9.402,6.2916,154.05,39666992,39666993,94.936,82.936,122.74,0.83977,0.13646,0.99318,11363.0,2720.7,31785.0,84.996,-94.355,264.25,179.28,23.548,335.16,301330.0,131510.0,5251000.0,-125310.0,-2455000.0,-62881.0,1.0182,0.051342,1.01,0.047413
513,Gaia EDR3 500011816202441216,Gaia EDR3 500011811903924480,65.2343,65.227,70.3872,70.3883,-7.7666,0.0090775,-7.5265,0.0096493,19.487,0.010396,19.543,0.011536,,,-31.859,0.31818,,,,,,,,,,,,,10.103,10.134,10.387,10.423,9.6914,9.7183,8.945,9.231,9.02,8.993,9.283,8.999,6.0815,213.62,260186936,260110101,32.264,9.1401,55.949,0.72585,0.57637,0.85933,9626.8,5030.6,19819.0,-91.15,-258.91,64.404,179.78,16.665,331.62,572960.0,304980.0,2384900.0,-33961.0,-47010.0,-28725.0,1.1477,0.056792,1.1321,0.058923
514,Gaia EDR3 688741166041396608,Gaia EDR3 688741166041396224,138.501,138.501,26.1762,26.1793,-90.802,0.023513,-91.776,0.038183,-33.73,0.014821,-33.865,0.023856,54.664,0.23682,54.946,2.9096,,,,,,,,,,,,,8.9273,11.402,9.4496,11.834,8.2944,10.834,6.896,7.457,7.003,9.696,10.152,9.806,6.1876,106.07,285005290,285005291,89.862,83.678,95.138,0.46085,0.023982,0.99259,7054.3,3016.3,14570.0,-46.855,-226.55,132.84,179.75,13.032,349.85,339130.0,124210.0,1318600.0,-60826.0,-683100.0,-24763.0,1.3119,0.18111,0.91747,0.048633
515,Gaia EDR3 6637511079936318848,Gaia EDR3 6637510324022073728,279.837,279.843,-57.4007,-57.4016,14.669,0.013006,14.231,0.013136,-12.188,0.010865,-12.808,0.011074,-4.256,0.5384,-5.8749,0.35699,,,,,,,,,,,,,9.9476,10.826,10.223,11.174,9.5451,10.343,8.813,9.087,8.907,9.422,9.78,9.5,6.3714,149.2,120127141,120127143,115.3,98.89,162.13,0.92407,0.73545,0.98784,10035.0,5077.8,21237.0,45.978,-125.28,222.95,180.17,8.7794,343.99,652930.0,339390.0,2902900.0,-28467.0,-48706.0,-23063.0,1.1781,0.048001,0.97442,0.046784
516,Gaia EDR3 3014618136107593472,Gaia EDR3 3014618136107593600,81.4475,81.4496,-9.27853,-9.28108,2.7711,0.013714,2.2346,0.013413,15.819,0.011581,15.698,0.01089,6.3494,0.60271,6.3032,0.87882,,,,,,,,,,,,,10.742,10.758,11.075,11.098,10.27,10.277,9.373,9.724,9.411,9.364,9.741,9.419,6.1234,155.0,24724214,24724216,62.676,25.436,74.263,0.39372,0.038313,0.81325,6227.5,2808.6,13241.0,-7.1215,-154.11,162.12,179.27,16.808,341.27,274720.0,119080.0,1219000.0,-132260.0,-792180.0,-51690.0,0.99744,0.056475,0.99678,0.05535
517,Gaia EDR3 3205807196540062976,Gaia EDR3 3205807196540063872,64.9407,64.9399,-2.46191,-2.46516,-14.951,0.015702,-15.015,0.023866,-29.196,0.0098746,-27.254,0.015304,-36.909,0.30411,-40.594,0.40798,,,,,,,,,,,,,8.7958,11.286,9.0479,11.681,8.4227,10.757,7.728,8.001,7.818,9.728,10.159,9.795,6.2321,142.08,250190583,250190582,68.145,30.933,81.086,0.59118,0.088302,0.89871,6818.5,2533.7,20989.0,156.75,-17.983,323.3,180.65,25.75,335.65,221080.0,97680.0,2329000.0,-70318.0,-916960.0,-32348.0,1.5554,0.1559,0.90158,0.042679
518,Gaia EDR3 1793740318912476416,Gaia EDR3 1793740318912475008,325.731,325.731,21.8684,21.865,10.354,0.013754,10.592,0.016569,-17.252,0.013865,-18.128,0.016251,-7.0806,0.24659,-5.2149,0.68586,,,,,,,,,,,,,9.8497,11.428,10.144,11.879,9.4342,10.849,8.712,8.997,8.742,9.701,10.168,9.772,6.4041,182.81,354609520,354609525,84.584,57.25,93.639,0.85182,0.13972,0.99312,11083.0,2650.6,31351.0,-40.504,-219.75,138.92,179.97,23.963,335.39,255510.0,111800.0,4547800.0,-105320.0,-2112600.0,-54310.0,1.1984,0.067856,0.89883,0.042135
519,Gaia EDR3 5677955771859729024,Gaia EDR3 5677955703140252032,142.429,142.445,-20.1837,-20.1986,-6.8829,0.021876,-6.7425,0.035656,-4.1883,0.015783,-4.3112,0.025219,,,,,,,,,,,,,,,,,14.185,15.504,15.238,16.898,13.172,14.347,11.014,11.808,11.225,11.923,12.734,12.173,8.8156,193.31,176770894,176770888,164.56,151.12,175.63,0.68576,0.5095,0.88852,19623.0,9456.1,43038.0,77.633,-78.736,234.75,180.91,21.436,338.56,1503200.0,754350.0,7324800.0,-11045.0,-3324100.0,499.05,0.4824,0.011495,0.33757,0.0081171
520,Gaia EDR3 2925898233634243072,Gaia EDR3 2925898061835567616,103.396,103.384,-21.9267,-21.944,-30.533,0.013139,-30.844,0.018673,24.506,0.020919,25.164,0.029348,,,,,,,,,,,,,,,,,14.912,15.679,16.161,17.064,13.805,14.514,11.52,12.287,11.735,12.129,12.92,12.406,9.0736,183.6,78893602,78893559,79.394,47.232,86.825,0.85601,0.14325,0.98328,9728.0,2252.7,26215.0,-109.68,-287.62,68.873,180.15,25.795,333.88,239220.0,104590.0,4151600.0,-95959.0,-1994100.0,-49361.0,0.39103,0.0097218,0.29872,0.007325
521,Gaia EDR3 6910589601737520384,Gaia EDR3 6910577644548566656,314.011,314.01,-5.9226,-5.94304,-10.316,0.032465,-10.182,0.039128,-89.82,0.022305,-89.716,0.031358,,,,,,,,,,,,,,,,,15.23,15.593,16.49,16.914,14.116,14.452,11.819,12.597,12.082,12.156,12.898,12.322,9.2333,199.58,248780470,248780482,76.2,38.943,84.716,0.64607,0.09765,0.9578,374.21,128.24,1227.4,129.63,-41.316,306.53,179.73,22.356,335.68,2924.4,1257.9,37248.0,659.81,-13140.0,1266.0,0.33873,0.0085563,0.28996,0.0076486
522,Gaia EDR3 4968125358619256704,Gaia EDR3 4968125392978994816,31.9132,31.9229,-36.3834,-36.3668,32.559,0.012801,32.631,0.021337,4.3897,0.019297,3.9668,0.035014,,,,,,,,,,,,,,,,,14.792,15.897,15.984,17.253,13.709,14.744,11.479,12.325,11.688,12.357,13.177,12.656,8.8678,276.22,100907187,100907183,42.242,16.645,54.967,0.19581,0.012115,0.49196,258.44,157.3,444.14,92.614,-45.514,253.05,179.86,12.539,338.79,2935.8,1694.2,8038.2,513.64,-3654.6,1771.7,0.40834,0.009951,0.27742,0.0073178
523,Gaia EDR3 1674884005303169664,Gaia EDR3 1674883902223953536,211.838,211.848,70.3002,70.2805,-74.67,0.022403,-75.141,0.029665,-19.074,0.018148,-18.776,0.029291,,,,,,,,,,,,,,,,,14.325,15.448,15.541,16.909,13.231,14.253,10.851,11.763,11.069,11.715,12.587,11.946,8.6109,181.3,154124157,154124152,106.19,96.109,142.86,0.72104,0.11712,0.94935,376.28,118.38,1246.7,-84.83,-262.11,87.88,179.75,25.325,333.69,2450.0,1075.9,36768.0,943.73,-14566.0,1420.9,0.52143,0.012593,0.37924,0.0093985
524,Gaia EDR3 5377759616826429824,Gaia EDR3 5377765526701413760,178.32,178.318,-45.9196,-45.9001,-15.369,0.015484,-15.14,0.043632,-6.9476,0.016185,-7.1047,0.04407,,,,,,,,,,,,,,,,,13.777,16.381,14.924,18.009,12.716,15.134,10.508,11.329,10.73,12.575,13.392,12.815,9.1199,265.79,62068419,62068390,120.58,103.01,154.7,0.57186,0.082104,0.78688,327.71,127.75,984.75,59.566,-114.99,228.54,179.8,28.407,331.04,2792.0,1306.6,27964.0,838.26,-9405.9,1359.0,0.5537,0.013406,0.24007,0.0061178
525,Gaia EDR3 1665419099973130240,Gaia EDR3 1665419237412436608,203.26,203.277,63.2293,63.2489,16.364,0.01486,15.945,0.052499,-2.3809,0.013302,-2.3526,0.045766,,,,,,,,,,,,,,,,,13.707,15.911,14.728,17.379,12.706,14.713,10.569,11.418,10.793,12.278,13.101,12.508,8.9597,168.1,158461069,158461073,72.482,33.745,82.985,0.60668,0.087325,0.93198,460.98,166.83,1458.4,-61.832,-237.25,106.0,180.41,23.963,337.3,5157.3,2233.5,57735.0,383.89,-20831.0,1259.2,0.54879,0.013266,0.28182,0.0071139
526,Gaia EDR3 4901180528009675392,Gaia EDR3 4901180424930460800,2.16247,2.1411,-63.5828,-63.602,104.43,0.013449,104.51,0.020774,17.106,0.016855,17.328,0.025055,,,,,,,,,,,,,,,,,14.126,15.225,15.325,16.649,13.043,14.052,10.725,11.554,10.938,11.541,12.392,11.798,9.451,199.86,425906294,425906305,97.379,93.306,132.14,0.54286,0.063998,0.98252,368.04,140.07,1008.9,-98.789,-276.01,71.097,180.81,17.005,341.92,3184.3,1286.6,24872.0,442.63,-10118.0,1184.5,0.5094,0.012267,0.37567,0.0091572
527,Gaia EDR3 3204622232241862272,Gaia EDR3 3204622060443115264,66.9159,66.9256,-3.71918,-3.73509,14.615,0.032822,14.732,0.052525,-11.07,0.025086,-11.395,0.042069,,,,,,,,,,,,,,,,,14.841,15.935,16.038,17.345,13.745,14.766,11.44,12.291,11.667,12.323,13.188,12.623,9.1222,163.69,248649238,248649242,82.71,52.676,87.072,0.80782,0.13573,0.98874,2104.1,563.23,6423.1,-104.87,-282.24,74.115,179.73,24.015,335.24,23355.0,10173.0,391800.0,-8107.6,-184110.0,-3478.7,0.39967,0.010266,0.26904,0.0072149
528,Gaia EDR3 2077804263255580160,Gaia EDR3 2077810177432417792,292.959,292.959,42.7993,42.8191,11.991,0.013066,12.031,0.028158,9.6158,0.013992,9.6514,0.027904,14.08,0.64663,,,,,,,,,,,,,,,12.638,15.353,13.399,16.788,11.803,14.176,10.002,10.777,10.128,11.714,12.572,11.951,8.9722,286.65,240184373,240184336,77.046,37.891,84.233,0.5469,0.069039,0.95738,1447.7,551.23,4056.3,-66.909,-242.32,99.624,178.9,19.859,340.49,21332.0,8831.7,176300.0,-4078.7,-73666.0,-588.13,0.63698,0.015491,0.36677,0.0087463
529,Gaia EDR3 1655107879928467328,Gaia EDR3 1655108017367424512,256.193,256.261,73.0996,73.1088,62.397,0.026292,62.731,0.068592,-30.231,0.025055,-30.498,0.05486,,,,,,,,,,,,,,,,,15.124,16.706,16.295,18.173,14.05,15.515,11.844,12.651,12.069,13.089,13.932,13.361,8.9573,300.54,441725116,441725818,121.84,105.69,161.79,0.76478,0.45657,0.92196,1398.3,738.99,2956.8,162.87,-10.198,325.28,179.6,13.374,349.46,26914.0,15297.0,122430.0,-21638.0,-116600.0,-11018.0,0.34703,0.0086907,0.19201,0.00568
530,Gaia EDR3 3365281870563656192,Gaia EDR3 3365281909221094272,105.566,105.543,20.2107,20.209,-45.408,0.017285,-45.342,0.032394,-40.118,0.015041,-40.445,0.025312,78.385,14.731,,,,,,,,,,,,,,,13.264,14.909,14.129,16.219,12.36,13.778,10.367,11.223,10.549,11.412,12.237,11.666,9.4009,125.17,59204579,59204576,61.532,23.859,70.203,0.33276,0.010455,0.78014,1493.1,732.36,2800.2,-94.223,-224.11,72.254,180.31,12.796,341.29,35674.0,14501.0,108420.0,-17419.0,-75533.0,-988.28,0.56743,0.013912,0.39752,0.0095653
531,Gaia EDR3 6408243423569585792,Gaia EDR3 6408255174600108160,338.0,337.994,-58.9834,-58.9805,39.801,0.013749,39.225,0.014703,-8.9877,0.017395,-9.581,0.018267,,,,,,,,,,,,,,,,,14.615,14.715,15.796,15.922,13.541,13.63,11.294,12.12,11.522,11.342,12.206,11.58,8.6598,198.95,231706296,231706298,81.016,45.064,86.444,0.60555,0.085487,0.97847,1753.8,622.61,5483.6,-133.15,-310.76,39.236,181.05,21.68,340.36,28133.0,11794.0,308270.0,-6434.3,-119460.0,-1687.4,0.44378,0.010671,0.43551,0.010366
532,Gaia EDR3 2224936446816171008,Gaia EDR3 2224936446816167680,340.653,340.645,67.7187,67.7216,9.8971,0.026209,9.8976,0.03091,44.552,0.026561,45.309,0.030633,,,,,,,,,,,,,,,,,15.351,15.689,16.58,16.97,14.248,14.564,12.021,12.845,12.246,12.297,13.095,12.525,8.3421,207.06,376770470,376770464,77.737,36.749,82.668,0.41537,0.021572,0.95389,1564.1,670.76,3200.6,114.15,-59.992,261.42,180.22,16.001,348.48,39180.0,14442.0,150540.0,-6453.2,-80574.0,-1324.1,0.3374,0.0085123,0.29835,0.0074828
533,Gaia EDR3 2590633052137356672,Gaia EDR3 2590633120856833152,20.7052,20.703,15.003,15.007,57.945,0.052072,58.082,0.050336,12.433,0.024695,12.668,0.025098,,,,,,,,,,,,,,,,,15.512,15.56,16.845,16.91,14.373,14.417,12.032,12.842,12.263,12.074,12.872,12.326,8.7216,132.05,58858393,58858396,97.497,93.655,133.06,0.50912,0.055325,0.98127,1360.2,535.7,3381.8,90.006,-78.213,267.2,180.01,16.51,344.53,23495.0,9305.5,147600.0,-4126.6,-69266.0,-451.17,0.32872,0.0080912,0.3221,0.008276
534,Gaia EDR3 2965741133404696960,Gaia EDR3 2965741133404697600,87.2511,87.2465,-21.0097,-21.0115,-36.485,0.014115,-37.005,0.01531,22.221,0.018161,22.113,0.018531,,,,,,,,,,,,,,,,,14.405,14.594,15.535,15.751,13.35,13.531,11.13,11.964,11.36,11.329,12.131,11.515,8.7481,274.77,93445549,93445545,85.887,59.509,88.466,0.6178,0.084606,0.99197,1578.0,557.14,5020.7,60.228,-118.67,236.66,179.9,20.069,341.22,26216.0,10965.0,296630.0,-5755.5,-112200.0,-1390.1,0.46892,0.011611,0.43891,0.010469
535,Gaia EDR3 1572085612341667200,Gaia EDR3 1572084959506637952,185.285,185.292,52.8262,52.8269,-28.557,0.014856,-28.714,0.026722,14.882,0.0162,14.791,0.029879,,,,,,,,,,,,,,,,,14.595,15.882,15.705,17.244,13.55,14.736,11.379,12.212,11.602,12.429,13.254,12.678,8.5761,323.36,165312970,165312969,123.67,105.37,156.4,0.53463,0.075328,0.73464,1448.5,609.7,4020.7,142.55,-31.032,312.3,179.88,28.413,331.43,21929.0,10625.0,179920.0,-7050.9,-77998.0,-3007.0,0.43473,0.010244,0.27493,0.0070698
536,Gaia EDR3 2851476964463714432,Gaia EDR3 2851476964463714560,358.647,358.651,24.4626,24.4603,88.616,0.024426,88.537,0.035918,-31.18,0.015317,-30.597,0.022483,,,,,,,,,,,,,,,,,14.591,15.631,15.882,16.971,13.467,14.482,11.083,11.942,11.304,12.077,12.982,12.323,8.629,139.37,348592262,348592261,151.25,132.69,171.04,0.3203,0.22011,0.62102,1393.3,893.42,2608.0,-131.93,-293.42,21.091,179.81,23.854,340.45,28801.0,19907.0,99284.0,-22378.0,-79050.0,-13005.0,0.48423,0.011516,0.32307,0.008058
537,Gaia EDR3 572193277095120512,Gaia EDR3 572193311454858240,28.0982,28.1244,82.7698,82.7722,-39.066,0.031387,-39.713,0.041954,-12.892,0.033314,-13.025,0.04177,,,,,,,,,,,,,,,,,15.653,16.045,16.96,17.558,14.526,14.845,12.203,13.055,12.491,12.358,13.197,12.681,8.5407,169.77,399762091,399762092,73.697,37.373,83.882,0.71582,0.11679,0.94884,1544.2,492.05,5087.3,34.063,-138.79,211.14,180.88,24.754,333.97,18208.0,8056.4,267830.0,-6064.2,-117230.0,-2465.3,0.30538,0.0077903,0.28515,0.0072
538,Gaia EDR3 5597616690615729536,Gaia EDR3 5597616690615729920,122.155,122.15,-28.4486,-28.4475,-50.57,0.021012,-50.713,0.032222,45.667,0.02455,46.102,0.037881,,,,,,,,,,,,,,,,,15.462,16.327,16.958,18.016,14.257,15.062,11.712,12.585,11.966,12.403,13.257,12.677,8.44,129.86,154471801,154471807,95.164,92.073,120.7,0.84724,0.14459,0.99352,1954.3,478.2,5668.5,-88.886,-267.37,90.426,179.99,23.691,336.11,18940.0,8242.4,336390.0,-4976.9,-157920.0,-1484.3,0.3787,0.0091531,0.27687,0.0070506
539,Gaia EDR3 5271614654064934656,Gaia EDR3 5271614585345457792,130.797,130.801,-68.3717,-68.3756,-53.3,0.024068,-53.401,0.034975,-111.43,0.020064,-111.52,0.029314,,,,,,,,,,,,,,,,,14.755,15.553,15.954,16.742,13.671,14.464,11.433,12.218,11.638,12.212,13.041,12.483,8.2072,320.22,301786921,301786926,43.794,13.504,64.29,0.69214,0.4629,0.83494,1835.0,1022.7,3820.5,-125.62,-295.08,30.791,180.51,13.047,341.45,39048.0,23454.0,169340.0,-1989.9,-4519.2,-1289.0,0.44292,0.010677,0.31801,0.0076427
540,Gaia EDR3 504689138670885760,Gaia EDR3 504689138670886016,28.5451,28.5404,55.2459,55.2425,-57.079,0.036254,-56.796,0.064933,25.626,0.031409,26.073,0.05692,,,,,,,,,,,,,,,,,15.469,16.806,16.862,18.436,14.309,15.559,11.918,12.765,12.157,12.999,13.841,13.235,8.5295,87.098,370949654,370949667,82.514,41.699,86.96,0.7569,0.32607,0.99138,1311.1,652.14,2866.8,-57.898,-232.39,120.42,180.31,8.8486,351.51,21860.0,11414.0,105200.0,-16344.0,-93875.0,-7400.3,0.35085,0.0086839,0.20769,0.0057353
541,Gaia EDR3 845832962147136640,Gaia EDR3 845832962146599040,172.15,172.149,56.7166,56.7173,547.37,0.036554,544.8,0.012766,-535.66,0.040086,-549.39,0.013685,,,,,,,,,,,,,,,,,12.904,13.196,14.565,14.885,11.656,11.934,8.747,9.369,8.828,8.622,9.627,8.876,46.36,1062.5,310933123,310933122,124.01,108.46,157.3,0.40705,0.051899,0.72012,1514.4,692.9,3406.2,-14.99,-170.35,154.51,179.62,21.976,337.02,26618.0,12762.0,139100.0,-6693.4,-71345.0,-2270.8,0.3019,0.012075,0.29524,0.0069612
542,Gaia EDR3 365124382538652032,Gaia EDR3 365124378243998080,8.32286,8.32296,34.3195,34.3186,100.55,0.014286,83.103,0.014495,-56.358,0.012702,-58.817,0.012414,,,,,,,,,,,,,,,,,13.304,13.43,15.025,15.163,12.026,12.151,9.386,9.954,9.641,9.47,9.975,9.769,40.537,505.81,125991341,125991342,67.796,31.507,81.373,0.69533,0.11334,0.90209,1443.0,482.43,4717.2,-92.772,-268.9,79.298,179.18,28.132,332.5,15654.0,6985.2,213580.0,-3704.6,-90018.0,-904.95,0.23368,0.0088741,0.22435,0.0057187
543,Gaia EDR3 5568872394338114560,Gaia EDR3 5568872398635858816,97.9613,97.9605,-43.5342,-43.5349,-277.53,0.014387,-263.67,0.018435,-29.762,0.014719,-13.039,0.019305,,,,,,,,,,,,,,,,,10.017,11.601,10.996,12.888,9.0751,10.468,6.789,7.631,6.998,7.054,7.852,7.308,42.029,1563.8,293689266,293689267,84.204,56.974,87.779,0.84638,0.13894,0.99243,1802.4,441.23,5153.1,174.3,-4.0148,353.5,180.88,23.232,335.65,15409.0,6755.6,269630.0,-4511.5,-126330.0,-1512.7,0.61581,0.015601,0.53321,0.026023
544,Gaia EDR3 6621449620231453184,Gaia EDR3 6621449620231453312,335.944,335.943,-28.1135,-28.1131,150.28,0.013668,147.04,0.016018,90.837,0.012833,78.026,0.015,,,,,,,,,,,,,,,,,13.379,13.419,14.965,15.014,12.106,12.176,,,,,,,39.122,682.2,2028291051,2028291052,46.095,18.59,63.441,0.32301,0.042198,0.53796,1389.0,727.63,2791.2,-121.02,-292.63,40.195,180.21,24.099,335.05,28245.0,15579.0,117050.0,-8814.3,-69218.0,-2774.1,0.28454,0.011958,0.27137,0.010859
545,Gaia EDR3 2026551014092729216,Gaia EDR3 2026550979732990080,292.109,292.108,29.0756,29.0744,53.147,0.0095857,51.349,0.014185,-117.14,0.010668,-118.27,0.01517,18.891,1.2522,,,,,,,,,,,,,,,10.838,13.712,11.323,14.746,10.222,12.665,8.937,9.46,9.04,10.472,11.324,10.683,10.522,410.11,111785426,111785414,27.485,10.627,44.185,0.12352,0.01105,0.43009,1041.4,760.03,1695.5,10.828,-147.71,156.44,180.58,21.354,346.76,20128.0,15342.0,51121.0,-2970.2,-29492.0,1215.1,0.81396,0.028834,0.5131,0.012967
546,Gaia EDR3 3671619180295246976,Gaia EDR3 3671619180295819264,209.724,209.723,4.221,4.21997,-94.186,0.020466,-95.866,0.02079,-110.42,0.015124,-113.33,0.016185,36.301,5.9592,,,,,,,,,,,,,,,12.117,13.743,12.867,14.865,11.293,12.686,9.494,10.287,9.615,10.457,11.308,10.67,10.482,226.1,397118543,397118541,121.38,105.87,155.98,0.44905,0.061242,0.76351,1221.9,531.94,2953.6,72.078,-98.293,229.67,180.76,23.273,336.8,19509.0,9116.9,119280.0,-7061.6,-63409.0,-2751.5,0.65734,0.016745,0.51322,0.012398
547,Gaia EDR3 3319709450054403968,Gaia EDR3 3319709454349387264,87.3077,87.3088,4.59868,4.59947,82.497,0.015891,81.956,0.0174,-94.021,0.013124,-96.062,0.015809,6.3894,0.31636,,,,,,,,,,,,,,,10.574,13.404,10.979,14.27,10.03,12.443,8.923,9.385,8.995,10.404,11.251,10.608,10.384,122.43,158758426,158758425,94.054,64.672,130.9,0.68472,0.084587,0.98258,5656.1,1847.9,16110.0,147.1,-31.254,325.58,179.73,21.394,340.07,182580.0,77108.0,1984700.0,-55797.0,-898740.0,-22891.0,0.8126,0.033152,0.53088,0.013173
548,Gaia EDR3 6158067003119775488,Gaia EDR3 6158067003121356032,186.603,186.603,-34.8681,-34.8695,-29.739,0.014315,-28.08,0.016998,-11.892,0.016472,-11.337,0.018618,13.396,0.71816,,,,,,,,,,,,,,,12.208,13.55,12.953,14.58,11.384,12.542,9.608,10.374,9.745,10.422,11.239,10.603,10.458,272.8,130723772,130723774,105.01,93.592,140.37,0.78702,0.1282,0.96959,6515.3,1787.2,19693.0,-85.293,-262.9,91.611,179.33,25.509,334.05,140600.0,61618.0,2253800.0,-55379.0,-1025300.0,-26538.0,0.64388,0.016618,0.52248,0.013034
549,Gaia EDR3 6770297518678824960,Gaia EDR3 6770297514381564416,289.095,289.096,-24.239,-24.2376,-2.6197,0.015007,-1.2267,0.019697,-46.697,0.012585,-45.456,0.016264,7.7388,0.59285,7.5945,1.5648,,,,,,,,,,,,,12.299,12.901,13.112,13.844,11.433,11.948,9.52,10.35,9.707,9.833,10.708,10.061,10.65,202.43,2465642,2465637,103.99,94.365,150.12,0.79471,0.39063,0.98387,5028.3,2540.1,10821.0,-66.549,-237.98,111.2,179.8,8.604,350.34,214250.0,113970.0,1002200.0,-21042.0,-51180.0,-14405.0,0.64739,0.015742,0.60442,0.016636
550,Gaia EDR3 4938040761978194304,Gaia EDR3 4938040761978194560,30.7616,30.7628,-49.3424,-49.3437,74.98,0.0098696,73.883,0.010375,6.6625,0.011591,4.1915,0.013025,7.1034,0.42345,6.7163,1.0193,,,,,,,,,,,,,10.901,13.353,11.412,14.368,10.276,12.351,8.985,9.542,9.091,10.202,11.069,10.459,10.496,388.58,219990365,219990367,75.233,27.44,122.09,0.58045,0.06274,0.96362,4888.0,1872.0,11868.0,118.18,-58.467,294.09,179.37,17.122,343.56,180190.0,73805.0,1178200.0,-38713.0,-504770.0,-16020.0,0.80196,0.027912,0.55481,0.013936
551,Gaia EDR3 4396228399909591552,Gaia EDR3 4396228404207883776,238.608,238.609,-7.5035,-7.50224,-52.982,0.019895,-49.931,0.018784,2.9919,0.013369,3.2851,0.012416,-25.445,0.8722,-35.551,9.4612,,,,,,,,,,,,,12.824,13.237,13.744,14.263,11.888,12.234,9.825,10.678,10.021,10.035,10.885,10.187,10.574,249.18,54837607,54837608,128.19,100.91,165.95,0.74547,0.21667,0.94023,5365.3,2348.8,11905.0,-42.276,-201.78,130.87,180.47,12.478,344.58,273490.0,115650.0,1319600.0,-22050.0,-77688.0,-15088.0,0.60764,0.016519,0.57792,0.014339
552,Gaia EDR3 6093911294217522688,Gaia EDR3 6093911294210481920,208.881,208.88,-48.6034,-48.6049,-159.75,0.014488,-158.4,0.01289,-110.41,0.013951,-113.36,0.012162,5.0483,1.8514,9.3893,1.5997,,,,,,,,,,,,,10.276,13.157,10.678,14.116,9.7351,12.181,8.689,9.119,8.751,10.087,10.88,10.239,10.568,429.74,241742331,241742337,55.684,22.661,75.543,0.46589,0.056152,0.81566,4964.2,2083.0,12613.0,-166.11,-331.4,6.4025,179.61,24.275,335.18,196160.0,91928.0,1369700.0,-85536.0,-677560.0,-38407.0,0.86881,0.037487,0.57011,0.014034
553,Gaia EDR3 4465366073317360896,Gaia EDR3 4465366073317361024,248.145,248.144,15.0993,15.0987,-47.237,0.016232,-48.937,0.0099408,-11.701,0.015445,-13.592,0.0099985,-16.937,0.4649,-16.116,0.67577,,,,,,,,,,,,,11.338,12.287,11.937,13.069,10.641,11.429,9.139,9.742,9.242,9.562,10.301,9.706,10.149,320.04,148074301,148074300,103.75,61.081,148.08,0.61331,0.068908,0.96855,5327.4,1797.4,13604.0,40.821,-136.26,217.24,180.33,19.798,338.97,185600.0,77994.0,1624100.0,-89467.0,-831230.0,-30522.0,0.79837,0.027618,0.66111,0.016079
554,Gaia EDR3 4125427653881549184,Gaia EDR3 4125427623823113856,252.986,252.985,-23.574,-23.575,-5.7182,0.02207,-6.6101,0.027454,-8.1693,0.015261,-6.7228,0.019316,-25.875,0.45527,,,,,,,,,,,,,,,10.252,13.5,10.654,14.52,9.712,12.482,8.673,9.124,8.729,10.305,11.141,10.492,10.409,231.27,437545628,437545625,69.435,27.927,77.399,0.47809,0.048657,0.90288,526.09,243.53,1065.5,-67.368,-212.16,104.49,180.25,11.257,346.11,10368.0,4291.5,39277.0,-4576.1,-26309.0,1065.4,0.88707,0.040926,0.54334,0.013612
555,Gaia EDR3 2136878244174648832,Gaia EDR3 2136878072375958656,293.051,293.068,53.6827,53.6707,-82.398,0.01381,-82.759,0.064992,-125.9,0.014976,-126.22,0.071336,8.2387,0.15777,,,,,,,,,,,,,,,9.3942,17.032,9.7578,18.886,8.9049,15.725,7.95,8.273,8.017,13.076,13.825,13.378,9.6827,304.87,26758111,26758093,65.962,30.159,80.607,0.63965,0.10229,0.8795,547.96,195.01,1788.4,-15.356,-190.76,153.79,178.58,27.703,333.46,5992.3,2707.5,75195.0,-129.06,-27825.0,935.71,1.1573,0.06847,0.17764,0.0050382
556,Gaia EDR3 2837311887444056320,Gaia EDR3 2825302299891243904,349.306,349.321,19.9736,19.9681,-26.609,0.023668,-26.997,0.065623,-81.668,0.016527,-81.897,0.058744,-5.4998,0.16152,,,,,,,,,,,,,,,8.7079,16.479,9.0221,18.005,8.2648,15.261,7.428,7.787,7.474,12.832,13.622,13.094,9.3688,184.64,243068247,243069612,77.354,38.466,84.461,0.55219,0.068388,0.96078,376.24,143.58,1061.8,-38.286,-205.49,137.45,179.49,19.661,340.07,3656.7,1527.8,30725.0,217.12,-12268.0,1046.4,1.1958,0.11274,0.20228,0.0054361
557,Gaia EDR3 4356588398685960960,Gaia EDR3 4356588329966476544,243.449,243.458,-4.16416,-4.1776,-54.339,0.019727,-54.964,0.089709,-4.5396,0.014096,-4.7553,0.06552,-18.364,0.26713,,,,,,,,,,,,,,,9.9106,16.892,10.281,18.973,9.4054,15.531,8.428,8.842,8.51,12.636,13.507,12.899,9.7062,220.51,193512223,193512213,73.385,32.565,80.333,0.43435,0.035927,0.92549,505.46,215.5,1084.2,-95.644,-268.46,51.545,179.73,16.941,346.41,7402.7,2896.9,32692.0,246.45,-15889.0,1289.2,0.9708,0.061153,0.21737,0.0057999
558,Gaia EDR3 4972515124434378112,Gaia EDR3 4972515158793666048,3.15075,3.131,-51.6998,-51.6876,72.201,0.011515,72.805,0.031308,-0.78536,0.01327,-0.22646,0.036199,-1.3199,0.31728,,,,,,,,,,,,,,,10.19,16.499,10.588,18.279,9.6633,15.212,8.633,9.101,8.743,12.468,13.335,12.736,9.5247,249.3,200669018,200669023,76.468,34.555,81.456,0.44969,0.020349,0.95013,362.84,160.83,725.61,58.168,-89.359,232.13,180.51,11.22,345.35,5091.7,1913.2,18334.0,-992.06,-11223.0,1547.7,0.94142,0.048162,0.23988,0.0065405
559,Gaia EDR3 3117239851297612032,Gaia EDR3 3117239125444343680,98.241,98.259,-2.47245,-2.47143,-5.2443,0.01551,-6.0246,0.093393,37.513,0.017547,35.963,0.089552,,,,,,,,,,,,,,,,,9.6814,16.913,10.017,18.855,9.2192,15.585,8.363,8.701,8.467,12.821,13.661,13.077,10.101,221.96,37163601,37238576,152.33,132.43,171.79,0.56991,0.48727,0.77818,731.95,434.62,1450.7,-107.7,-260.5,56.58,178.37,19.675,329.93,15443.0,9883.6,60275.0,847.33,653.11,1252.3,0.99058,0.035931,0.19357,0.0055154
560,Gaia EDR3 6698647843448574592,Gaia EDR3 6698647809088837888,301.01,300.994,-34.8527,-34.8602,0.82478,0.016776,0.82746,0.059273,-36.201,0.012212,-36.367,0.040854,22.265,0.36123,,,,,,,,,,,,,,,10.488,16.296,10.922,17.94,9.9259,15.051,8.808,9.299,8.925,12.421,13.286,12.667,9.3894,266.65,336851092,336851098,145.68,126.88,169.23,0.43266,0.26752,0.66495,520.0,311.39,1007.7,-168.06,-322.3,-5.6374,180.33,17.267,338.06,7096.7,4552.0,26499.0,1044.7,753.07,1629.8,0.91021,0.044594,0.25424,0.0067437
561,Gaia EDR3 302820964171798400,Gaia EDR3 302819692861908096,26.1762,26.1567,30.709,30.7091,103.25,0.014942,103.46,0.081148,-36.699,0.016082,-36.6,0.075837,-14.039,0.37457,,,,,,,,,,,,,,,10.653,16.925,11.139,18.831,10.049,15.618,8.829,9.348,8.938,12.742,13.667,12.983,9.3768,223.49,85282612,85282611,103.82,95.315,139.71,0.74809,0.12164,0.96348,630.3,188.19,2064.6,-37.702,-215.38,136.64,179.95,24.444,334.17,4600.0,2013.4,73161.0,7.3572,-31588.0,908.68,0.91097,0.043851,0.21592,0.0057574
562,Gaia EDR3 3292084362141980800,Gaia EDR3 3292084533940671872,75.2675,75.2724,11.4186,11.4336,-16.639,0.024073,-16.733,0.054105,-35.066,0.01833,-35.257,0.037193,-5.7694,0.202,,,,,,,,,,,,,,,9.4462,15.608,9.7395,17.039,9.0288,14.438,8.267,8.577,8.285,11.99,12.822,12.239,8.8113,192.46,450051521,450051515,77.688,37.494,82.959,0.44137,0.036879,0.95606,435.49,182.03,949.52,178.81,25.372,353.35,180.31,13.435,343.98,6650.7,2538.9,30248.0,-1344.1,-17738.0,673.94,1.0995,0.061793,0.32766,0.0081024
563,Gaia EDR3 934325506240990336,Gaia EDR3 934325712399421440,117.332,117.314,49.8413,49.8559,-37.644,0.012857,-37.871,0.053698,-167.31,0.011774,-167.46,0.046941,-19.253,0.29442,,,,,,,,,,,,,,,10.342,16.613,10.747,18.247,9.8069,15.368,8.726,9.154,8.806,12.83,13.615,13.057,9.5964,267.77,458388564,458388568,75.678,41.685,83.3,0.83985,0.14296,0.96567,717.06,189.68,2125.4,-90.383,-267.05,87.223,180.81,26.877,333.55,4559.6,2008.2,75326.0,161.19,-33797.0,1031.8,0.90803,0.046086,0.2011,0.0051305
564,Gaia EDR3 3920690621623350912,Gaia EDR3 3920737557025961216,181.867,181.848,13.0323,13.0366,-381.53,0.017731,-382.78,0.07847,-139.4,0.016603,-140.76,0.067944,35.564,0.19192,,,,,,,,,,,,,,,9.3387,16.424,9.8682,18.628,8.6962,15.036,7.315,7.881,7.431,12.08,13.003,12.4,22.951,163.9,86268835,86268837,54.411,21.887,69.875,0.3727,0.044105,0.70031,6532.6,3089.3,13957.0,-41.469,-210.49,111.84,180.78,20.944,338.57,261030.0,126860.0,1218100.0,-81668.0,-673210.0,-37795.0,0.79593,0.027816,0.12049,0.0028826
565,Gaia EDR3 3555986188102857088,Gaia EDR3 3555985775785995776,162.455,162.442,-17.9844,-17.9983,-112.94,0.019727,-110.51,0.025084,-158.68,0.01749,-158.96,0.021879,23.448,0.33286,,,,,,,,,,,,,,,10.03,13.008,10.729,14.334,9.262,11.885,7.563,8.294,7.705,9.52,10.353,9.8,25.05,437.9,167802150,167802157,128.6,111.74,159.26,0.37027,0.048332,0.64724,6416.1,3130.4,13822.0,-48.324,-205.72,122.13,181.09,23.103,335.99,230500.0,117340.0,1088800.0,-78343.0,-604610.0,-36356.0,0.66445,0.016268,0.35921,0.0086366
566,Gaia EDR3 1692427606677294336,Gaia EDR3 1692427537957816064,186.826,186.903,75.4044,75.3973,-224.21,0.01367,-223.02,0.020341,125.9,0.01114,125.91,0.018079,12.428,0.40334,,,,,,,,,,,,,,,10.08,14.425,10.767,15.993,9.3174,13.204,7.638,8.37,7.779,10.632,11.486,10.908,23.315,563.89,154510935,154510936,64.27,29.24,79.839,0.6667,0.10394,0.86508,8363.5,2927.2,26962.0,-96.478,-267.96,78.832,180.17,28.518,330.51,262490.0,120520.0,3369100.0,-108260.0,-1389800.0,-57978.0,0.71004,0.020016,0.22995,0.0053719
567,Gaia EDR3 6851154985305666048,Gaia EDR3 6851155431982270592,299.7,299.691,-25.3594,-25.3456,138.79,0.016382,139.94,0.036282,-258.43,0.011656,-259.07,0.02622,,,,,,,,,,,,,,,,,13.273,15.329,14.641,17.11,12.124,14.046,9.76,10.585,9.984,11.37,12.216,11.649,23.248,264.94,209277095,209277077,116.74,100.72,152.21,0.62699,0.094531,0.84953,7676.8,2795.6,24461.0,-16.155,-185.4,159.35,180.97,28.253,332.49,205980.0,94083.0,2435000.0,-73225.0,-978910.0,-36959.0,0.34775,0.0084936,0.16083,0.0039732
568,Gaia EDR3 3305966383637466752,Gaia EDR3 3305966417997207296,67.206,67.1917,10.7559,10.7494,-16.803,0.019243,-16.517,0.017282,-96.672,0.015185,-98.852,0.012818,17.335,0.19581,,,,,,,,,,,,,,,10.812,13.272,11.725,14.695,9.8991,12.104,7.896,8.746,8.083,9.646,10.511,9.872,25.517,574.41,284676604,284676608,66.294,29.936,80.613,0.61282,0.0916,0.88355,7007.1,2552.0,22210.0,-94.525,-269.18,73.373,178.44,26.75,334.54,205950.0,92588.0,2377200.0,-68354.0,-956840.0,-32620.0,0.61248,0.015122,0.33547,0.0079877
569,Gaia EDR3 367649617150636928,Gaia EDR3 367649823309063424,12.9729,12.9905,37.8388,37.8539,590.23,0.015392,589.76,0.020265,-127.55,0.011467,-127.86,0.013893,,,,,,,,,,,,,,,,,13.707,14.172,15.14,15.695,12.537,12.969,10.105,10.928,10.357,10.472,11.301,10.736,26.081,428.66,283475508,283475515,137.3,111.7,170.44,0.95831,0.89428,0.98692,20626.0,9745.5,45370.0,21.605,-145.6,196.44,180.4,10.987,327.17,1502700.0,728210.0,7314800.0,-25223.0,-35162.0,-22293.0,0.26527,0.0065038,0.22154,0.0054328
570,Gaia EDR3 694284491350980864,Gaia EDR3 694284628789933568,142.73,142.744,26.9653,26.9862,-140.45,0.022336,-139.61,0.022751,119.96,0.020664,121.69,0.02207,-4.1421,0.4571,,,,,,,,,,,,,,,10.472,13.234,11.269,14.547,9.6292,12.103,7.778,8.596,7.938,9.778,10.591,10.024,26.573,406.55,172518675,172518672,121.98,104.2,155.49,0.55871,0.080479,0.77206,5923.3,2399.9,17004.0,-107.54,-277.62,66.439,181.05,28.537,332.59,175170.0,83234.0,1569900.0,-66680.0,-677210.0,-34109.0,0.61831,0.015184,0.3045,0.007228
571,Gaia EDR3 4839368423837856640,Gaia EDR3 4839371237040134528,66.0052,65.9907,-43.135,-43.1499,35.983,0.013544,37.298,0.013402,-33.449,0.016275,-32.38,0.01635,31.831,0.99278,31.406,4.1761,,,,,,,,,,,,,11.739,12.384,12.854,13.685,10.708,11.268,8.477,9.339,8.709,8.888,9.755,9.111,25.275,851.28,153713422,153713427,55.974,23.286,73.839,0.50475,0.071418,0.73086,7019.1,2995.3,18668.0,158.22,-8.8669,332.2,178.7,27.795,332.13,243700.0,117900.0,1834400.0,-102550.0,-863020.0,-54685.0,0.5261,0.012771,0.45888,0.010895
572,Gaia EDR3 77161217776670208,Gaia EDR3 77161222072044288,32.7175,32.716,13.683,13.6822,114.01,0.031619,110.96,0.025127,-72.063,0.027066,-73.418,0.024446,25.092,0.20887,,,,,,,,,,,,,,,8.016,8.4555,8.3711,8.8586,7.5376,7.9317,6.579,6.911,6.655,6.848,7.212,6.876,23.255,444.01,97404060,97404061,94.309,89.84,117.46,0.86087,0.14238,0.99452,12331.0,2820.2,33999.0,-147.87,-327.1,31.69,180.3,24.479,336.56,239380.0,104210.0,4361900.0,-87746.0,-2020500.0,-43159.0,0.98321,0.04703,0.90908,0.044812
573,Gaia EDR3 1871516919618812288,Gaia EDR3 1871516919620337408,315.591,315.589,37.6529,37.6528,-78.925,0.015999,-78.538,0.020185,-223.0,0.015941,-218.44,0.024503,-7.7147,0.29494,,,,,,,,,,,,,,,8.2282,8.3725,8.6008,8.7561,7.7274,7.8595,6.574,6.916,6.603,6.556,6.942,6.586,22.291,697.09,314385220,314385221,72.198,33.152,82.449,0.55336,0.070847,0.93206,6615.9,2537.0,18628.0,32.085,-143.01,196.28,180.3,21.549,338.77,201060.0,86084.0,1712800.0,-58204.0,-734060.0,-24681.0,0.93725,0.067819,0.92324,0.07517
574,Gaia EDR3 2586715870164766464,Gaia EDR3 2586715870164766336,20.6543,20.6549,12.751,12.7525,401.71,0.022078,396.2,0.036718,10.012,0.010645,15.8,0.015738,14.202,0.26737,15.679,0.37048,,,,,,,,,,,,,9.3319,10.981,9.8644,11.866,8.6847,10.071,7.275,7.855,7.396,7.974,8.684,8.096,22.58,365.03,58857879,58857880,97.035,90.489,127.41,0.80098,0.13135,0.98907,8778.0,2408.2,26853.0,-63.826,-243.0,114.42,179.26,23.653,335.46,199570.0,86919.0,3236500.0,-85002.0,-1497900.0,-44893.0,0.8171,0.031033,0.63952,0.01586
575,Gaia EDR3 3639520621950395904,Gaia EDR3 3639520621950395776,215.661,215.661,-7.76875,-7.77038,10.974,0.028855,6.01,0.026216,-133.81,0.021509,-136.72,0.020553,-33.065,0.15898,-32.388,0.16323,,,,,,,,,,,,,7.405,7.4163,7.7261,7.7388,6.9756,6.986,6.087,6.461,6.162,6.053,6.414,6.142,23.863,594.27,6131661,6131663,64.929,26.288,75.62,0.40189,0.02918,0.84805,6688.8,3019.8,14014.0,-9.7098,-180.26,134.48,180.26,17.999,345.38,269230.0,113220.0,1131900.0,-63606.0,-602160.0,-27133.0,1.0304,0.07989,1.0514,0.083355
576,Gaia EDR3 6884240252254370304,Gaia EDR3 6884240247958763392,318.095,318.094,-15.0003,-14.9995,76.573,0.027293,66.951,0.028326,-39.28,0.022368,-37.343,0.024006,-20.834,0.29288,-21.315,0.29525,,,,,,,,,,,,,7.9842,8.0508,8.3268,8.3995,7.5161,7.5731,6.255,6.647,6.423,6.295,6.656,6.396,21.566,283.89,214616383,214616384,65.099,26.194,74.591,0.38174,0.022817,0.84238,6731.7,3110.2,13359.0,96.355,-73.654,235.46,180.63,17.668,347.08,287760.0,117970.0,1050200.0,-61693.0,-575680.0,-26756.0,0.96857,0.081558,0.94522,0.076749
577,Gaia EDR3 1875535806402317696,Gaia EDR3 1875535806401931264,337.055,337.055,23.5324,23.5338,39.736,0.02069,33.488,0.014989,-39.086,0.020718,-40.834,0.014031,-23.486,0.11441,-24.028,0.28873,,,,,,,,,,,,,8.7974,9.366,9.2096,9.852,8.2627,8.7561,7.108,7.518,7.179,7.414,7.847,7.471,20.201,505.36,411305854,411305852,75.869,38.355,84.668,0.63698,0.093983,0.95703,8491.0,2931.7,27421.0,-122.42,-299.0,48.209,179.81,23.786,337.67,231270.0,99747.0,2853300.0,-71887.0,-1136100.0,-31942.0,0.91339,0.04862,0.84236,0.039261
578,Gaia EDR3 6321929733564266752,Gaia EDR3 6321929729270985472,229.22,229.221,-8.28653,-8.28488,-99.482,0.026801,-92.562,0.022123,-224.94,0.021019,-217.6,0.017507,-32.133,0.13932,-32.213,0.25085,,,,,,,,,,,,,7.8937,9.3669,8.2685,9.9385,7.3997,8.687,6.385,6.806,6.51,7.121,7.791,7.258,25.686,422.59,79390706,79390703,126.55,112.42,158.94,0.33075,0.033117,0.67667,5110.4,2551.4,10226.0,-141.18,-286.46,25.033,179.74,20.009,342.18,158490.0,77080.0,618470.0,-46101.0,-358480.0,-19537.0,0.95407,0.05489,0.77829,0.025789
579,Gaia EDR3 2184643400111529984,Gaia EDR3 2184643400111530624,303.42,303.422,53.1258,53.1254,43.329,0.018792,46.287,0.011949,169.2,0.017743,177.95,0.01255,-34.823,0.24634,,,,,,,,,,,,,,,7.017,9.2682,7.2833,9.7229,6.6472,8.6664,5.921,6.165,5.922,7.017,7.289,7.081,21.281,663.74,295412684,295416019,116.14,101.7,152.51,0.53185,0.072501,0.85643,6399.8,2558.5,17575.0,-70.268,-232.28,102.87,179.12,24.105,336.82,220080.0,98722.0,1777300.0,-69165.0,-795460.0,-31486.0,1.2308,0.086202,0.82625,0.037652
580,Gaia EDR3 4576847000373649920,Gaia EDR3 4576847000373649280,269.037,269.037,21.4953,21.4941,-17.663,0.0098095,-12.436,0.010132,67.266,0.019956,61.28,0.019737,-37.706,0.1452,-34.991,0.3144,,,,,,,,,,,,,8.1267,10.404,8.4665,11.065,7.6623,9.6373,6.656,6.987,6.711,6.812,7.223,7.035,19.936,596.1,275266594,275266590,84.922,57.9,89.613,0.77115,0.12704,0.99168,9131.5,2604.8,29147.0,124.51,-54.055,303.8,181.52,22.699,335.99,209830.0,90645.0,3393000.0,-91401.0,-1539900.0,-48413.0,1.0359,0.068518,0.74397,0.025348
581,Gaia EDR3 6834790365334246912,Gaia EDR3 6834790369629791232,322.14,322.143,-17.8636,-17.8681,94.903,0.020939,94.003,0.019176,-203.64,0.01697,-204.36,0.01566,-38.989,0.86796,-37.85,0.91393,,,,,,,,,,,,,12.332,12.496,13.456,13.667,11.288,11.429,9.083,9.931,9.282,9.207,10.017,9.417,17.7,315.96,165024128,165024125,69.481,30.389,79.353,0.46287,0.047985,0.89679,7711.3,3252.5,17921.0,36.684,-116.49,209.17,180.83,17.359,342.06,291300.0,121750.0,1574700.0,-142600.0,-896000.0,-66479.0,0.5529,0.01347,0.53455,0.013058
582,Gaia EDR3 2713054802782684928,Gaia EDR3 2713055562992212736,343.955,343.956,8.41635,8.42152,92.606,0.022881,92.838,0.026122,-125.81,0.016372,-124.02,0.01755,,,,,,,,,,,,,,,,,13.503,13.789,14.816,15.165,12.376,12.638,10.049,10.847,10.256,10.298,11.084,10.498,19.285,304.72,257328989,257328992,73.057,37.735,83.297,0.78124,0.12898,0.94987,7988.0,2288.8,25255.0,-140.8,-315.75,36.568,179.77,26.272,332.44,163890.0,72491.0,2656900.0,-67159.0,-1236800.0,-35107.0,0.36587,0.0086765,0.32707,0.0080946
583,Gaia EDR3 6649788119394186112,Gaia EDR3 6649786646225001984,280.529,280.52,-55.9074,-55.9039,12.011,0.017144,11.124,0.015999,-79.068,0.013765,-78.048,0.012739,,,,,,,,,,,,,,,,,12.355,13.868,13.825,15.674,11.169,12.58,8.584,9.488,8.825,9.852,10.677,10.077,19.472,390.19,120334451,120334442,71.442,35.943,82.825,0.76381,0.12494,0.94008,7445.5,2208.4,23990.0,-77.359,-252.01,99.646,179.97,26.847,332.47,163390.0,72704.0,2603000.0,-66279.0,-1176100.0,-34570.0,0.59798,0.014717,0.3971,0.0094826
584,Gaia EDR3 3816112394213243904,Gaia EDR3 3816112462932139136,164.701,164.702,5.08906,5.0947,-139.53,0.019918,-136.21,0.022316,-41.066,0.015184,-45.284,0.017791,3.0234,0.28814,3.1343,1.0515,,,,,,,,,,,,,10.293,12.624,10.947,13.816,9.5438,11.556,7.962,8.627,8.081,9.294,10.157,9.528,19.295,520.14,345078992,345078994,82.155,48.021,87.279,0.62072,0.087701,0.9825,8131.8,2859.7,25475.0,102.93,-70.844,281.17,179.08,20.063,339.05,253240.0,106630.0,2835000.0,-119400.0,-1173700.0,-63461.0,0.73905,0.023136,0.4892,0.011946
585,Gaia EDR3 3137189046675670144,Gaia EDR3 3137189046675669504,115.501,115.507,3.80958,3.80921,-221.46,0.015234,-222.37,0.015028,35.596,0.012377,34.97,0.011203,44.828,2.5729,43.174,2.8584,,,,,,,,,,,,,13.254,13.343,14.32,14.423,12.238,12.321,10.102,10.9,10.335,10.18,10.964,10.417,17.605,632.71,280536836,280536840,118.64,102.02,153.5,0.60012,0.09083,0.83127,5828.3,2215.2,17864.0,-156.17,-324.73,18.688,180.52,28.411,332.77,156170.0,72276.0,1655100.0,-55782.0,-673720.0,-27770.0,0.3906,0.0095798,0.3774,0.0090388
586,Gaia EDR3 2300475846282086272,Gaia EDR3 2300475953657761536,335.183,335.231,84.6046,84.6051,37.042,0.018553,36.113,0.018062,44.163,0.015243,47.76,0.01553,-13.345,15.989,2.2257,1.1721,,,,,,,,,,,,,11.753,12.661,12.743,13.782,10.779,11.621,8.581,9.424,8.759,9.408,10.3,9.652,17.803,701.06,461512871,461512872,129.23,116.55,161.5,0.34888,0.028429,0.66536,2984.9,1607.0,5615.6,-17.16,-180.42,123.94,180.47,13.204,342.53,119810.0,58849.0,384410.0,-71598.0,-279570.0,-7089.5,0.62537,0.01533,0.49774,0.011867
587,Gaia EDR3 3767546759455975168,Gaia EDR3 3767546759455974656,154.041,154.045,-11.2226,-11.2204,-276.6,0.020548,-273.58,0.033025,-61.197,0.024155,-59.086,0.031406,-10.314,1.3714,-8.4821,0.90581,,,,,,,,,,,,,12.671,12.968,13.641,13.989,11.706,11.976,9.7,10.477,9.9,9.91,10.683,10.159,17.631,417.83,26306737,26306742,136.4,119.3,162.25,0.26528,0.029354,0.52606,3021.3,1689.3,5734.6,148.23,-4.8946,316.06,180.64,21.417,339.78,104840.0,59336.0,371110.0,-33748.0,-219260.0,-12006.0,0.45471,0.01079,0.42151,0.0099968
588,Gaia EDR3 5196322502974242048,Gaia EDR3 5196322502974241792,124.706,124.683,-81.5501,-81.5448,7.5384,0.014348,8.1186,0.014568,-61.469,0.013334,-60.958,0.014,11.012,0.38363,,,,,,,,,,,,,,,11.024,13.518,11.796,14.806,10.195,12.399,8.379,9.175,8.539,10.069,10.883,10.326,19.177,927.21,322953392,322953387,122.57,104.59,155.71,0.54771,0.07572,0.75783,3362.5,1386.1,9639.9,-114.07,-283.89,59.425,178.56,29.001,331.56,97807.0,46712.0,856690.0,-35896.0,-362130.0,-18075.0,0.63118,0.015657,0.36491,0.0086896
589,Gaia EDR3 3180245642841439488,Gaia EDR3 3180245578418536960,75.2765,75.2796,-12.5795,-12.583,-3.8701,0.016172,-4.4135,0.016675,26.508,0.014971,25.819,0.015373,40.893,0.43869,,,,,,,,,,,,,,,12.173,13.801,13.284,15.3,11.14,12.601,8.917,9.795,9.152,10.096,10.944,10.344,18.413,608.56,348792124,348792120,94.388,91.289,126.07,0.75493,0.3262,0.99502,3401.5,1680.6,7343.7,8.5959,-168.2,187.78,179.9,8.301,351.6,113990.0,58990.0,538810.0,-11939.0,-32990.0,-7464.3,0.56456,0.01374,0.37549,0.0089851
590,Gaia EDR3 2133707660658927744,Gaia EDR3 2133707664956205056,285.675,285.682,50.9202,50.9168,-24.861,0.012475,-26.238,0.016104,97.696,0.01295,99.939,0.016497,-14.438,0.39618,,,,,,,,,,,,,,,9.5429,12.86,10.071,14.151,8.9116,11.746,7.593,8.148,7.723,9.356,10.228,9.562,18.81,519.26,377780209,377780212,120.81,106.1,159.59,0.61257,0.19752,0.87673,3806.2,1910.0,8014.1,-4.0733,-159.17,166.53,181.38,11.815,348.48,164240.0,83293.0,715870.0,-21210.0,-57332.0,-12990.0,0.84315,0.029616,0.4884,0.01158
591,Gaia EDR3 4161600594335462912,Gaia EDR3 4161600594335462784,265.091,265.091,-12.8224,-12.8231,-80.444,0.020345,-73.467,0.020312,-132.85,0.014206,-139.59,0.014144,,,,,,,,,,,,,,,,,13.586,13.593,15.258,15.255,12.325,12.336,9.045,10.109,9.316,,,,32.184,330.98,417165378,1495002870,58.587,24.758,75.838,0.53641,0.078169,0.77743,3223.7,1318.4,9059.1,-9.7999,-175.99,164.7,178.02,27.919,331.54,91031.0,43031.0,775050.0,-37496.0,-348420.0,-19726.0,0.33635,0.01236,0.32931,0.013685
592,Gaia EDR3 42017428833731328,Gaia EDR3 42017428834393472,51.0446,51.0443,14.3937,14.3945,67.485,0.028896,71.327,0.031435,62.867,0.024968,56.688,0.027082,,,,,,,,,,,,,,,,,12.845,12.869,14.212,14.25,11.686,11.712,,,,8.805,10.129,8.98,32.718,672.05,640338065,303474987,101.86,94.216,136.23,0.76868,0.1262,0.97355,4009.0,1159.0,12837.0,-104.2,-279.61,73.913,180.38,25.725,335.3,76436.0,33273.0,1226500.0,-25018.0,-562020.0,-11210.0,0.37298,0.013535,0.3822,0.012468
593,Gaia EDR3 6548272139240237184,Gaia EDR3 6548271761283589120,349.197,349.197,-41.2206,-41.2216,344.62,0.020546,356.67,0.028429,-16.796,0.019236,-17.171,0.024136,,,,,,,,,,,,,,,,,12.078,14.164,13.379,15.809,10.958,12.877,8.622,9.478,8.722,10.245,11.072,8.893,33.809,321.1,175392790,175392788,123.5,111.51,158.93,0.36889,0.024223,0.74866,3708.0,1876.0,7122.1,-106.17,-272.95,32.843,179.69,12.85,342.5,144840.0,65640.0,485550.0,-79930.0,-347990.0,-12197.0,0.403,0.010813,0.23632,0.0083926
594,Gaia EDR3 1690943025461463680,Gaia EDR3 1690943025461463808,181.191,181.192,74.3898,74.3906,203.57,0.024001,200.8,0.028363,-186.12,0.027028,-182.39,0.031985,,,,,,,,,,,,,,,,,14.728,15.015,16.451,16.841,13.449,13.711,10.347,11.0,10.547,,,,30.83,599.27,365949934,950768810,53.778,21.973,71.346,0.43772,0.058499,0.69592,2871.5,1306.6,6895.6,10.458,-161.61,172.7,179.73,26.365,334.4,74922.0,36981.0,448350.0,-25093.0,-225180.0,-11529.0,0.19654,0.0051632,0.1819,0.00872
595,Gaia EDR3 3118922860000172416,Gaia EDR3 3118922860000171776,99.5434,99.5441,-1.29984,-1.29982,-20.658,0.02243,-10.927,0.016846,-163.33,0.020167,-160.19,0.016285,-3.6825,1.2819,,,,,,,,,,,,,,,12.758,13.077,14.184,14.54,11.572,11.894,,,,,,,31.402,532.16,711613741,711613740,62.529,26.081,76.107,0.45733,0.0578,0.81667,527.68,225.3,1262.7,34.998,-136.22,191.36,180.23,21.956,338.16,6148.9,2752.9,36528.0,134.62,-15996.0,1139.6,0.41893,0.014998,0.3722,0.012615
596,Gaia EDR3 4148891545606090368,Gaia EDR3 4148891545606088704,268.201,268.201,-13.8453,-13.8466,-2.9291,0.016495,-3.1209,0.041422,11.025,0.011652,11.092,0.028929,,,,,,,,,,,,,,,,,11.924,15.307,12.4,16.496,11.3,14.195,10.009,10.508,10.12,11.658,12.569,11.92,5.1431,130.27,206926400,206926786,107.96,98.967,152.72,0.71526,0.28915,0.96089,504.7,249.52,1089.2,-50.053,-215.61,125.35,180.5,9.9612,350.41,5903.7,3021.5,27555.0,1256.8,105.22,1495.3,0.93262,0.055025,0.57087,0.014398
597,Gaia EDR3 1125753229416135296,Gaia EDR3 1125753229416135552,132.914,132.911,77.3558,77.3546,-15.889,0.012058,-17.151,0.02107,-29.16,0.013282,-30.261,0.023854,-0.30492,0.3764,,,,,,,,,,,,,,,11.238,14.457,11.629,15.402,10.713,13.452,9.731,10.139,9.839,11.297,12.15,11.54,5.2041,203.68,355951878,355951879,69.015,33.412,81.834,0.74506,0.12023,0.91635,551.09,173.65,1821.2,-41.122,-214.72,135.47,179.3,27.988,331.25,4691.2,2093.9,71120.0,61.936,-29911.0,955.73,0.99493,0.058732,0.61849,0.015776
598,Gaia EDR3 433186454402098304,Gaia EDR3 433186454402098816,47.2264,47.2246,45.5856,45.5855,35.508,0.017628,35.498,0.072017,-20.895,0.016279,-20.928,0.064227,19.036,1.1083,,,,,,,,,,,,,,,11.988,16.469,12.456,17.742,11.383,15.238,10.187,10.662,10.298,12.623,13.475,12.936,5.0893,145.32,192553943,192553944,77.811,41.533,85.493,0.70603,0.11109,0.96868,703.79,222.41,2369.8,-63.692,-237.38,114.02,179.72,23.906,334.79,6893.4,2992.9,104090.0,-1104.9,-42746.0,297.79,0.90049,0.042003,0.41322,0.011623
599,Gaia EDR3 4892360864207588736,Gaia EDR3 4892360864207588864,65.9168,65.9155,-27.4056,-27.4062,-5.4333,0.013527,-5.4979,0.026511,6.2215,0.017636,6.908,0.033944,10.273,0.61361,,,,,,,,,,,,,,,11.531,15.854,11.894,16.852,11.023,14.744,10.082,10.457,10.161,12.467,13.304,12.736,5.2726,230.7,178804297,178804296,147.58,127.85,169.94,0.47038,0.33306,0.69613,536.66,322.55,1057.9,75.187,-77.174,239.25,179.97,17.559,336.41,7240.2,4689.3,27854.0,1150.7,932.48,1617.2,0.90062,0.031813,0.42603,0.011933
600,Gaia EDR3 5440947274463097728,Gaia EDR3 5440947278762443648,159.323,159.322,-39.7321,-39.7317,55.235,0.016362,54.083,0.041482,-35.784,0.015791,-35.73,0.039895,11.523,0.66295,,,,,,,,,,,,,,,11.675,15.864,12.081,16.992,11.129,14.652,10.032,10.489,10.107,12.227,13.046,12.522,5.339,181.23,106399055,106399054,84.339,52.378,98.92,0.71978,0.10373,0.98784,33664.0,10446.0,103260.0,132.1,-46.591,311.11,179.36,21.103,337.15,2226000.0,952740.0,29614000.0,-1028900.0,-13269000.0,-516570.0,0.897,0.04551,0.46512,0.01185
601,Gaia EDR3 2539355089697556864,Gaia EDR3 2539355089698380160,15.5622,15.5635,2.77405,2.77396,9.0438,0.020959,8.8189,0.036778,-34.792,0.015969,-34.116,0.02793,,,,,,,,,,,,,,,,,12.561,14.809,13.086,15.829,11.903,13.768,10.497,11.08,10.592,11.546,12.445,11.779,5.1807,117.93,344714715,344714716,30.134,11.031,48.533,0.13342,0.012829,0.4304,24097.0,16538.0,40155.0,106.32,-49.727,269.74,180.26,14.55,342.07,2515400.0,1767900.0,6689000.0,-1308900.0,-4603900.0,-155480.0,0.8164,0.02869,0.57931,0.014546
602,Gaia EDR3 2298530058595476096,Gaia EDR3 2298530058595475968,314.803,314.799,81.4201,81.419,4.681,0.016339,4.5878,0.049494,0.17662,0.017178,-0.24451,0.049694,-24.974,0.27726,,,,,,,,,,,,,,,11.398,15.923,11.787,17.051,10.87,14.735,9.86,10.258,9.913,12.317,13.15,12.548,5.3006,194.72,367160343,367160342,32.724,10.292,51.708,0.39681,0.21723,0.64978,29896.0,17886.0,57718.0,-37.65,-189.61,125.44,180.08,21.735,342.21,3480800.0,2176700.0,12618000.0,-2923600.0,-10870000.0,-1575900.0,0.95724,0.055085,0.45268,0.01281
603,Gaia EDR3 3931848152088318976,Gaia EDR3 3931848152090778624,189.532,189.532,13.3854,13.3846,-67.918,0.022429,-66.733,0.083254,-2.944,0.020719,-2.9784,0.085568,-41.774,0.59995,,,,,,,,,,,,,,,11.621,15.406,12.06,16.373,11.05,14.216,9.915,10.384,10.016,11.844,12.67,11.977,5.0404,106.89,87599720,87599719,80.125,38.219,86.767,0.62458,0.10268,0.98031,24158.0,11192.0,51428.0,31.078,-137.54,208.68,179.55,9.5273,349.25,2249100.0,1005400.0,9903300.0,-1615400.0,-7790800.0,-697110.0,0.96143,0.059935,0.54856,0.01457
604,Gaia EDR3 6840365718216434816,Gaia EDR3 6840365615137220096,327.217,327.207,-13.7292,-13.7437,-63.119,0.019929,-64.029,0.014959,-62.414,0.015344,-62.122,0.012178,18.192,0.76129,18.172,0.62761,,,,,,,,,,,,,9.3243,10.47,9.681,10.958,8.84,9.8558,7.869,8.293,7.937,8.555,9.117,8.621,14.089,143.74,206237726,206237718,61.467,23.935,73.456,0.40003,0.02967,0.81935,24478.0,11521.0,49811.0,-103.79,-272.42,39.02,178.89,17.197,346.01,2354900.0,1024400.0,9208600.0,-518430.0,-4818600.0,-244310.0,0.91043,0.045732,0.73318,0.024456
605,Gaia EDR3 2514529598906714880,Gaia EDR3 2514541414361083648,31.5725,31.5579,2.62782,2.63953,51.954,0.019826,51.415,0.016431,-66.552,0.015248,-66.176,0.013543,10.431,0.27369,11.008,0.53252,,,,,,,,,,,,,9.5844,11.786,9.9884,12.598,9.052,10.925,8.009,8.427,8.097,9.096,9.863,9.173,13.699,244.95,293287010,293287014,45.684,9.0395,85.93,0.97017,0.92074,0.99711,106880.0,46555.0,243030.0,-164.83,-338.97,12.55,179.77,32.828,350.87,22211000.0,9849200.0,117480000.0,-21917000.0,-117160000.0,-9572500.0,0.90581,0.041664,0.63213,0.015458
606,Gaia EDR3 3749791158495959552,Gaia EDR3 3749791055416743552,160.45,160.446,-14.7085,-14.7247,68.258,0.031491,68.397,0.024007,9.095,0.027434,8.5069,0.022816,1.648,0.52796,0.93306,0.43789,,,,,,,,,,,,,9.0124,9.2795,9.3926,9.6796,8.5149,8.7538,7.501,7.923,7.676,7.715,8.143,7.799,14.003,226.99,391843469,391843463,65.195,20.736,79.22,0.81795,0.49622,0.96371,30714.0,16016.0,66297.0,-47.195,-222.4,119.94,179.62,9.3852,347.99,2896800.0,1624200.0,13679000.0,-270020.0,-539740.0,-205010.0,0.99651,0.06149,0.94301,0.054292
607,Gaia EDR3 1760471948915107200,Gaia EDR3 1760477618271932672,317.737,317.753,15.458,15.4578,15.258,0.01281,15.319,0.015028,44.346,0.010979,44.216,0.012712,14.576,0.17463,15.269,0.55558,,,,,,,,,,,,,8.8937,9.9651,9.2125,10.395,8.4464,9.4054,7.607,7.915,7.648,8.28,8.747,8.34,13.238,315.81,126020390,126020388,107.91,97.204,153.64,0.7698,0.37268,0.9723,30779.0,15549.0,66698.0,-177.35,-353.29,-8.8567,180.26,10.071,350.68,3290900.0,1756900.0,15608000.0,-2817900.0,-14652000.0,-1460600.0,1.0408,0.052001,0.85002,0.036254
608,Gaia EDR3 212586621863612800,Gaia EDR3 212586660519066112,80.6898,80.6578,47.913,47.9112,-178.23,0.019703,-178.73,0.024164,-153.6,0.016014,-154.38,0.019719,,,40.605,0.46417,,,,,,,,,,,,,9.0639,11.611,9.3915,12.338,8.6039,10.812,7.697,8.063,7.764,9.029,9.772,9.185,14.695,257.91,369135647,369135644,132.9,111.78,166.08,0.75442,0.48031,0.88811,40043.0,21032.0,84182.0,63.253,-107.3,222.57,180.04,17.442,347.92,5508800.0,3034700.0,24301000.0,-4941700.0,-23591000.0,-2573400.0,0.93118,0.044141,0.61923,0.015273
609,Gaia EDR3 6570796871887419648,Gaia EDR3 6570797524722448896,330.357,330.346,-44.2719,-44.2833,-72.177,0.010119,-71.956,0.012058,-17.725,0.011096,-18.24,0.012897,19.238,0.11826,18.833,0.3595,,,,,,,,,,,,,9.3647,9.9802,9.7859,10.458,8.8218,9.3799,7.762,8.216,7.877,8.16,8.672,8.277,12.756,290.45,71274052,71274048,58.217,24.886,75.974,0.55978,0.081094,0.7807,32241.0,12856.0,92447.0,-66.081,-236.26,107.47,180.31,28.708,332.35,2296500.0,1088100.0,20982000.0,-946410.0,-9279500.0,-498090.0,1.0079,0.060474,0.90529,0.044837
610,Gaia EDR3 1687554330624583552,Gaia EDR3 1687554291969036032,203.915,203.901,72.6315,72.6158,-21.872,0.021039,-22.241,0.014643,-112.19,0.018952,-112.79,0.014166,-37.321,0.29177,-35.257,0.7678,,,,,,,,,,,,,8.574,12.18,8.8972,13.074,8.1379,11.268,7.328,7.616,7.375,9.268,10.091,9.442,13.3,614.98,298160213,298160219,90.076,84.024,96.57,0.50635,0.051939,0.99312,2358.9,921.21,5872.0,82.633,-97.079,262.36,179.5,15.229,345.77,59715.0,23289.0,374800.0,-13308.0,-176120.0,-4028.5,1.1216,0.06454,0.61693,0.015257
611,Gaia EDR3 6768864992462040832,Gaia EDR3 6768865714016553344,294.807,294.784,-22.5745,-22.5801,-66.796,0.014001,-67.845,0.015278,43.848,0.013178,43.827,0.013066,-57.625,0.6348,-57.619,0.36292,,,,,,,,,,,,,9.1898,11.107,9.5653,11.759,8.6956,10.359,7.703,8.078,7.746,8.705,9.418,8.831,14.673,405.63,127267471,127267468,95.708,84.526,123.49,0.87004,0.14355,0.99343,3706.5,815.48,9834.7,37.938,-141.4,217.21,180.69,24.246,335.47,44081.0,19192.0,803780.0,-15639.0,-373720.0,-7164.5,0.93826,0.05181,0.66954,0.016326
612,Gaia EDR3 1320009721131760640,Gaia EDR3 1320009686772023424,238.953,238.938,29.194,29.1893,8.396,0.010214,8.3307,0.012854,-37.59,0.013042,-37.362,0.015752,-17.497,0.24163,-17.532,0.47427,,,,,,,,,,,,,10.431,10.973,10.985,11.649,9.7611,10.207,8.355,8.939,8.442,8.541,9.23,8.677,14.824,491.18,258110108,258110104,134.61,114.92,165.62,0.65244,0.38272,0.81642,2438.5,1340.2,5056.8,-125.2,-280.33,44.272,180.13,12.708,343.19,74026.0,43191.0,316550.0,-6552.4,-12786.0,-4446.7,0.77026,0.026009,0.73053,0.023412
613,Gaia EDR3 3402090259984528768,Gaia EDR3 3402090466142958464,82.5613,82.5538,20.6366,20.6467,26.919,0.020849,26.0,0.024585,-20.298,0.014828,-21.015,0.017252,-0.046434,0.58164,0.74315,0.50459,,,,,,,,,,,,,10.912,11.383,11.504,12.069,10.215,10.607,8.729,9.351,8.87,8.867,9.606,9.019,13.35,244.85,432908475,432914519,72.093,18.738,86.622,0.97858,0.90113,0.99824,5449.2,2539.8,12016.0,-128.22,-307.24,48.153,179.91,6.9117,343.54,229410.0,110010.0,1132100.0,-2221.0,-4149.1,-1762.0,0.73235,0.023315,0.71313,0.020314
614,Gaia EDR3 53069169964000128,Gaia EDR3 52318547117798144,61.4639,61.4681,21.6515,21.6519,24.157,0.020833,25.966,0.026588,-106.61,0.011308,-106.4,0.01754,-18.397,0.60102,,,,,,,,,,,,,,,10.659,13.981,11.116,15.145,10.072,12.91,8.866,9.362,8.961,10.63,11.513,10.809,9.2444,161.47,15758896,15758897,50.701,20.122,66.449,0.33513,0.041528,0.62484,1889.2,945.0,3864.4,-56.726,-224.25,96.379,178.81,22.214,338.0,46257.0,23659.0,195650.0,-13548.0,-112190.0,-5096.0,0.89436,0.042702,0.52612,0.012713
615,Gaia EDR3 765138253299850752,Gaia EDR3 765138257595129984,168.191,168.185,39.3545,39.3536,-85.94,0.01277,-86.279,0.024888,2.2236,0.014081,2.1077,0.034382,0.80845,0.47554,,,,,,,,,,,,,,,9.9134,14.919,10.27,16.224,9.429,13.781,8.506,8.863,8.57,11.44,12.263,11.676,9.6263,185.62,39139729,39139730,105.32,95.892,141.67,0.73477,0.12017,0.9547,2257.1,695.34,7380.1,-87.63,-261.39,89.736,179.25,26.052,334.42,31420.0,13734.0,474880.0,-9061.1,-211870.0,-3410.6,0.97524,0.043629,0.38293,0.0090003
616,Gaia EDR3 4560610099845959680,Gaia EDR3 4560610099846214784,258.376,258.373,19.1652,19.1688,-111.49,0.010223,-111.52,0.020276,-155.22,0.011994,-154.85,0.022177,2.1264,0.33337,,,,,,,,,,,,,,,10.86,15.428,11.296,16.808,10.288,14.261,9.107,9.593,9.163,11.969,12.715,12.154,9.2088,371.95,462640457,462640454,17.892,5.0943,32.318,0.61076,0.50117,0.82647,4085.6,2476.1,7969.8,176.21,17.937,330.96,180.87,23.554,336.7,155280.0,101290.0,584910.0,-989.01,-1622.3,556.47,0.83304,0.037195,0.32019,0.0077608
617,Gaia EDR3 4406641878833294336,Gaia EDR3 4406644868130533376,241.995,241.996,-0.942803,-0.9388,-13.119,0.019751,-14.59,0.049679,3.2744,0.01228,2.0317,0.031358,-29.945,0.60737,,,,,,,,,,,,,,,9.4606,15.866,9.8148,17.345,8.9524,14.663,7.936,8.326,8.015,12.134,12.993,12.395,9.5078,269.23,193347373,193347374,58.543,17.849,76.377,0.73362,0.13238,0.93748,2407.1,1065.3,5271.7,86.595,-85.811,245.24,179.29,12.135,345.97,60575.0,25985.0,286040.0,-4261.1,-35490.0,-2098.7,1.0542,0.095117,0.28381,0.0069686
618,Gaia EDR3 1794045948785413888,Gaia EDR3 1794045742626983552,325.23,325.231,22.8245,22.8205,80.548,0.020347,79.887,0.028819,3.4416,0.015153,3.6426,0.028181,-19.707,0.24546,,,,,,,,,,,,,,,10.39,14.816,10.816,16.175,9.8303,13.658,8.743,9.202,8.83,11.249,12.094,11.528,9.8837,341.76,297798596,297798604,64.648,28.828,79.69,0.61817,0.092646,0.87171,2728.0,1005.9,8524.3,11.14,-163.62,179.53,179.5,27.426,333.54,56565.0,25692.0,633790.0,-18091.0,-263730.0,-7980.3,0.90594,0.041015,0.4081,0.0097487
619,Gaia EDR3 4853382352368528640,Gaia EDR3 4853382352368528896,53.1808,53.1764,-38.6573,-38.6585,-42.852,0.0091389,-42.152,0.013659,-74.572,0.011457,-73.521,0.017779,43.952,0.39392,,,,,,,,,,,,,,,10.479,14.421,10.872,15.536,9.9512,13.369,8.882,9.334,8.974,11.234,11.974,11.441,9.0264,468.3,323344414,323344415,72.422,32.053,80.54,0.44417,0.041937,0.91875,1329.2,559.03,2993.2,-141.14,-292.12,31.969,179.73,15.679,342.62,33824.0,13582.0,168270.0,-14898.0,-104040.0,-5405.6,0.90312,0.045346,0.44306,0.010595
620,Gaia EDR3 34151660088202880,Gaia EDR3 34151660088203008,43.7028,43.7059,15.6992,15.6971,58.935,0.024718,58.891,0.040026,-31.981,0.01931,-31.118,0.029943,10.953,0.77955,,,,,,,,,,,,,,,10.861,14.803,11.31,16.108,10.281,13.664,9.107,9.607,9.179,11.306,12.127,11.527,9.3632,197.62,257918029,257918028,141.1,124.04,166.82,0.36759,0.13209,0.61266,1309.6,772.08,2511.2,26.202,-122.07,189.16,179.81,16.704,343.51,37307.0,22400.0,131400.0,-4243.3,-11015.0,32.884,0.82705,0.034134,0.4174,0.0098523
621,Gaia EDR3 44358422235136,Gaia EDR3 44362718023680,45.5015,45.5055,0.497701,0.495905,25.169,0.017925,24.173,0.040574,-23.703,0.019756,-24.501,0.03658,,,,,,,,,,,,,,,,,9.3602,15.183,9.7181,16.592,8.8803,13.964,7.99,8.332,8.072,11.397,12.28,11.661,9.504,161.68,328226682,328226676,91.664,87.085,110.82,0.92422,0.73875,0.99898,1921.7,1065.7,4034.8,8.3085,-171.5,188.15,180.1,6.8494,350.98,55112.0,33747.0,248610.0,-1049.9,-3223.2,-477.41,1.1134,0.080874,0.3955,0.010089
622,Gaia EDR3 4510917259520041600,Gaia EDR3 4510917259520040576,281.184,281.185,16.8969,16.8928,44.57,0.012338,44.536,0.038001,14.039,0.016656,13.673,0.050715,-110.96,0.21607,,,,,,,,,,,,,,,9.0944,15.967,9.4507,17.509,8.6118,14.75,7.694,8.03,7.724,12.241,12.972,12.483,9.663,192.34,73263973,73263990,122.94,104.77,156.02,0.54753,0.077939,0.74626,1428.6,588.13,4047.1,111.67,-61.074,282.86,180.12,28.481,331.26,28001.0,13393.0,241750.0,-9465.3,-104410.0,-4253.2,1.156,0.11554,0.27222,0.0070603
623,Gaia EDR3 4133229208573236224,Gaia EDR3 4133227731104485504,252.233,252.231,-17.5712,-17.5743,-13.981,0.024333,-14.366,0.03748,-38.709,0.016696,-39.298,0.025628,-21.648,0.50685,,,,,,,,,,,,,,,11.038,14.941,11.519,16.254,10.439,13.809,9.234,9.724,9.301,11.422,12.278,11.672,8.8873,183.25,12565136,12565142,118.32,104.65,154.23,0.4423,0.054929,0.80844,1365.4,595.22,3212.2,-162.17,-316.36,8.9143,180.44,20.96,339.0,33071.0,14920.0,187050.0,-8018.8,-94345.0,-2634.9,0.82896,0.029719,0.41355,0.010069
624,Gaia EDR3 2238474321170448384,Gaia EDR3 2238474492969140096,295.597,295.591,58.812,58.8161,20.447,0.017621,19.335,0.011619,-48.288,0.017411,-47.092,0.011777,5.8645,1.378,7.7785,1.4646,,,,,,,,,,,,,13.017,13.068,14.15,14.193,11.977,12.021,9.783,10.634,9.985,9.838,10.622,10.013,15.218,665.44,400475737,400475748,59.503,20.431,73.433,0.63073,0.23649,0.87209,1506.3,759.63,3159.2,156.19,-14.699,312.45,180.25,11.384,348.33,35963.0,18558.0,157390.0,-2997.8,-9849.2,-1352.7,0.49407,0.01173,0.48501,0.011496
625,Gaia EDR3 120209228307650688,Gaia EDR3 120209232604201088,53.9928,53.9946,29.6074,29.6114,-25.56,0.02773,-24.347,0.025674,-51.385,0.015875,-50.772,0.015684,,,,,,,,,,,,,,,,,13.495,13.496,14.78,14.786,12.378,12.378,10.001,10.843,10.238,10.015,10.822,10.243,14.576,186.16,46630774,46630777,87.856,71.342,89.194,0.79997,0.13771,0.99686,829.45,226.88,2588.4,1.8824,-177.31,181.57,179.76,22.053,337.09,8297.0,3599.7,138710.0,-1627.8,-62040.0,36.806,0.4742,0.011131,0.47192,0.011158
626,Gaia EDR3 1536395293103924992,Gaia EDR3 1536395293103925120,183.829,183.823,41.3187,41.3197,-21.321,0.013654,-23.333,0.014495,-0.097016,0.016682,0.55455,0.016546,,,,,,,,,,,,,,,,,13.401,13.55,14.775,14.961,12.244,12.382,9.791,10.63,10.048,9.887,10.728,10.152,15.739,372.58,445832194,445832195,109.98,97.61,146.34,0.71895,0.11743,0.9235,759.37,242.19,2505.1,139.05,-37.495,311.64,180.2,26.741,332.39,8278.9,3676.7,122310.0,-1537.0,-51062.0,61.707,0.47871,0.011456,0.46294,0.011046
627,Gaia EDR3 3042204470535144960,Gaia EDR3 3042204436175410688,117.881,117.879,-9.28436,-9.2882,-51.886,0.013476,-52.634,0.018721,-177.7,0.011454,-174.89,0.015834,9.0277,1.1324,,,,,,,,,,,,,,,13.2,14.065,14.201,15.228,12.215,13.001,10.17,10.936,10.371,10.844,11.609,11.068,14.586,388.08,35961881,35961874,86.752,62.802,88.21,0.51635,0.045012,0.99196,469.55,206.13,975.72,153.06,-25.714,325.96,179.98,11.823,350.34,6337.4,2459.1,25324.0,982.55,-10518.0,1506.2,0.44553,0.010692,0.33803,0.0082959
628,Gaia EDR3 3975123868901716736,Gaia EDR3 3975123868901453568,178.677,178.673,19.2678,19.2636,38.907,0.032764,38.647,0.021297,-53.671,0.025235,-52.91,0.017964,-5.9086,1.4754,-3.4886,0.91114,,,,,,,,,,,,,12.743,12.818,13.791,13.875,11.74,11.808,9.581,10.409,9.815,9.653,10.512,9.867,16.065,351.36,156986161,156986160,83.081,49.149,87.085,0.58039,0.077081,0.98499,707.28,260.47,2101.8,127.9,-44.713,305.8,179.92,18.313,340.5,8729.4,3597.0,82449.0,-2256.3,-33916.0,-268.62,0.5069,0.012021,0.49352,0.011638
629,Gaia EDR3 2063721241593009920,Gaia EDR3 2063721237289711232,310.624,310.619,39.5734,39.5781,76.985,0.011208,77.037,0.012106,26.571,0.012287,27.526,0.013215,-8.8708,1.1114,,,,,,,,,,,,,,,12.549,12.76,13.615,13.872,11.537,11.724,9.346,10.241,9.529,9.487,10.363,9.763,16.256,565.45,274295533,274295507,42.155,13.219,62.388,0.6355,0.40047,0.79494,636.38,355.64,1310.2,112.0,-42.147,279.87,180.69,18.526,346.23,12074.0,7239.1,51188.0,-8499.0,-47193.0,-3986.4,0.53931,0.012974,0.51737,0.012442
630,Gaia EDR3 4938707993737215104,Gaia EDR3 4938707993737214976,34.568,34.5641,-49.0374,-49.0343,52.79,0.01311,52.41,0.011973,55.164,0.013754,56.312,0.012417,8.5488,0.91526,7.2779,0.60937,,,,,,,,,,,,,11.667,11.796,12.512,12.669,10.786,10.896,8.9,9.671,9.035,8.932,9.764,9.097,15.001,510.03,166674855,166674853,51.096,11.462,74.083,0.96229,0.88097,0.99006,1449.5,694.47,3166.1,-172.44,-342.53,3.654,180.09,27.663,350.34,25274.0,12339.0,120110.0,-22697.0,-117490.0,-9811.8,0.63233,0.015519,0.62745,0.015494
631,Gaia EDR3 838033129738790400,Gaia EDR3 838033129738790272,167.457,167.458,49.7037,49.6996,24.511,0.014798,24.185,0.024991,-68.772,0.014713,-68.091,0.025542,,,,,,,,,,,,,,,,,14.372,15.651,15.654,17.166,13.26,14.442,10.971,11.813,11.205,11.987,12.815,12.245,11.422,242.85,445807447,445807449,124.76,113.89,158.52,0.2934,0.020038,0.68015,631.48,322.88,1177.8,23.043,-113.14,186.78,180.61,20.044,346.94,15380.0,7080.0,49327.0,-1974.7,-26411.0,338.79,0.40177,0.0097848,0.25248,0.0063669
632,Gaia EDR3 2163023325027234944,Gaia EDR3 2163023325027233536,314.321,314.327,44.7273,44.7251,65.474,0.014318,64.309,0.019007,2.1558,0.015512,1.8544,0.021567,,,,,,,,,,,,,,,,,13.513,14.375,14.663,15.67,12.438,13.232,10.144,11.017,10.368,10.837,11.698,11.047,11.166,394.03,356974639,356974629,66.763,30.716,81.045,0.69153,0.10939,0.89216,595.09,200.4,1961.5,-38.165,-214.29,133.56,179.52,28.724,332.08,7308.1,3303.9,101170.0,-714.52,-40771.0,613.48,0.54242,0.01325,0.42954,0.010454
633,Gaia EDR3 3395231265930482560,Gaia EDR3 3395231265930483072,78.597,78.5992,17.5185,17.5147,-2.118,0.02103,-2.5197,0.027933,-22.689,0.015218,-22.042,0.020101,,,,,,,,,,,,,,,,,13.826,14.445,15.043,15.812,12.742,13.3,10.44,11.303,10.66,10.877,11.753,11.128,11.703,236.3,411777632,411777624,107.42,97.054,142.61,0.79326,0.13076,0.94584,1472.9,420.96,4731.9,-131.85,-307.17,45.189,177.92,26.921,332.95,17065.0,7535.1,283980.0,-4454.1,-131060.0,-1344.1,0.47992,0.011379,0.40643,0.0096653
634,Gaia EDR3 3887409916478619008,Gaia EDR3 3887409916478618752,156.598,156.602,14.6339,14.6353,-39.399,0.024219,-38.426,0.027579,-44.186,0.028549,-44.564,0.03257,,,,,,,,,,,,,,,,,13.84,13.973,15.074,15.285,12.738,12.829,10.343,11.226,10.594,10.408,11.25,10.595,11.442,136.52,70721622,70721623,125.31,108.39,157.66,0.43053,0.058211,0.70009,1094.2,496.59,2568.0,-175.78,-347.74,-16.462,179.81,25.568,334.97,19217.0,9412.6,110690.0,-6673.5,-59249.0,-2411.5,0.51002,0.012195,0.49697,0.011863
635,Gaia EDR3 3722386346569478400,Gaia EDR3 3722386342274210688,211.629,211.627,8.08759,8.08399,8.3528,0.017869,8.0912,0.024525,63.077,0.01468,62.771,0.019922,-22.019,0.95796,,,,,,,,,,,,,,,13.221,14.202,14.188,15.347,12.258,13.147,10.176,11.02,10.379,10.956,11.744,11.164,11.083,414.81,457887277,457887275,25.698,10.739,43.16,0.088203,0.0089999,0.37972,928.53,697.73,1454.0,-28.89,-192.58,123.77,179.85,16.254,348.47,19326.0,15154.0,45586.0,-4875.2,-27873.0,733.07,0.54203,0.013091,0.41655,0.010105
636,Gaia EDR3 1909693715666789504,Gaia EDR3 1909693715666789760,349.418,349.423,31.0799,31.0809,32.688,0.014386,33.18,0.035515,-138.75,0.012082,-137.97,0.031749,-14.404,1.3428,,,,,,,,,,,,,,,13.148,15.395,14.26,17.036,12.104,14.144,9.872,10.73,10.04,11.563,12.379,11.772,11.222,297.68,431810510,431810511,65.049,29.226,79.988,0.61685,0.09402,0.86659,1069.0,388.96,3405.2,-137.62,-305.79,37.3,181.4,26.484,331.61,13667.0,6182.1,160140.0,-4023.9,-62620.0,-1350.0,0.58455,0.014441,0.31483,0.007682
637,Gaia EDR3 6644101758789456512,Gaia EDR3 6644101758789458048,287.287,287.285,-54.6126,-54.6089,36.132,0.018345,36.403,0.020277,-115.89,0.015013,-117.69,0.016676,,,,,,,,,,,,,,,,,14.354,14.636,15.659,15.99,13.229,13.491,10.862,11.703,11.07,11.072,11.933,11.329,11.204,179.22,230954190,230954197,52.036,21.016,69.986,0.42727,0.059168,0.64901,840.35,390.92,1938.2,-179.83,-343.7,-7.0618,181.24,27.603,333.65,12048.0,6090.3,67235.0,-3188.0,-35019.0,-629.13,0.42881,0.010333,0.39357,0.009334
638,Gaia EDR3 6510045830795617152,Gaia EDR3 6510045830795617920,336.275,336.268,-53.6161,-53.6165,-3.0934,0.01372,-2.9014,0.016841,-81.151,0.012928,-81.698,0.016101,28.016,3.1253,,,,,,,,,,,,,,,13.649,14.387,14.694,15.576,12.645,13.313,10.537,11.345,10.764,11.111,11.895,11.32,11.651,324.56,144000518,144000517,93.082,90.778,118.17,0.78197,0.37558,0.99666,1064.3,533.6,2306.7,-158.99,-337.25,20.511,179.69,8.0961,351.69,19843.0,10577.0,95065.0,-272.81,-3459.0,411.61,0.46326,0.010887,0.37035,0.009018
639,Gaia EDR3 76974648692629376,Gaia EDR3 76974751771844096,30.2491,30.2464,13.5795,13.5829,24.923,0.01843,24.201,0.023208,-10.153,0.016121,-10.097,0.019827,,,,,,,,,,,,,,,,,13.659,14.176,14.67,15.281,12.666,13.132,10.581,11.413,10.761,10.955,11.778,11.167,11.041,292.62,404715527,404715528,154.2,135.41,172.45,0.45438,0.38885,0.72286,1383.7,867.3,2678.9,-36.978,-197.8,117.45,180.44,27.895,338.41,31554.0,21618.0,117350.0,-26986.0,-111810.0,-16746.0,0.47809,0.011214,0.41561,0.0097599
640,Gaia EDR3 1762916335062273408,Gaia EDR3 1762916369422011008,311.874,311.877,15.5429,15.5452,23.695,0.018381,23.465,0.019825,-13.009,0.015693,-14.185,0.018018,,,,,,,,,,,,,,,,,14.415,14.667,15.811,16.316,13.249,13.415,10.81,11.656,11.067,10.78,11.66,11.072,11.556,221.18,85154779,85154778,104.69,98.841,145.58,0.42115,0.029225,0.93817,1157.3,501.5,2406.0,140.13,-33.317,286.98,180.14,12.975,343.55,21088.0,7993.3,83997.0,-8716.1,-54711.0,-1699.3,0.42911,0.010153,0.43198,0.01023
641,Gaia EDR3 1214864523678047616,Gaia EDR3 1214865279592292864,229.063,229.048,20.9997,20.9975,-39.632,0.014455,-38.74,0.018891,-23.28,0.016469,-23.181,0.019581,-18.388,0.40082,,,,,,,,,,,,,,,9.6066,14.148,9.9987,15.66,9.088,12.953,8.081,8.483,8.157,10.43,11.279,10.676,12.578,217.73,355692430,355692432,81.885,51.518,87.259,0.85025,0.13944,0.98833,14338.0,3373.8,39267.0,-97.313,-276.25,80.71,179.83,24.878,336.03,299120.0,130420.0,5178700.0,-109750.0,-2436200.0,-54578.0,0.93933,0.044346,0.45562,0.010643
642,Gaia EDR3 4362894613266299520,Gaia EDR3 4362894578906558720,260.076,260.076,-5.51067,-5.52258,-53.334,0.022174,-51.072,0.028038,-53.601,0.016269,-51.453,0.020247,-56.598,0.2018,,,,,,,,,,,,,,,8.1146,15.018,8.398,16.417,7.7191,13.855,6.951,7.234,7.028,11.394,12.234,11.677,12.096,233.83,59158301,59158280,153.11,126.67,173.5,0.93813,0.89358,0.97969,33270.0,15145.0,74870.0,111.78,-50.884,283.49,181.22,15.348,317.24,2426000.0,1140600.0,12537000.0,-32152.0,-39403.0,-28253.0,1.3099,0.10704,0.31992,0.0077772
643,Gaia EDR3 5034405362650587264,Gaia EDR3 5034399487135326592,15.1545,15.1481,-26.6384,-26.6483,8.6584,0.017146,9.0243,0.019575,-120.97,0.024478,-122.09,0.027337,-5.1616,0.30498,,,,,,,,,,,,,,,9.9171,14.178,10.316,15.414,9.3857,13.078,8.376,8.786,8.451,10.801,11.597,11.063,11.54,251.58,63898616,63898613,78.506,42.532,87.326,0.70151,0.10904,0.97485,11749.0,3780.1,38262.0,1.8504,-176.27,176.7,180.07,24.278,337.28,378440.0,163660.0,5270400.0,-124290.0,-2281500.0,-57377.0,0.9011,0.040172,0.4204,0.010196
644,Gaia EDR3 4277772141040987264,Gaia EDR3 4277772347199432960,274.437,274.427,2.97036,2.97823,23.276,0.016283,24.041,0.041021,-3.7955,0.014554,-4.7361,0.038388,,,,,,,,,,,,,,,,,8.9458,15.681,9.2692,17.286,8.4928,14.447,7.456,7.86,7.501,11.862,12.697,12.092,12.879,194.48,20049804,20049765,91.449,81.362,110.38,0.5171,0.046174,0.98971,9109.8,3592.3,22747.0,133.56,-45.716,312.94,179.82,16.026,346.12,397800.0,157190.0,2504600.0,-97788.0,-1169800.0,-38433.0,1.0137,0.071149,0.23641,0.0061208
645,Gaia EDR3 6062045935464706048,Gaia EDR3 6062046004184189312,200.815,200.796,-58.8247,-58.816,84.422,0.0082092,82.986,0.0095884,-53.507,0.0099686,-52.809,0.011494,29.664,0.4552,,,,,,,,,,,,,,,10.588,13.415,11.053,14.432,9.9903,12.418,8.769,9.29,8.872,10.277,11.175,10.515,12.229,420.8,288596826,288596762,104.88,95.741,143.42,0.58097,0.078455,0.95144,9512.3,3517.9,27936.0,164.33,-11.397,332.02,180.9,20.742,338.1,341830.0,145500.0,3256100.0,-163450.0,-1440800.0,-85862.0,0.7561,0.024958,0.49093,0.011948
646,Gaia EDR3 6842789454161012096,Gaia EDR3 6842789522880513920,323.459,323.447,-13.4792,-13.4841,-41.337,0.017541,-41.091,0.04418,-149.8,0.013276,-150.15,0.034551,,,,,,,,,,,,,,,,,10.751,15.595,11.417,17.139,9.9213,14.37,7.967,8.784,8.145,11.841,12.614,12.122,12.613,262.51,242037286,242037283,163.33,146.66,175.39,0.80176,0.68843,0.93025,28865.0,13362.0,64589.0,145.57,-17.482,299.19,180.3,32.498,335.18,2370800.0,1135100.0,12064000.0,-2330800.0,-12028000.0,-1090600.0,0.94218,0.049513,0.24333,0.006069
647,Gaia EDR3 5286656969563033472,Gaia EDR3 5286645218532512128,104.204,104.207,-62.1675,-62.179,-46.101,0.016315,-47.07,0.013451,105.59,0.013112,105.11,0.010796,20.596,0.32232,21.068,0.58679,,,,,,,,,,,,,10.345,12.027,10.823,12.831,9.7453,11.169,8.503,9.045,8.608,9.302,10.076,9.423,12.426,489.44,167755378,167755384,78.695,40.27,85.081,0.54723,0.067348,0.96645,11836.0,4503.3,32862.0,-156.12,-323.22,20.134,180.09,18.518,340.67,598560.0,247770.0,4884400.0,-294220.0,-2308600.0,-151830.0,0.82512,0.03271,0.63367,0.015494
648,Gaia EDR3 3240398274729315584,Gaia EDR3 3240374811324593792,78.7761,78.7691,5.36103,5.35003,8.2159,0.019055,8.432,0.019592,-131.04,0.013464,-130.44,0.013347,-21.993,3.4125,,,,,,,,,,,,,,,8.6294,13.723,9.0013,15.012,8.1375,12.6,7.228,7.598,7.299,10.193,11.075,10.415,11.564,233.26,454186824,454186813,84.596,54.448,89.433,0.62879,0.088511,0.98813,10153.0,3557.6,31694.0,-55.867,-234.88,121.33,180.99,20.558,340.88,321220.0,135030.0,3590500.0,-94085.0,-1472400.0,-40442.0,1.162,0.118,0.52345,0.012712
649,Gaia EDR3 871530576112619136,Gaia EDR3 871531332026864128,112.229,112.22,25.2684,25.2747,13.686,0.020596,14.388,0.031074,-21.95,0.017256,-21.347,0.025778,12.697,0.17157,,,,,,,,,,,,,,,8.6329,14.636,8.9944,16.139,8.154,13.434,7.263,7.608,7.323,10.869,11.761,11.122,12.275,202.82,26860040,26860045,80.389,40.388,84.762,0.49511,0.030568,0.97312,9932.2,4394.0,20372.0,-148.15,-307.28,27.939,180.18,10.509,346.75,483710.0,187470.0,1871500.0,-289860.0,-1355600.0,-56987.0,1.1685,0.091767,0.38956,0.0093034
650,Gaia EDR3 4548293026990747904,Gaia EDR3 4548293473667348096,259.283,259.282,18.1155,18.1284,-72.845,0.011949,-73.091,0.019572,-184.41,0.013313,-184.53,0.018534,16.726,0.65292,,,,,,,,,,,,,,,10.891,14.506,11.408,15.73,10.249,13.408,8.89,9.455,8.976,11.177,11.949,11.39,11.773,257.33,233012015,233012021,66.133,23.183,77.982,0.71461,0.31664,0.93555,155.26,78.69,333.91,32.306,-131.54,205.96,180.24,10.921,350.06,1372.8,728.21,6365.5,870.17,-3768.3,1420.3,0.751,0.024853,0.35657,0.0086649
651,Gaia EDR3 103370280743577856,Gaia EDR3 103370486902007680,36.2688,36.2642,26.2014,26.2121,57.811,0.022713,57.876,0.023031,-36.956,0.021395,-36.99,0.024051,40.824,0.31349,39.111,2.2412,,,,,,,,,,,,,8.9494,12.273,9.2713,13.096,8.5062,11.393,7.655,8.001,7.73,9.503,10.292,9.64,11.416,224.98,21130603,21130598,31.668,9.2012,53.546,0.71165,0.62055,0.84408,233.18,137.53,475.68,97.577,-71.556,251.72,179.03,16.822,330.13,2683.9,1749.7,11255.0,1837.1,1785.9,1861.0,1.0903,0.070421,0.62919,0.015486
652,Gaia EDR3 1115879340121712384,Gaia EDR3 1115879443200806016,95.7754,95.7526,74.846,74.8573,51.113,0.015577,51.119,0.030385,-20.462,0.018858,-21.63,0.03947,-10.171,0.1603,,,,,,,,,,,,,,,7.7301,16.163,8.0083,17.853,7.3369,14.901,6.6,6.885,6.625,12.264,13.123,12.58,12.422,299.61,313240124,313240120,159.47,142.81,174.19,0.40878,0.29347,0.71692,237.61,154.63,448.1,157.36,-0.13128,314.22,179.08,18.701,338.89,2288.4,1636.3,8071.9,-103.7,-4415.7,579.89,1.3053,0.10882,0.19931,0.0050591
653,Gaia EDR3 6131864923777624832,Gaia EDR3 6131864958137368320,188.167,188.154,-46.7749,-46.7649,37.045,0.012844,35.469,0.013563,34.874,0.010162,33.451,0.010402,,,,,,,,,,,,,,,,,13.272,13.392,14.863,15.01,12.05,12.161,9.465,10.299,9.735,9.55,10.411,9.824,34.902,706.87,72632975,72632986,90.0,89.51,90.436,0.90585,0.15142,0.99975,0.0035102,0.00035967,0.0083774,0.069633,-262.77,272.21,180.83,22.44,336.97,3.2182e-05,6.6948e-06,0.00074186,2015.5,2015.5,2015.5,0.26491,0.0064359,0.25411,0.0060797
654,Gaia EDR3 4591398521365845376,Gaia EDR3 4591395600788082816,272.967,272.981,32.4238,32.4312,-153.3,0.015344,-154.25,0.021622,325.25,0.015811,324.33,0.021276,,,,,,,,,,,,,,,,,14.028,14.793,15.814,16.8,12.747,13.458,10.024,10.885,10.301,10.581,11.498,10.893,35.853,770.51,180776939,180776930,120.37,102.77,154.67,0.58475,0.085671,0.79168,176.08,68.571,538.36,106.45,-63.12,281.05,180.84,28.788,331.1,1463.3,686.89,15111.0,1450.7,-4205.8,1714.8,0.19557,0.0046064,0.15034,0.0035474
655,Gaia EDR3 5701928217724322688,Gaia EDR3 5701927904188246784,128.138,128.124,-23.3847,-23.3888,-113.68,0.012026,-112.57,0.018151,103.51,0.013608,99.621,0.019683,25.085,0.25607,,,,,,,,,,,,,,,9.6094,12.706,10.404,14.295,8.7777,11.487,6.939,7.699,7.074,8.911,9.753,9.141,35.463,654.38,434425674,434425683,58.137,23.921,73.995,0.44724,0.059156,0.75325,180.12,78.595,434.14,106.88,-52.062,277.61,180.92,24.311,335.95,1234.3,579.57,7524.1,1443.8,-2078.7,1717.6,0.64611,0.015787,0.3374,0.0082686
656,Gaia EDR3 727468503896485248,Gaia EDR3 727468508191245568,157.436,157.441,25.76,25.7677,86.367,0.016096,85.059,0.043307,-80.493,0.017167,-81.961,0.045133,,,,,,,,,,,,,,,,,13.368,15.797,15.003,18.168,12.129,14.384,9.54,10.358,9.801,11.311,12.239,11.664,35.126,322.57,165300633,165300639,41.647,11.994,64.072,0.79403,0.63673,0.89299,657.29,373.96,1363.7,-15.929,-186.34,142.78,179.73,13.248,336.21,10381.0,6477.1,45105.0,1275.5,904.75,1375.1,0.25739,0.0061103,0.11479,0.002755
657,Gaia EDR3 4585850282613829504,Gaia EDR3 4585850278315479168,274.459,274.448,26.6718,26.6664,328.37,0.0093989,328.7,0.023558,107.52,0.011394,112.03,0.026811,-49.302,0.28793,,,,,,,,,,,,,,,9.202,15.356,9.7895,17.385,8.5035,14.018,6.947,7.609,7.051,11.384,12.123,11.64,32.533,611.24,258399084,258399091,53.103,21.6,71.291,0.4538,0.063794,0.67071,498.33,225.81,1198.9,150.46,-15.398,323.62,179.4,27.247,332.71,5899.5,2948.0,36066.0,-496.36,-17077.0,687.85,0.67243,0.016368,0.11761,0.0028195
658,Gaia EDR3 3174528461551366016,Gaia EDR3 3174528461551365888,70.4967,70.5043,-13.9345,-13.9396,279.3,0.018217,278.39,0.077021,34.771,0.016848,34.919,0.068882,,,,,,,,,,,,,,,,,14.556,16.971,16.352,19.861,13.279,15.453,10.602,11.428,10.868,11.966,12.977,12.362,32.874,262.2,117846365,117846366,121.58,107.91,156.52,0.38947,0.042278,0.75951,616.88,286.11,1321.3,84.061,-84.25,233.84,179.5,19.069,340.37,8391.4,3847.2,38182.0,-1987.4,-21806.0,341.73,0.16284,0.0040141,0.096578,0.0024088
659,Gaia EDR3 5604989633324007168,Gaia EDR3 5604989328392927232,110.477,110.48,-31.0779,-31.0885,52.475,0.015531,57.029,0.047823,-227.87,0.017918,-229.77,0.061073,,,,,,,,,,,,,,,,,12.036,16.324,13.398,19.236,10.9,14.833,8.539,9.369,8.763,11.426,12.399,11.784,41.068,422.8,111238188,111238214,101.55,95.868,140.91,0.46313,0.03479,0.96102,623.71,256.5,1439.2,-84.389,-242.15,90.623,179.34,16.787,345.81,8562.7,3332.8,44297.0,-69.813,-20007.0,1183.6,0.34587,0.0083316,0.098012,0.0024161
660,Gaia EDR3 478737331356716800,Gaia EDR3 478737262637242240,72.6066,72.5923,63.3321,63.3223,218.13,0.010581,211.22,0.014131,-199.19,0.012439,-195.98,0.016035,24.788,0.3209,,,,,,,,,,,,,,,9.3375,11.731,10.056,12.996,8.5493,10.648,6.805,7.551,6.953,8.359,9.201,8.586,35.529,1006.0,66320112,66320124,52.428,19.285,66.732,0.3638,0.030519,0.71492,524.87,271.71,1012.3,-67.778,-210.17,97.118,179.95,13.719,342.38,8308.1,4018.8,28902.0,-2739.9,-18824.0,1088.2,0.66484,0.016213,0.42379,0.0097669
661,Gaia EDR3 4605479829343608192,Gaia EDR3 4605479863703347712,272.732,272.733,35.3274,35.3343,18.221,0.013657,17.785,0.038288,-58.457,0.014112,-58.578,0.042195,-7.2022,0.451,,,,,,,,,,,,,,,9.776,15.954,10.147,17.523,9.2783,14.732,8.326,8.669,8.379,12.233,13.042,12.498,10.703,193.32,313808703,313808697,67.935,27.776,76.154,0.38302,0.026084,0.8678,550.12,246.87,1102.7,-89.329,-224.36,80.914,180.04,13.141,342.62,8248.5,3283.4,30997.0,-2121.9,-19017.0,693.47,0.96452,0.049207,0.23902,0.0058677
662,Gaia EDR3 3917948130385645440,Gaia EDR3 3917948126090222976,173.261,173.265,13.3092,13.3047,-240.61,0.018294,-241.95,0.041483,-10.778,0.014268,-11.531,0.032619,35.454,0.82155,,,,,,,,,,,,,,,9.3054,15.672,9.6539,17.17,8.8356,14.461,7.895,8.281,7.976,11.917,12.791,12.184,10.747,124.75,67512278,67512279,106.44,99.114,149.6,0.58486,0.11637,0.94888,662.13,305.76,1406.9,85.496,-88.725,242.89,180.22,9.8539,348.29,9392.3,4166.7,41125.0,-4669.7,-28967.0,-1000.1,1.0358,0.073001,0.27728,0.0067039
663,Gaia EDR3 3329220058136574592,Gaia EDR3 3329220058136572544,93.7723,93.7742,9.97977,9.98569,-40.287,0.017145,-41.17,0.096533,-24.208,0.014218,-23.718,0.08442,-12.352,0.30686,,,,,,,,,,,,,,,9.179,17.215,9.5262,19.197,8.7119,15.874,7.846,8.201,7.91,13.017,13.913,13.355,10.353,56.326,166987910,166987926,84.708,57.611,87.911,0.7726,0.12676,0.99239,580.24,166.56,1866.0,130.76,-47.029,309.79,182.27,22.682,336.48,3940.5,1699.5,63727.0,284.39,-27366.0,1070.8,1.097,0.08318,0.17536,0.0048081
664,Gaia EDR3 6128422318512376064,Gaia EDR3 6128421562598130688,188.481,188.482,-48.6016,-48.6084,-64.041,0.013891,-64.252,0.0269,-24.859,0.010315,-23.962,0.01922,-9.8269,0.43847,,,,,,,,,,,,,,,9.3217,15.026,9.6281,16.37,8.8866,13.882,8.086,8.432,8.152,11.516,12.334,11.791,10.904,159.86,403907805,403907820,114.46,105.28,154.45,0.45882,0.046565,0.86288,565.07,267.64,1131.3,155.84,-14.432,299.82,179.41,11.33,344.77,7483.9,3157.1,27435.0,-2744.7,-17981.0,1366.3,1.0116,0.049245,0.33012,0.0081359
665,Gaia EDR3 6640187944070162304,Gaia EDR3 6640187944070964736,293.283,293.273,-55.7415,-55.7425,46.123,0.01148,45.43,0.03723,-119.02,0.010147,-117.28,0.031613,-19.809,1.1516,,,,,,,,,,,,,,,9.9696,15.092,10.314,16.332,9.4931,13.994,8.607,8.976,8.661,11.708,12.526,11.942,10.382,199.33,320005646,320005648,112.01,98.484,148.17,0.71062,0.11281,0.90488,657.81,215.35,2155.8,111.54,-64.958,283.48,179.67,27.485,331.61,4542.8,2029.3,64273.0,83.553,-26269.0,963.79,0.89925,0.033736,0.31909,0.0077726
666,Gaia EDR3 1952672010293800960,Gaia EDR3 1952672010295521536,325.389,325.397,37.0879,37.0887,144.79,0.011083,143.57,0.034276,39.604,0.012252,39.991,0.036974,-31.692,0.34607,,,,,,,,,,,,,,,9.0256,15.39,9.3317,16.765,8.5931,14.233,7.789,8.05,7.873,11.8,12.656,12.089,11.034,224.86,305237091,305237089,71.559,31.349,79.537,0.43371,0.039498,0.90941,452.27,192.63,987.17,-36.717,-185.18,135.34,180.27,15.061,342.64,5434.2,2176.3,25247.0,-686.5,-14453.0,911.2,1.1162,0.058931,0.28715,0.006897
667,Gaia EDR3 3489604170009463936,Gaia EDR3 3489604170008450048,181.281,181.278,-24.4124,-24.4061,-116.14,0.019661,-116.72,0.074366,-46.165,0.02087,-45.739,0.089167,20.647,0.34181,,,,,,,,,,,,,,,10.081,16.663,10.469,18.39,9.5581,15.388,8.541,8.971,8.667,12.712,13.557,12.988,10.061,93.881,99028711,99028713,53.707,16.637,71.449,0.7461,0.4535,0.89454,479.95,258.2,1009.3,-38.916,-197.69,133.1,180.54,14.293,349.15,5308.2,3079.3,23798.0,-2645.4,-20996.0,-600.85,0.93629,0.048497,0.20249,0.0056874
668,Gaia EDR3 3615238251248265984,Gaia EDR3 3615238216888526976,212.525,212.523,-8.82019,-8.82592,-11.787,0.017701,-11.966,0.060923,3.3257,0.013707,2.7409,0.045684,-22.704,0.451,,,,,,,,,,,,,,,10.557,16.177,11.006,17.824,9.9809,14.929,8.807,9.39,8.928,12.365,13.188,12.668,10.693,125.89,20020438,20020437,69.528,30.124,79.672,0.47815,0.053942,0.89643,615.39,254.23,1481.2,-77.159,-249.92,77.783,179.79,19.153,341.4,7224.2,3039.5,42743.0,5.2002,-19242.0,1144.1,0.82414,0.034116,0.22491,0.0059937
669,Gaia EDR3 1583101791137799552,Gaia EDR3 1583101688058584320,187.772,187.764,61.2733,61.2683,-104.99,0.014142,-105.47,0.017332,192.3,0.013515,192.8,0.017393,-37.686,0.3714,,,,,,,,,,,,,,,10.313,14.185,10.7,15.312,9.7901,13.128,8.724,9.181,8.774,10.951,11.756,11.134,10.319,389.67,445837101,445837099,118.86,107.39,155.48,0.37845,0.036393,0.78472,305.88,141.29,636.36,26.789,-141.48,171.49,180.46,17.028,341.09,3830.0,1684.4,16101.0,173.27,-8638.9,1289.9,0.85887,0.041205,0.4396,0.010422
670,Gaia EDR3 3812583992680374272,Gaia EDR3 3812583992680374016,170.805,170.81,3.1591,3.15565,-24.031,0.01933,-23.009,0.056384,-28.941,0.020583,-27.18,0.052562,9.5017,0.24701,,,,,,,,,,,,,,,9.3035,15.961,9.6479,17.808,8.835,14.647,7.98,8.311,8.026,11.797,12.724,12.098,9.9078,88.861,363517259,363517258,88.181,73.835,89.204,0.55831,0.069803,0.99396,353.68,134.0,992.92,64.325,-115.05,242.05,179.61,17.199,343.45,3775.9,1537.2,31005.0,979.9,-11204.0,1583.5,1.0838,0.074108,0.31749,0.0078299
671,Gaia EDR3 6523625142997245184,Gaia EDR3 6523625142997244928,359.568,359.577,-50.1311,-50.1286,98.835,0.010346,99.178,0.024237,-29.305,0.014515,-28.543,0.033347,11.775,0.16505,,,,,,,,,,,,,,,8.1278,16.4,8.386,18.025,7.7543,15.108,7.105,7.353,7.176,12.423,13.268,12.713,10.454,138.18,201233470,201233471,118.43,102.65,154.02,0.53635,0.076464,0.81679,301.91,122.28,868.45,33.894,-129.22,207.86,182.15,26.377,334.12,2560.0,1174.2,22224.0,1146.0,-7349.9,1579.2,1.4305,0.080821,0.22358,0.0056589
672,Gaia EDR3 4486726594949035904,Gaia EDR3 4486726594949037312,263.132,263.131,6.2982,6.29873,-79.161,0.013072,-75.343,0.019861,-232.03,0.010788,-226.97,0.016178,,,,,,,,,,,,,,,,,13.418,14.47,14.675,15.895,12.308,13.265,9.882,10.818,10.23,,,,25.203,542.01,302702478,1504373336,133.79,119.12,161.37,0.25778,0.030094,0.52643,295.58,163.51,553.75,125.45,-39.856,269.57,181.22,19.637,341.04,3428.1,1883.5,11739.0,438.28,-5898.3,1493.1,0.30443,0.0083249,0.2305,0.010761
673,Gaia EDR3 6115511642517170688,Gaia EDR3 6115511642519681920,209.298,209.299,-37.2348,-37.2345,-55.048,0.022782,-60.637,0.022521,17.781,0.032501,17.358,0.031877,-38.202,2.7496,,,,,,,,,,,,,,,12.824,13.432,14.101,14.791,11.715,12.272,9.432,10.216,9.675,9.915,9.924,10.103,25.612,473.31,166892133,166892134,110.58,100.07,155.12,0.74221,0.35261,0.95564,344.73,174.32,751.98,40.605,-134.04,206.17,179.64,10.312,350.38,4503.4,2393.6,21446.0,-1805.3,-17914.0,28.836,0.36731,0.011929,0.29481,0.007675
674,Gaia EDR3 3829174656775400448,Gaia EDR3 3829174656776491392,153.09,153.089,-1.47119,-1.47087,-118.02,0.036457,-112.62,0.032723,-10.021,0.051923,1.8738,0.046467,,,,,,,,,,,,,,,,,12.229,14.193,13.625,15.668,11.075,12.943,8.519,9.525,8.964,,,,25.108,323.16,77612053,841968382,72.497,27.564,81.42,0.72061,0.29652,0.96373,375.93,186.47,810.17,72.515,-93.674,248.18,180.73,9.8215,350.49,5183.1,2676.0,24235.0,-2272.3,-19281.0,-161.53,0.52205,0.012697,0.28201,0.012415
675,Gaia EDR3 4634490340559664256,Gaia EDR3 4634490340560896384,0.41558,0.413646,-80.3222,-80.3228,316.13,0.018635,312.11,0.021778,90.052,0.02049,91.038,0.022092,,,,,,,,,,,,,,,,,12.358,13.68,13.675,15.215,11.215,12.42,8.746,9.639,8.682,,,,25.358,932.3,290461578,612170916,45.848,15.777,62.992,0.49666,0.20277,0.71998,238.88,129.5,477.19,-121.05,-287.96,28.086,180.77,13.913,346.56,1959.0,1090.3,7712.0,1721.9,1475.3,1878.4,0.48222,0.012669,0.37323,0.0123
676,Gaia EDR3 452845447433371008,Gaia EDR3 452845447433371264,41.5892,41.5899,52.7752,52.7744,76.356,0.01802,82.139,0.01592,-147.93,0.026112,-158.12,0.022985,,,,,,,,,,,,,,,,,14.396,14.418,16.018,16.049,13.151,13.167,,,,,,,24.706,401.38,645947001,645947002,84.432,60.014,87.44,0.88593,0.14666,0.99338,474.42,97.802,1190.2,-88.451,-267.75,90.333,181.25,24.537,336.54,1754.7,764.99,32477.0,1339.4,-13133.0,1668.7,0.27939,0.011351,0.27898,0.011001
677,Gaia EDR3 5759938279403218560,Gaia EDR3 5759938279403218688,137.221,137.221,-3.35536,-3.35611,16.194,0.017435,19.875,0.017973,-179.26,0.013206,-172.79,0.0137,-13.399,0.77803,-11.573,0.67326,,,,,,,,,,,,,12.455,12.516,13.629,13.691,11.387,11.441,9.121,9.987,9.359,9.188,9.992,9.408,23.96,484.03,280797223,280797224,91.212,90.38,101.41,0.79946,0.13363,0.99734,349.72,94.1,1081.6,-60.773,-240.34,119.05,180.24,22.442,337.96,1671.1,721.66,28122.0,1426.6,-11046.0,1728.5,0.44003,0.014196,0.42898,0.010292
678,Gaia EDR3 1277974463888541440,Gaia EDR3 1277974463888541568,228.826,228.825,31.961,31.9607,34.227,0.0099449,41.125,0.0097335,-164.49,0.012337,-171.19,0.012125,,,,,,,,,,,,,,,,,13.604,13.668,15.034,15.127,12.427,12.482,9.985,10.825,10.217,10.019,10.855,10.295,27.453,756.93,16249574,16249573,106.97,97.777,154.18,0.83317,0.52208,0.97995,370.68,194.66,785.56,89.054,-88.312,258.59,180.25,10.68,351.87,3663.4,2098.7,17014.0,-1252.8,-14418.0,182.2,0.26565,0.006557,0.26132,0.0092638
679,Gaia EDR3 1243268173198379392,Gaia EDR3 1243268173198379264,208.792,208.793,16.144,16.1439,-59.741,0.020596,-58.526,0.019872,-3.5548,0.0137,-7.3017,0.01428,,,-15.626,5.4119,,,,,,,,,,,,,11.44,11.954,12.046,12.631,10.69,11.124,,,,,,,11.358,262.83,1000256741,1000256740,92.898,91.204,111.79,0.83905,0.14054,0.99654,483.05,121.15,1392.9,-136.62,-315.69,43.016,181.01,22.958,337.34,2820.2,1226.8,47827.0,995.28,-20220.0,1503.5,0.74745,0.026191,0.70326,0.022491
680,Gaia EDR3 5215162767859596928,Gaia EDR3 5215162767859487232,120.22,120.221,-72.5484,-72.5478,-39.294,0.012081,-38.117,0.01212,27.926,0.013412,29.72,0.013162,15.407,0.33397,,,,,,,,,,,,,,,11.678,11.98,12.375,12.741,10.869,11.119,,,,,,,12.027,493.14,804804891,804804889,119.86,107.46,155.66,0.38583,0.040244,0.77323,299.4,137.88,633.45,123.91,-24.191,292.57,180.72,19.39,341.74,2847.4,1280.2,12606.0,1202.5,-5033.3,1638.1,0.74016,0.024466,0.71845,0.022318
681,Gaia EDR3 2587316955132199424,Gaia EDR3 2587316959427677824,22.4398,22.4404,14.385,14.3854,33.919,0.025451,36.538,0.023751,-51.173,0.016766,-49.316,0.014284,31.524,0.25076,32.719,0.61859,,,,,,,,,,,,,10.318,10.493,10.732,10.928,9.7361,9.89,,,,,,,11.463,224.25,630585608,630585610,37.843,15.4,53.174,0.18823,0.021227,0.44215,341.0,213.19,589.08,116.02,-49.513,265.17,180.46,18.435,342.28,4209.8,2648.4,12165.0,626.63,-5475.0,1551.1,0.84518,0.039918,0.82416,0.036937
682,Gaia EDR3 2309656497791791616,Gaia EDR3 2309656497790941824,1.4762,1.476,-35.3558,-35.3553,78.969,0.017462,77.24,0.014406,6.2177,0.019859,7.45,0.01805,-4.5726,1.282,-5.4138,0.91066,,,,,,,,,,,,,11.637,11.753,12.243,12.395,10.696,10.799,,,,,,,10.758,303.6,609916720,609916719,66.994,24.548,77.784,0.63595,0.19775,0.92122,355.63,173.22,761.27,17.376,-155.85,175.92,180.5,11.003,349.76,3511.8,1717.2,15822.0,1514.4,643.49,1683.6,0.80037,0.029492,0.76684,0.029075
683,Gaia EDR3 436862980767187968,Gaia EDR3 436862980767187840,42.102,42.1031,45.3636,45.3634,-19.391,0.014105,-24.971,0.021476,-69.458,0.015041,-68.542,0.024634,19.967,0.36092,,,,,,,,,,,,,,,10.617,11.339,11.05,11.873,10.029,10.641,8.603,8.877,8.865,,,,11.431,277.4,422981144,644436790,106.75,96.856,142.18,0.79107,0.13116,0.95014,321.92,92.556,1025.3,89.443,-85.615,266.89,179.77,27.138,333.86,1639.5,730.08,26916.0,1396.8,-10344.0,1696.6,0.86721,0.052278,0.71847,0.024743
684,Gaia EDR3 5876963493870292224,Gaia EDR3 5876963493870292736,229.134,229.134,-58.9238,-58.9232,-36.481,0.017548,-40.894,0.017751,-39.919,0.019633,-39.167,0.019793,5.841,0.89871,7.5036,1.3404,,,,,,,,,,,,,11.814,11.84,12.715,12.626,10.767,10.878,,,,,,,12.199,292.75,1131062266,1131062268,92.549,90.95,113.69,0.75371,0.32182,0.99673,468.98,230.99,1019.3,115.73,-63.751,293.76,180.05,8.3238,351.99,5866.6,3030.2,28088.0,-2903.9,-23553.0,-486.75,0.74369,0.099232,0.72739,0.07735
685,Gaia EDR3 938886177393277440,Gaia EDR3 938886177395298048,101.246,101.245,34.6073,34.6078,-20.462,0.017389,-21.381,0.019266,-16.249,0.014778,-15.82,0.016446,,,,,,,,,,,,,,,,,12.645,12.737,13.532,13.645,11.653,11.799,,,,,,,11.683,254.04,741842632,741842634,155.69,137.46,172.91,0.40743,0.33971,0.70344,437.84,279.25,834.0,-95.189,-254.85,60.075,178.73,25.142,337.88,4814.0,3403.9,17569.0,-2415.9,-14268.0,-953.37,0.68234,0.019624,0.65559,0.018426
686,Gaia EDR3 4630680635849607296,Gaia EDR3 4630680635849607424,20.8034,20.8072,-80.6576,-80.6578,-16.183,0.015131,-20.523,0.018592,23.56,0.012547,23.371,0.016018,,,,,,,,,,,,,,,,,10.543,11.354,11.021,11.948,9.916,10.586,,,,,,,12.221,356.95,630743551,630743552,79.517,40.714,84.69,0.4933,0.051368,0.96854,236.78,95.287,562.78,-44.644,-207.07,131.31,180.26,15.82,343.12,1790.4,711.83,10217.0,1109.5,-3971.1,1553.8,0.81817,0.029578,0.73479,0.024945
687,Gaia EDR3 4314421956005640960,Gaia EDR3 4314421956037079936,286.884,286.885,14.152,14.1519,28.941,0.012559,24.829,0.012614,-102.29,0.01279,-100.09,0.012996,-18.714,1.5714,-17.049,1.1972,,,,,,,,,,,,,12.279,12.51,13.068,13.29,11.315,11.578,8.911,9.67,9.132,,,,10.894,237.82,394437140,1797345046,74.846,31.713,81.54,0.56799,0.096721,0.95373,456.82,209.76,972.77,-136.85,-296.16,38.095,180.1,9.9681,348.04,5310.1,2299.9,22969.0,-1673.7,-15138.0,1178.0,0.75546,0.023835,0.69641,0.021156


==> binariesWithExoplanets.csv <==
,EDR3designation1,EDR3designation2,ra1,ra2,dec1,dec2,pmra1,pmra_err1,pmra2,pmra_err2,pmdec1,pmdec_err1,pmdec2,pmdec_err2,radial_velocity1,radial_velocity_err_1,radial_velocity2,radial_velocity_err_2,feh1,feh_err1,feh2,feh_err2,logg1,logg_err1,logg2,logg_err2,Teff1,Teff_err1,Teff2,Teff_err2,GMag1,GMag2,BPMag1,BPMag2,RPMag1,RPMag2,KMag1,JMag1,HMag1,KMag2,JMag2,HMag2,parallax,parallax_over_error,TIC1,TIC2,inclination,inclination_5th_percentile,inclination_95th_percentile,eccentricity,eccentricity_5th_percentile,eccentricity_95th_percentile,semimajor_axis,semimajor_axis_5th_percentile,semimajor_axis_95th_percentile,longitude_ascending_node,longitude_ascending_node_5th_percentile,longitude_ascending_node_95th_percentile,argument_of_periastron,argument_of_periastron_5th_percentile,argument_of_periastron_95th_percentile,periodStar,periodStar_5th_percentile,periodStar_95th_percentile,epoch_periastron_passage,epoch_periastron_passage_5th_percentile,epoch_periastron_passage_95th_percentile,mass1,mass_err1,mass2,mass_err2,period_planet_1,period_planet_err_1,period_planet_2,period_planet_err_2,period_planet_3,period_planet_err_3,period_planet_4,period_planet_err_4,radius_planet_1,radius_planet_err_1,radius_planet_2,radius_planet_err_2,radius_planet_3,radius_planet_err_3,radius_planet_4,radius_planet_err_4
0,Gaia EDR3 4844691297067063424,Gaia EDR3 4844691297067064576,62.9664,62.9549,-37.9397,-37.945,-11.061,0.0097316,-11.481,0.01578,12.347,0.01395,12.229,0.023206,18.539,0.80739,,,0.056012,0.1,,,4.6452,0.12,,,5439.1,76.0,,,10.75,14.357,11.147,15.729,10.22,13.202,9.19,9.636,9.287,10.76,11.642,10.992,8.1147,213.97,257605131,257605132,81.959,46.347,86.771,0.52756,0.060332,0.979,5141.6,2800.6,19185.0,-120.15,-297.62,49.042,180.01,17.096,343.2,304200.0,122290.0,2192600.0,-79910.0,-993540.0,-31643.0,0.91599,0.019087,0.55565,0.013483,,,8.1855,0.00177,,,,,,,3.7343,0.21786,,,,
1,Gaia EDR3 4903786336207800576,Gaia EDR3 4903786336207800704,12.976,12.9711,-59.3436,-59.345,89.035,0.012545,89.778,0.012979,-149.15,0.014048,-149.33,0.013856,10.35,0.20501,11.663,0.33415,0.48,0.29,0.028993,0.08,4.81,0.4,4.0509,0.12,5815.2,275.0,4908.2,64.0,9.6845,10.845,10.068,11.351,9.1749,10.217,8.171,8.601,8.256,8.887,9.487,9.028,10.484,430.45,281781375,281781376,104.8,95.588,140.82,0.72683,0.11546,0.95747,930.61,535.98,5627.8,-117.7,-295.39,55.796,178.94,24.908,333.87,20910.0,9139.7,310970.0,-7267.6,-138810.0,-3072.4,1.0163,0.058208,0.83128,0.023236,,,43.829,0.007815,,,,,,,2.2482,0.18864,,,,
2,Gaia EDR3 2983316311375470976,Gaia EDR3 2983316311375257472,79.1022,79.1019,-15.5102,-15.5127,5.6211,0.016617,4.4573,0.014361,-25.478,0.0159,-27.409,0.014187,-14.23,0.35162,-12.694,0.33928,0.09,0.08,,,4.4705,0.08,,,5685.9,57.0,,,10.041,10.815,10.401,11.259,9.5536,10.243,8.584,8.995,8.769,9.056,9.543,9.169,8.7748,268.26,189013224,189013222,62.718,29.034,74.22,0.78406,0.5286,0.95119,1698.1,1007.5,4823.5,18.55,3.6408,354.47,69.616,25.383,159.66,49897.0,22791.0,239470.0,-870.98,-2571.8,-445.0,1.0179,0.038764,0.8889,0.027682,1.3208,0.00061,,,,,,,2.2151,0.1758,,,,,,
3,Gaia EDR3 6520880040423258240,Gaia EDR3 6520880036122448000,338.4,338.403,-43.4369,-43.4417,35.509,0.016302,35.363,0.13218,-53.083,0.01874,-52.611,0.16211,-19.9,0.42344,,,0.2394,0.1,,,4.0509,0.12,,,5126.0,76.0,,,11.321,18.447,11.757,20.277,10.764,17.106,9.646,10.141,9.762,14.263,15.115,14.589,6.0809,166.3,89020549,89020550,97.169,68.208,140.84,0.61465,0.062911,0.9784,3694.9,2020.9,12057.0,-28.601,-206.58,149.2,180.19,12.81,346.38,209900.0,84905.0,1237300.0,-126360.0,-792180.0,-42454.0,0.9606,0.034818,0.16049,0.0080177,2.1097,0.000012,,,,,,,3.42,0.13,,,,,,
4,Gaia EDR3 934346809278715776,Gaia EDR3 934346740559239296,117.027,117.031,50.2251,50.2169,-29.552,0.014723,-29.308,0.015431,-154.23,0.011453,-154.23,0.012535,47.682,0.2401,46.848,0.44187,0.43,0.1,,,4.41,0.1,,,5280.4,100.0,5547.0,116.39,10.972,10.928,11.416,11.356,10.403,10.371,9.308,9.744,9.34,9.272,9.742,9.371,6.4539,107.07,356473034,356473029,111.32,98.293,147.09,0.72899,0.11762,0.91404,4531.6,2658.6,27306.0,-18.058,-191.17,158.44,180.44,29.048,332.55,203910.0,91631.0,3016100.0,-74420.0,-1336600.0,-37529.0,1.0149,0.046549,1.0169,0.042547,2.6159,0.01,,,,,,,12.384,0.91965,,,,,,
5,Gaia EDR3 749676822006222464,Gaia EDR3 749676817711059328,156.838,156.846,34.3909,34.393,-39.385,0.013523,-39.494,0.038536,-18.935,0.013417,-18.897,0.037646,-9.6907,0.33636,,,0.08,0.08,,,4.51,0.1,,,5667.4,100.0,,,9.8006,15.758,10.167,17.297,9.3105,14.534,8.354,8.737,8.403,12.056,12.866,12.279,10.201,165.03,85293053,85293054,95.643,90.562,121.02,0.88961,0.15501,0.99438,2233.4,1281.2,16025.0,73.418,42.069,144.06,179.7,25.446,335.98,92334.0,40147.0,1766900.0,-35812.0,-832980.0,-17550.0,1.0094,0.031146,0.274,0.006808,8.0515,0.00358,,,,,,,2.4575,0.16741,,,,,,
6,Gaia EDR3 5415648821879172096,Gaia EDR3 5415648821874435584,155.872,155.871,-43.8349,-43.8334,8.8979,0.010956,10.087,0.010066,7.2481,0.01273,7.279,0.011246,-3.1978,0.45331,-3.7438,1.2069,0.037103,0.039434,-0.34565,0.09,4.4571,0.11085,4.6829,0.16,4953.9,34.346,4797.6,79.0,9.9398,12.42,10.449,13.436,9.3144,11.431,7.999,8.531,8.066,9.283,10.128,9.504,16.718,464.45,102840239,102840237,74.4,39.358,83.25,0.81726,0.13507,0.95867,333.81,193.71,2182.7,157.76,-18.168,335.24,181.91,26.836,333.13,5179.2,2289.5,86598.0,-113.31,-38288.0,866.69,0.81808,0.015264,0.53863,0.013445,11.184,0.00641,,,,,,,2.6672,0.17992,,,,,,
7,Gaia EDR3 5498467164415043968,Gaia EDR3 5498467954689021440,102.568,102.518,-53.0055,-52.9639,-3.92,0.013438,-4.2323,0.026322,33.109,0.015341,32.962,0.031089,-9.821,0.48202,,,0.24112,0.08,,,4.4552,0.12,,,5050.5,64.0,,,11.196,14.996,11.726,16.397,10.549,13.833,9.227,9.802,9.352,11.361,12.224,11.632,9.199,383.87,238004786,238004710,137.54,119.18,163.13,0.24989,0.02522,0.55109,21519.0,14697.0,49389.0,144.05,-10.981,311.38,179.92,20.423,341.21,2801500.0,1581300.0,9741200.0,-935550.0,-5740100.0,-342970.0,0.84761,0.014753,0.41406,0.0097917,0.30954,0.000062,,,,,,,1.8256,0.67748,,,,,,
8,Gaia EDR3 6357524189130820992,Gaia EDR3 6357524189130821376,337.51,337.498,-75.6466,-75.6459,-63.274,0.01355,-63.843,0.021877,-2.1193,0.014589,-1.5182,0.022929,55.072,0.33287,,,-0.077759,0.1,,,4.3089,0.12,,,5981.8,76.0,,,9.3997,14.803,9.7012,16.017,8.9791,13.708,8.246,8.56,8.249,11.418,12.269,11.65,7.6752,233.76,317060587,317060585,71.255,31.908,80.937,0.49454,0.058714,0.91417,1640.4,918.27,5723.7,100.94,-71.7,259.42,178.7,19.906,340.62,51224.0,21454.0,333860.0,-12327.0,-155840.0,-4170.8,1.1757,0.059176,0.46721,0.011479,9.1398,0.002737,,,,,,,3.063,4.509,,,,,,
9,Gaia EDR3 6129327525817451648,Gaia EDR3 6129327319659021056,192.104,192.105,-45.4705,-45.4734,-216.5,0.016103,-215.7,0.027986,29.197,0.013041,29.499,0.022644,,,,,-0.47551,0.082663,,,4.3348,0.19739,,,4086.2,142.12,3309.0,157.0,13.696,15.049,14.925,16.577,12.599,13.839,10.274,11.138,10.517,11.338,12.185,11.551,11.576,180.54,73649615,73649613,118.47,101.46,152.95,0.63473,0.095172,0.82289,914.77,547.48,4763.8,163.39,-11.1,335.3,178.8,28.856,330.85,29924.0,13855.0,355620.0,-10166.0,-138680.0,-4623.3,0.50977,0.012211,0.33806,0.0083808,,,1.2394,0.000189,,,,,,,2.6312,2.4468,,,,
10,Gaia EDR3 4674216245427964416,Gaia EDR3 4674216245427964672,55.459,55.4632,-62.7673,-62.7654,-102.39,0.016735,-102.7,0.060694,-44.066,0.016778,-42.885,0.058487,34.216,0.22579,,,-0.15,0.025,,,4.38,0.1,,,4813.0,100.0,,,9.3848,15.831,9.9593,17.836,8.7035,14.499,7.207,7.865,7.347,11.606,12.477,11.898,25.59,981.33,425997655,425997654,102.88,95.735,136.73,0.83468,0.1404,0.97177,346.63,199.83,2282.2,-134.72,-311.32,43.417,179.71,26.633,334.02,6884.6,3013.4,116300.0,-586.72,-53302.0,685.97,0.74973,0.02177,0.13293,0.0040512,17.667,0.142,,,,,,,2.3304,0.34413,1.8365,1.2297,1.3297,1.2216,0.99053,1.1114
11,Gaia EDR3 4618022851832408832,Gaia EDR3 4618022851832408704,30.5087,30.4972,-83.228,-83.2272,9.3253,0.014774,8.1116,0.013422,40.344,0.013573,38.759,0.012764,33.459,0.60648,33.747,1.9851,-0.081376,0.08,,,4.1844,0.12,,,5056.3,64.0,,,11.097,13.036,11.516,13.795,10.546,12.193,9.449,9.891,9.518,10.369,11.146,10.512,7.4414,427.2,273985865,273985864,152.43,134.92,170.38,0.16996,0.060132,0.48444,843.21,691.24,1682.4,-62.37,-212.21,98.117,179.82,19.372,342.9,19807.0,14701.0,55822.0,-1852.3,-31233.0,1357.0,0.88048,0.026846,0.64057,0.01577,,,3.4236,0.000045,,,,,,,1.8831,2.3473,,,,
12,Gaia EDR3 3778075717162985600,Gaia EDR3 3778075717162986240,160.559,160.548,-3.835,-3.83689,19.133,0.019605,18.769,0.014292,17.058,0.01762,16.489,0.012918,-8.2478,0.89186,-8.1876,0.54185,-0.26623,0.08,,,3.7637,0.1,,,5530.1,64.0,,,10.054,11.067,10.392,11.443,9.5842,10.55,8.641,9.092,8.738,9.483,9.927,9.591,6.1688,131.77,169226822,169226820,144.72,123.12,169.37,0.64158,0.47546,0.79998,9278.1,6642.3,23788.0,-99.362,-254.63,67.298,181.31,16.16,335.69,640580.0,388030.0,2629900.0,-56111.0,-79447.0,-42745.0,0.98887,0.072788,0.91078,0.052937,,,4.1781,0.000002,,,,,,,15.289,0.09412,,,,
13,Gaia EDR3 4928367189958259968,Gaia EDR3 4928367189957786240,14.3185,14.3183,-51.5853,-51.5845,102.81,0.014941,96.667,0.080116,-141.32,0.016281,-137.74,0.067919,27.103,0.44224,,,-0.45552,0.09,,,4.562,0.16,,,4332.7,79.0,,,10.181,14.311,11.022,15.365,9.309,12.686,7.338,8.161,7.541,,,,32.305,420.4,322063810,616169972,111.16,98.23,148.07,0.63231,0.096418,0.90528,79.359,46.302,425.79,-8.1589,-176.91,167.43,179.61,26.764,334.93,809.72,360.86,10063.0,1741.3,-1963.1,1880.7,0.61828,0.015226,0.14202,0.0069937,,,3.5158, 0.001043,,,,,,,1.1256,1.6293,,,,
14,Gaia EDR3 4743138925656526976,Gaia EDR3 4743138925656526848,34.6843,34.6828,-54.8597,-54.8586,93.67,0.011254,94.925,0.040769,12.903,0.011556,12.402,0.04304,7.4112,0.29875,,,0.13653,0.09,,,3.916,0.08,,,5733.4,57.0,,,8.8834,14.337,9.2207,14.878,8.423,13.044,7.586,7.912,7.646,,,,13.19,368.64,201793781,631568465,78.82,44.154,85.819,0.73271,0.12034,0.97425,362.07,207.94,2216.6,-37.125,-211.84,140.9,180.47,23.118,335.36,5594.7,2435.0,84742.0,-488.59,-36672.0,640.71,1.0889,0.031518,0.42691,0.019426,,,5.9912,0.000404,,,,,,,2.0684,0.1185,,,,
15,Gaia EDR3 5178405479961698048,Gaia EDR3 5178405479961475712,37.1555,37.1559,-7.06067,-7.06148,93.708,0.021568,94.24,0.021004,-1.7168,0.018667,-3.7871,0.018048,,,4.0843,2.4897,0.087,0.035,,,4.661,0.06,,,5403.3,36.32,,,10.097,11.836,10.485,,9.5856,,8.405,8.766,8.374,,,,9.4818,88.395,1129033,632613066,83.561,49.806,86.928,0.51636,0.058954,0.98502,386.72,209.47,1359.2,-26.394,-203.82,143.68,179.17,16.951,344.34,5651.3,2252.9,37235.0,532.62,-15605.0,1412.3,1.0355,0.059489,0.7734,0.03234,1.36,0.000002,,,,,,,14.478,0.66539,,,,,,
16,Gaia EDR3 1334288219648212352,Gaia EDR3 1334288219648212224,,,,,-161.88,0.015658,-165.24,0.045759,-42.106,0.016672,-44.975,0.042974,,,,,-0.14,0.08,,,,,,,,,,,7.0664,13.009,7.377,13.893,6.6465,11.825,5.821,6.117,5.872,,,,27.235,,21832928,1270429570,76.42,38.086,85.08,0.66692,0.11013,0.96049,233.7,133.1,1357.3,31.248,10.232,151.49,180.55,24.758,337.5,2943.1,1267.2,41104.0,1040.2,-13732.0,1565.9,1.0992,0.05186,0.37955,0.017943,,,16.342,0.002182,,,,,,,2.0484,0.6772,,,,
17,Gaia EDR3 810069697186043264,Gaia EDR3 810069692891374848,151.807,151.805,46.1149,46.1158,-0.67477,0.0097473,0.78611,0.021783,-21.965,0.010259,-26.126,0.021614,-9.6847,0.25918,,,-0.06,0.08,,,,,,,,,,,9.1544,14.706,9.4913,16.013,8.6971,13.54,7.783,8.124,7.851,11.082,11.912,11.399,12.38,180.38,29191624,29191626,76.42,38.086,85.08,0.66692,0.11013,0.96049,514.13,292.8,2986.0,31.248,10.232,151.49,180.55,24.758,337.5,2943.1,1267.2,41104.0,1040.2,-13732.0,1565.9,1.0415,0.037867,0.35376,0.009473,,,14.653,0.00443,,,,,,,2.3322,1.8427,,,,
18,Gaia EDR3 4667466549703138176,Gaia EDR3 4667466549703138304,58.422,58.4145,-68.7386,-68.7412,139.03,0.019802,139.9,0.02006,191.18,0.023124,191.23,0.021756,,,,,,,,,,,,,,,,,14.66,14.817,16.277,16.413,13.414,13.588,10.826,11.675,11.09,11.023,11.871,11.302,19.054,348.66,32090583,32090581,104.5,95.578,140.67,0.71695,0.11578,0.958,677.09,389.99,3994.0,-133.81,-311.34,39.424,179.2,24.23,333.88,25088.0,10966.0,359420.0,-9114.4,-159580.0,-4129.0,0.25956,0.0062629,0.23564,0.0056874,,,0.43837,1e-05,,,,,,,4.7381,6.0055,,,,
19,Gaia EDR3 2993658970584498048,Gaia EDR3 2993659726498740736,94.1645,94.1639,-13.9873,-13.9851,0.93182,0.011379,0.033969,0.028624,23.225,0.011708,19.916,0.028655,33.843,0.45418,,,0.14,0.08,,,,,,,,,,,9.8371,15.453,10.346,17.118,9.2085,14.181,7.954,8.463,7.997,11.473,12.386,11.764,16.454,544.46,34077285,34077281,113.32,103.37,154.03,0.56652,0.12407,0.90062,592.36,351.81,1508.7,24.516,1.7393,178.13,177.38,10.162,348.19,13842.0,6340.1,56264.0,-7902.4,-40873.0,-2534.7,0.85194,0.018067,0.21959,0.006497,6.3851,0.00087,,,,,,,5.0445,0.3319,2.7779,0.2294,2.8702,0.23922,,
20,Gaia EDR3 3767281845873242112,Gaia EDR3 3767281639714811648,154.645,154.649,-11.7178,-11.7183,-341.54,0.032078,-341.57,0.039926,-247.75,0.031967,-248.28,0.038342,,,,,,,,,,,,,,,,,11.846,14.486,13.352,16.597,10.658,13.132,8.204,9.007,8.439,10.223,11.079,10.576,45.464,549.82,36724087,36724086,84.211,60.096,87.496,0.89361,0.15134,0.99347,319.28,183.55,2321.9,-82.841,-261.98,96.235,181.01,24.889,335.42,8062.4,3514.3,158110.0,-1181.7,-72768.0,349.64,0.36468,0.0087749,0.14113,0.0034174,0.76845,5.5e-05,12.252,0.0028,,,,,1.1344,0.57332,1.7854,0.73037,,,,
21,Gaia EDR3 1110205894481936256,Gaia EDR3 1110205894481936128,115.593,115.593,70.4041,70.4054,45.215,0.010939,45.112,0.045648,-120.7,0.015489,-123.74,0.059442,10.171,1.0276,,,,,,,,,,,,,,,12.872,16.95,13.969,18.83,11.843,15.535,9.636,10.472,9.829,12.584,13.474,12.841,16.113,158.62,71347873,71347872,90.527,89.209,95.617,0.55509,0.067411,0.99469,352.99,193.39,920.34,1.24,-178.64,181.09,179.89,9.3103,348.95,8400.0,3406.1,35363.0,-3574.3,-24070.0,975.19,0.50174,0.01203,0.13437,0.0038708,,,6.0689,0.000147,,,,,,,2.0604,1.7927,,,,
22,Gaia EDR3 1353631412319001600,Gaia EDR3 1353631412319001472,255.098,255.101,39.7302,39.7279,4.5249,0.016363,4.3238,0.045442,75.018,0.016981,75.2,0.051083,-2.8234,0.34152,,,,,,,,,,,,,,,10.448,16.201,10.807,17.792,9.9534,14.961,8.999,9.389,9.054,12.459,13.23,12.685,6.8798,75.023,82452140,82452139,90.282,77.645,104.6,0.76454,0.12475,0.99491,1754.1,999.38,11089.0,131.13,-48.506,310.74,180.19,21.815,337.09,60369.0,25961.0,959570.0,-24961.0,-440110.0,-12502.0,0.99734,0.065496,0.32601,0.0080435,,,63.375,0.007242,,,,,,,2.7984,1.6615,,,,
23,Gaia EDR3 2984582227215748864,Gaia EDR3 2984582227215748224,81.8533,81.8488,-14.2767,-14.2698,-35.743,0.010905,-36.19,0.02416,50.387,0.010786,50.607,0.020476,79.153,0.42273,,,0.0,0.08,,,,,,,,,,,9.7778,14.593,10.203,16.007,9.2265,13.424,8.071,8.547,8.219,10.99,11.817,11.251,13.362,286.7,94986319,94986312,100.98,94.176,136.16,0.74209,0.12156,0.97557,2092.2,1201.4,12935.0,-32.398,-207.48,145.69,179.59,25.204,336.84,85785.0,37328.0,1318700.0,-27407.0,-593910.0,-12291.0,0.90823,0.033039,0.34539,0.0083418,16.068,0.00035,5.1967,0.00049,,,,,,,4.836,0.28581,,,,
24,Gaia EDR3 1359544650277694720,Gaia EDR3 1359544654572889728,255.246,255.245,45.3863,45.3872,22.635,0.01114,23.264,0.036142,16.147,0.01347,15.201,0.043628,-15.425,0.42172,,,,,,,,,,,,,,,10.821,15.612,11.32,16.918,10.196,14.28,8.875,9.434,8.97,,,,10.574,250.13,115623434,1270806721,93.214,90.992,115.33,0.66864,0.10125,0.99397,428.49,241.69,2414.9,-40.991,-220.26,136.96,181.03,20.207,339.17,8091.0,3427.5,108260.0,-1777.3,-42885.0,-51.7,0.8219,0.032495,0.35575,0.013937,,,3.1434,0.000127,,,,,,,2.2887,1.9086,,,,
25,Gaia EDR3 1401760747118886016,Gaia EDR3 1401772395070195840,232.946,232.886,47.0556,47.0384,154.87,0.011526,156.31,0.013392,-298.52,0.0142,-300.08,0.01786,13.67,0.31203,,,,,,,,,,,,,,,9.8772,13.392,10.65,14.857,9.0554,12.208,7.25,7.998,7.372,9.761,10.565,10.019,30.761,1452.5,116483514,116483506,138.97,124.96,164.84,0.26883,0.040103,0.54149,6015.7,4187.0,12429.0,108.3,25.868,159.81,181.82,14.424,339.59,480100.0,279110.0,1423900.0,-315740.0,-1028700.0,-24238.0,0.6756,0.0162,0.26184,0.0062191,1.452,1.1e-05,,,,,,,1.3402,0.67586,,,,,,
26,Gaia EDR3 5368266433430785280,Gaia EDR3 5368266433432660096,157.867,157.869,-42.2404,-42.2497,11.001,0.0099311,11.074,0.018038,-57.51,0.012927,-57.785,0.022775,29.924,0.54201,,,,,,,,,,,,,,,10.737,14.043,11.102,14.933,10.24,13.123,9.291,9.687,9.374,11.115,11.945,11.281,5.4816,233.19,146172354,146172376,92.937,88.808,115.0,0.51887,0.049379,0.99079,6918.0,3731.5,24182.0,170.13,-8.8182,349.51,180.14,15.722,345.55,446100.0,176720.0,2915500.0,-113250.0,-1342700.0,-44279.0,1.0504,0.081115,0.63109,0.015578,,,3.7803,0.00054,,,,,,,6.5094,0.3775,,,,
27,Gaia EDR3 5693753348782558336,Gaia EDR3 5693752970825451008,122.034,122.028,-28.0662,-28.0866,-32.656,0.0096929,-32.901,0.037536,-22.25,0.011832,-22.014,0.044462,-1.3552,0.3592,,,0.17,0.08,,,,,,,,,,,11.021,16.383,11.546,18.085,10.378,15.112,9.044,9.605,9.173,12.436,13.307,12.764,10.298,143.16,154459165,154459236,62.441,27.013,78.042,0.56719,0.081297,0.84751,7322.8,4344.0,31894.0,-164.02,-329.92,10.27,179.13,25.35,333.38,609090.0,278290.0,5536300.0,-274310.0,-2476500.0,-143420.0,0.82806,0.014006,0.22602,0.0056991,,,3.149,0.00096,,,,,,,3.0353,0.49651,,,,
28,Gaia EDR3 6554931361478622976,Gaia EDR3 6554929750866378624,345.779,345.764,-33.5005,-33.535,53.199,0.015665,53.589,0.072579,-19.102,0.01539,-18.046,0.072785,-16.666,0.71948,,,,,,,,,,,,,,,8.88,17.124,9.1004,18.85,8.4766,15.847,7.588,7.88,7.63,13.129,14.006,13.435,7.829,136.74,154618248,154619346,88.597,22.833,154.93,0.97624,0.89751,0.99814,50611.0,29454.0,154240.0,20.601,-158.25,199.39,180.01,17.725,352.75,8859400.0,3933200.0,47134000.0,-8689800.0,-46934000.0,-3776100.0,1.3426,0.108,0.21147,0.0058927,8.7709,2e-05,,,,,,,5.541,0.65622,,,,,,
29,Gaia EDR3 1937965286355036544,Gaia EDR3 1937965660014295296,348.581,348.589,44.5088,44.512,-19.868,0.01192,-20.439,0.08319,-21.367,0.012696,-19.969,0.085505,0.55981,0.40809,,,-0.04,0.08,,,,,,,,,,,10.927,17.824,11.3,19.472,10.432,16.516,9.49,9.905,9.576,13.722,14.647,14.005,5.7545,37.589,173612049,173612053,165.25,152.0,175.85,0.72137,0.53853,0.90413,14638.0,8754.3,43143.0,59.678,-94.672,217.6,179.01,23.059,337.26,1539300.0,711950.0,7789100.0,-10155.0,-2979000.0,465.96,0.99439,0.041655,0.21498,0.0074319,,,6.4905,0.00139,,,,,,,3.197,0.22404,,,,
30,Gaia EDR3 5044287532642519680,Gaia EDR3 5044287532642519552,45.9072,45.9107,-39.9308,-39.9271,212.37,0.0095124,212.11,0.014165,42.925,0.010708,42.833,0.016457,74.897,0.74307,,,-0.61,0.1,,,,,,,,,,,12.139,14.41,12.803,15.622,11.378,13.32,9.716,10.436,9.846,11.027,11.84,11.235,8.7108,391.48,175532955,175532957,99.805,93.864,133.13,0.79012,0.12934,0.98117,1794.2,1029.1,11796.0,-143.63,-322.21,32.73,179.18,24.25,334.54,69109.0,30020.0,1165100.0,-28092.0,-549630.0,-14247.0,0.69312,0.02047,0.48694,0.011607,5.8301,3.1e-05,,,,,,,2.705,0.24142,,,,,,
31,Gaia EDR3 5094154336332482304,Gaia EDR3 5094154336332482176,60.3855,60.3876,-20.451,-20.4506,-18.548,0.01631,-18.4,0.012379,20.322,0.017667,19.948,0.013728,1.9821,0.6215,3.5451,3.1144,,,,,,,,,,,,,10.82,13.193,11.251,14.07,10.263,12.272,9.165,9.609,9.24,10.274,11.087,10.461,8.4749,197.7,178284730,178284729,73.99,39.166,82.878,0.82221,0.13386,0.95631,790.94,458.09,5078.7,-102.71,-280.0,73.603,179.55,27.475,332.69,17942.0,7908.0,291920.0,-5006.5,-136500.0,-1638.2,0.87229,0.035787,0.60997,0.015069,2.236,8e-07,,,,,,,13.41,0.71284,,,,,,
32,Gaia EDR3 4895489043507741440,Gaia EDR3 4895488974788265216,64.184,64.1889,-26.7664,-26.7729,-25.766,0.010192,-24.52,0.025807,-116.43,0.014575,-118.49,0.034456,0.62963,0.41907,,,0.13,0.08,,,,,,,,,,,9.6063,15.906,10.08,17.779,9.0115,14.594,7.832,8.3,7.915,11.825,12.661,12.101,17.337,267.37,179034327,179034325,86.414,58.13,89.309,0.83198,0.48395,0.997,1997.4,1356.3,5566.9,146.18,-33.362,324.38,180.49,7.8381,351.8,87498.0,48957.0,407110.0,-6621.1,-16393.0,-4333.4,0.8538,0.014228,0.1752,0.0042681,,,17.963,0.001435,,,,,,,2.6288,0.17521,,,,
33,Gaia EDR3 2312679845530628096,Gaia EDR3 2312679845529776128,359.901,359.901,-35.0313,-35.0326,109.75,0.012662,110.32,0.014518,7.6154,0.013553,5.488,0.015287,-1.9391,0.58858,,,,,,,,,,,,,,,9.6125,13.698,9.9968,14.738,9.1051,12.579,8.086,8.501,8.218,8.758,9.149,9.024,11.025,249.97,183532609,183532608,93.286,91.547,116.93,0.50842,0.054367,0.99165,464.51,249.32,1598.6,170.9,-3.2713,349.71,179.34,15.508,344.69,7812.8,3072.2,49879.0,-6.9175,-21855.0,1211.1,0.9802,0.062716,0.62675,0.034406,,,8.1585,0.000246,,,,,,,12.745,0.74737,,,,
34,Gaia EDR3 6534414719318886144,Gaia EDR3 6534426740931264896,357.879,357.853,-39.9071,-39.8786,-56.767,0.014244,-57.265,0.02023,-88.988,0.01343,-89.126,0.021123,24.479,0.42878,,,,,,,,,,,,,,,10.893,14.789,11.481,16.306,10.203,13.58,8.783,9.353,8.875,11.028,11.886,11.281,11.367,175.81,183537452,183536382,130.6,114.81,160.13,0.31433,0.034929,0.61552,11785.0,7606.5,29146.0,-34.758,-185.68,132.57,179.22,20.637,339.48,1153900.0,598330.0,4487800.0,-376240.0,-2647100.0,-164800.0,0.82624,0.028826,0.39427,0.0097671,,,3.9227,4e-06,,,,,,,6.7573,0.45344,,,,
35,Gaia EDR3 1628840650220386560,Gaia EDR3 1628852401250908544,248.333,248.327,63.5245,63.5312,-56.281,0.015826,-57.264,0.037349,109.17,0.015617,107.46,0.035197,,,,,,,,,,,,,,,,,12.292,15.776,13.433,17.687,11.242,14.448,9.005,9.855,9.23,11.673,12.543,11.968,20.08,356.54,198211976,198211975,122.09,111.33,157.48,0.32263,0.021578,0.73031,1573.3,915.09,3545.0,-23.84,-189.92,114.66,180.28,13.597,341.04,75082.0,33306.0,253940.0,-35274.0,-172610.0,-7999.9,0.52101,0.012319,0.16202,0.0039108,,,0.40186,1.4e-05,,,,,,,0.55251,2.1341,,,,
36,Gaia EDR3 1624420987137541376,Gaia EDR3 1624420991433145472,248.553,248.553,60.1959,60.1971,1.64,0.018545,1.8359,0.036392,-39.838,0.01487,-39.601,0.030789,-30.002,1.092,,,-0.13,0.08,,,,,,,,,,,12.356,15.43,13.095,16.76,11.54,14.222,9.772,10.53,9.903,11.742,12.538,11.96,9.0609,303.63,198212955,198212956,81.367,51.287,86.552,0.86033,0.14668,0.98675,451.63,259.91,3098.8,173.03,-5.7997,350.83,178.83,25.344,335.77,9399.1,4103.4,168920.0,-1518.9,-77441.0,204.99,0.66316,0.016356,0.3561,0.0091612,0.38148,4e-06,,,,,,,1.6836,0.98197,,,,,,
37,Gaia EDR3 1958584565350234752,Gaia EDR3 1958584427911285120,334.883,334.917,42.5603,42.559,-67.44,0.011148,-66.859,0.014703,10.24,0.012405,10.576,0.016009,2.1676,0.34341,,,,,,,,,,,,,,,10.875,14.424,11.514,15.906,10.142,13.231,8.577,9.251,8.705,10.725,11.583,10.979,13.704,295.19,199444169,199444166,109.03,100.99,149.53,0.41823,0.034192,0.90362,7954.1,4295.4,21174.0,92.762,-55.166,265.05,180.29,16.949,345.76,658310.0,261250.0,2859300.0,-159860.0,-1554800.0,-64663.0,0.76752,0.024911,0.37561,0.0089558,,,1.2168,0.00016,,,,,,,2.9436,0.21852,,,,
38,Gaia EDR3 1713192536602821376,Gaia EDR3 1713192016911633792,205.593,205.446,76.648,76.6006,-47.939,0.015886,-48.046,0.054165,3.4367,0.015614,3.2766,0.054913,17.267,0.48437,,,,,,,,,,,,,,,11.343,16.623,11.73,18.043,10.818,15.458,9.763,10.217,9.863,13.114,13.857,13.318,6.0694,255.65,219436394,219435925,91.055,42.427,140.47,0.63976,0.066949,0.97582,40454.0,21949.0,129550.0,35.869,-141.46,213.08,179.83,13.998,346.74,7445600.0,2975800.0,42668000.0,-1245000.0,-16034000.0,-617790.0,0.89734,0.043363,0.28236,0.0084972,23.657,0.000702,,,,,,,2.8002,3.4458,,,,,,
39,Gaia EDR3 1650110904522335744,Gaia EDR3 1650110904522550784,251.116,251.119,70.43,70.4304,-47.814,0.014784,-47.057,0.046506,81.831,0.014545,81.823,0.055757,-38.13,0.399,,,0.19,0.08,,,,,,,,,,,11.729,16.06,12.196,17.167,11.13,14.796,9.907,10.294,10.003,12.359,11.365,12.513,5.8736,253.19,230127302,230127303,79.335,41.965,85.652,0.52847,0.059915,0.96875,845.75,463.89,3120.6,-108.51,-285.33,57.839,180.69,17.727,342.91,21015.0,8536.4,148940.0,-3702.7,-66344.0,-347.5,0.95908,0.023933,0.40855,0.011429,18.66,0.000231,4.3074,2.3e-05,5.9041,8.3e-05,37.918,0.000701,3.3054,0.8287,2.9199,1.2069,2.7733,0.28427,3.3212,1.5988
40,Gaia EDR3 5554044522261661440,Gaia EDR3 5554044724125040000,96.0693,96.0675,-46.9376,-46.9363,-11.712,0.013961,-12.358,0.011145,-5.9004,0.01635,-5.4638,0.012962,37.009,0.25549,,,-0.13,0.08,,,,,,,,,,,9.1063,12.061,9.3825,12.641,8.715,11.356,8.018,8.304,8.108,9.882,10.51,9.978,7.6604,372.18,232025086,232025085,95.37,92.001,124.95,0.66315,0.099388,0.99049,859.55,486.32,4805.1,-43.697,-220.0,135.06,180.12,22.021,339.12,17597.0,7488.8,232590.0,-3528.8,-91870.0,-496.54,1.3007,0.072118,0.75093,0.02134,,,5.9022,0.001008,,,,,,,2.2273,1.3408,,,,
41,Gaia EDR3 1438888501713397760,Gaia EDR3 1438888506009252224,259.024,259.027,63.1056,63.1141,-2.6713,0.014916,-3.2694,0.030573,-81.016,0.014275,-81.077,0.027254,-32.285,0.64819,,,0.25,0.08,,,,,,,,,,,11.651,14.974,12.106,16.122,11.068,13.913,9.87,10.365,9.939,11.581,12.476,11.795,5.9462,223.33,232612416,232612421,149.9,131.49,170.46,0.28971,0.10816,0.59052,6415.7,4810.9,14220.0,11.872,-150.52,162.19,179.81,19.824,340.5,429130.0,278650.0,1416100.0,-345840.0,-1146400.0,-33639.0,0.92489,0.031358,0.5334,0.012846,,,4.3601,6e-06,,,,,,,6.7534,0.38162,,,,
42,Gaia EDR3 1686171213716517504,Gaia EDR3 1686170870119133440,197.683,197.616,70.768,70.7584,57.787,0.011948,57.42,0.015924,-92.393,0.012975,-93.022,0.017644,-45.659,1.5019,-46.005,0.8233,0.3,0.08,,,,,,,,,,,10.804,11.391,11.231,11.883,10.247,10.772,9.134,9.564,9.228,9.495,10.043,9.598,7.5267,289.17,232967440,232965935,152.49,129.62,172.3,0.82443,0.75116,0.91356,26847.0,18172.0,69265.0,179.92,18.313,313.76,181.35,18.058,322.49,3180900.0,1764700.0,13161000.0,-109460.0,-134880.0,-100950.0,1.0067,0.028554,0.87125,0.026186,7.0646,0.00016,,,,,,,9.0775,0.52275,,,,,,
43,Gaia EDR3 1632890460783011584,Gaia EDR3 1632890456488768128,260.903,260.901,64.8624,64.8636,-30.596,0.01514,-31.128,0.034124,29.465,0.018572,29.725,0.035188,-9.0185,0.30321,,,0.2,0.08,,,,,,,,,,,10.361,14.9,10.74,15.929,9.8566,13.793,8.89,9.269,8.992,11.522,12.372,11.682,5.3698,240.93,233684822,233684823,106.53,96.429,144.53,0.6176,0.086736,0.94135,996.51,566.32,5188.6,132.99,44.081,162.25,178.61,24.765,335.15,22772.0,9741.1,271110.0,-5453.0,-103770.0,-1313.7,1.3162,0.088129,0.57429,0.014785,4.6756,3.2e-05,,,,,,,4.5401,0.26054,,,,,,
44,Gaia EDR3 2244830490514284928,Gaia EDR3 2244877876891663872,303.382,303.408,65.1623,65.2116,12.782,0.01371,12.751,0.015208,58.064,0.010321,58.275,0.012448,,,-36.6,3.0657,,,,,,,,,,,,,12.476,13.018,13.033,13.675,11.791,12.26,10.409,10.999,10.527,10.643,11.319,10.755,5.3298,335.6,236887394,236887444,118.3,100.9,160.86,0.79832,0.44453,0.95753,43660.0,28641.0,119760.0,12.822,-152.72,187.55,180.29,10.012,347.32,7164400.0,3806500.0,32546000.0,-679900.0,-1398400.0,-509420.0,0.82908,0.02749,0.7682,0.025208,,,1.42,2.2e-07,,,,,,,12.293,0.72636,,,,
45,Gaia EDR3 846946629987527168,Gaia EDR3 846946625690867328,155.681,155.683,50.1287,50.131,-26.11,0.013991,-25.433,0.016174,83.806,0.015811,85.323,0.021367,12.631,0.26282,,,,,,,,,,,,,,,9.5194,12.995,9.9494,14.162,8.9605,11.924,7.837,8.293,7.935,9.622,10.478,9.823,12.265,278.75,252479260,252479261,89.691,86.321,90.884,0.54655,0.065308,0.99428,816.41,445.56,3196.7,23.473,-156.43,203.37,179.94,16.679,344.33,18501.0,7459.0,143340.0,-2994.3,-60965.0,-41.247,0.98723,0.067337,0.59094,0.014463,,,3.2122,9e-06,,,,,,,12.89,2.1297,,,,
46,Gaia EDR3 2248917516970528000,Gaia EDR3 2248917139010686976,294.39,294.379,66.9714,66.963,28.656,0.012693,28.76,0.013009,-14.733,0.013958,-13.475,0.012934,3.2629,0.26492,3.988,0.61437,,,,,,,,,,,,,9.4451,10.796,9.6807,11.098,9.0942,10.353,8.469,8.715,8.52,9.532,9.838,9.548,5.5425,213.51,264171144,264171135,34.058,7.6531,63.166,0.9462,0.89066,0.98717,20905.0,12588.0,63200.0,27.192,-137.16,200.87,179.19,39.767,347.23,1908200.0,891640.0,10031000.0,-1874400.0,-9998000.0,-859570.0,1.3942,0.091877,1.0182,0.051389,210.96,0.006071,,,,,,,3.4737,0.5548,,,,,,
47,Gaia EDR3 4631997507182253184,Gaia EDR3 4631997438462776960,33.4589,33.4802,-80.5827,-80.5889,23.188,0.016707,23.592,0.038247,19.47,0.01511,20.139,0.034946,11.371,0.60668,,,,,,,,,,,,,,,9.1933,15.721,9.435,17.025,8.836,14.584,8.242,8.454,8.231,12.255,13.109,12.48,6.5491,238.09,270341214,270341220,140.09,121.8,166.91,0.4279,0.15818,0.66123,4659.4,3252.7,11063.0,-28.229,-193.48,121.41,179.6,16.463,344.14,235330.0,137260.0,860910.0,-182110.0,-700650.0,-91060.0,1.3611,0.072597,0.38458,0.0097025,29.754,3e-05,,,,,,,12.315,0.51362,,,,,,
48,Gaia EDR3 6199033466340798464,Gaia EDR3 6199033466344807040,224.208,224.209,-37.043,-37.0416,-68.598,0.025961,-68.475,0.093765,-19.451,0.021073,-18.82,0.079976,-10.104,0.43234,,,0.2,0.1,0.22,0.1,,,,,,,,,11.098,16.375,11.553,17.706,10.518,15.117,9.364,9.81,9.472,12.375,13.284,12.668,6.9952,52.753,276128561,276128565,93.836,86.998,121.11,0.65866,0.095659,0.99059,781.04,440.26,4147.6,-160.39,-339.39,18.967,180.14,20.85,340.53,18354.0,7767.7,224600.0,-3656.3,-91021.0,-534.58,0.95463,0.029985,0.33688,0.010877,3.2877,0.00052,,,,,,,4.4977,4.8788,,,,,,
49,Gaia EDR3 2296566567050436864,Gaia EDR3 2296566571346098048,277.925,277.923,82.3059,82.3091,6.8289,0.014591,6.7609,0.038406,47.6,0.013646,47.536,0.036746,0.42346,0.27906,,,,,,,,,,,,,,,9.9759,15.617,10.299,17.002,9.5261,14.44,8.702,9.034,8.757,12.005,12.792,12.185,8.2394,146.58,288631580,288631582,94.971,90.331,118.79,0.8872,0.1471,0.99489,1285.9,738.44,8990.8,-4.2094,-183.71,175.07,179.97,23.505,335.82,39703.0,17277.0,733980.0,-13936.0,-340500.0,-6454.9,1.0295,0.044445,0.35291,0.0090666,,,5.8776,5.4e-05,,,,,,,2.0593,1.5543,,,,
50,Gaia EDR3 2125408894785068032,Gaia EDR3 2125408894783944320,272.264,272.264,53.2177,53.217,-50.577,0.01376,-46.809,0.038139,21.934,0.016021,13.805,0.033844,-23.14,0.2828,-23.178,0.66743,,,,,,,,,,,,,9.2806,11.513,9.8292,12.386,8.609,10.486,6.91,7.55,7.015,,,,24.555,735.31,298647682,1551165177,101.83,95.895,141.33,0.49504,0.052309,0.96219,126.27,68.589,413.28,176.99,14.755,352.17,179.68,17.305,343.17,1194.9,478.38,7075.6,1700.7,-1430.0,1887.4,0.83155,0.030498,0.57328,0.036046,,,20.079,8.5e-05,,,,,,,2.5217,1.6384,,,,
51,Gaia EDR3 2233231540491361408,Gaia EDR3 2233231330034854656,352.017,352.06,75.5526,75.5555,-5.2583,0.01243,-3.8526,0.012166,-34.46,0.011503,-34.19,0.010396,17.675,0.41251,18.139,0.91519,,,,,,,,,,,,,9.4819,11.909,9.8883,12.766,8.9513,11.02,7.915,8.357,7.937,9.098,9.879,9.241,15.101,515.4,317597583,317597579,87.12,65.362,88.517,0.53633,0.052914,0.99264,3287.6,1772.6,8389.0,-105.12,-283.95,68.514,180.3,11.867,350.35,154450.0,61147.0,629560.0,-22729.0,-306110.0,-10595.0,0.87054,0.038715,0.60145,0.01489,12.056,0.000107,,,,,,,2.3856,1.5068,,,,,,
52,Gaia EDR3 1928431764627661440,Gaia EDR3 1928431764627661312,344.445,344.442,38.6749,38.674,32.422,0.013767,32.079,0.015438,-41.949,0.012933,-42.076,0.018107,-2.9841,0.64695,-3.0186,0.23123,,,,,,,,,,,,,10.179,9.6066,10.51,9.9123,9.7141,9.1696,8.858,9.156,8.923,8.405,8.67,8.467,6.2615,164.18,346338552,346338553,91.423,89.209,104.24,0.74151,0.11647,0.99622,1719.8,980.82,10564.0,73.712,-105.98,253.51,180.78,22.07,339.18,45089.0,19420.0,686460.0,-13026.0,-311750.0,-5148.8,1.1592,0.07458,1.3687,0.079681,4.4649,0.0002,,,,,,,15.286,0.71242,,,,,,
53,Gaia EDR3 5724250571514167424,Gaia EDR3 5724250880751513728,121.63,121.622,-15.7647,-15.7455,47.711,0.019163,47.687,0.022005,-15.272,0.014924,-15.038,0.017582,,,,,,,,,,,,,,,,,14.5,14.968,15.999,16.29,13.303,13.835,10.837,11.649,11.088,11.496,12.316,11.737,8.9901,160.57,348538431,348538454,83.085,50.387,88.943,0.61577,0.083604,0.98438,8377.9,4692.8,40524.0,160.13,-18.528,336.22,179.58,20.79,341.13,792940.0,332420.0,8435300.0,-233980.0,-3471800.0,-101780.0,0.50446,0.012203,0.39574,0.0094789,0.89948,1.6e-05,,,,,,,17.197,5.3033,,,,,,
54,Gaia EDR3 5735744144510573696,Gaia EDR3 5735743903992405632,134.089,134.088,-12.9306,-12.9349,30.78,0.020126,30.578,0.030211,2.8362,0.019849,3.1463,0.030079,,,,,,,,,,,,,,,,,14.524,15.22,15.817,16.815,13.397,13.986,10.994,11.871,11.234,11.412,12.245,11.646,8.5559,132.43,348755728,348755723,71.973,35.016,83.272,0.69099,0.10877,0.93806,1762.2,1021.0,10241.0,-165.11,-336.68,11.672,179.68,24.976,333.38,76715.0,33834.0,1074800.0,-32155.0,-455150.0,-16658.0,0.5025,0.012146,0.43078,0.010357,,,4.5059,0.001,,,,,,,5.0,1.0,,,,
55,Gaia EDR3 2155540255030594560,Gaia EDR3 2155540255030594688,286.854,286.853,59.0866,59.0874,69.99,0.0234,83.307,0.036487,160.8,0.022498,143.77,0.039309,,,,,,,,,,,,,,,,,11.239,15.026,12.639,16.986,10.093,13.496,7.565,8.457,7.82,,,,44.521,1715.0,377293776,1717871768,87.741,68.324,89.106,0.81601,0.44941,0.99771,91.655,61.746,260.43,143.67,-34.896,323.23,179.96,8.2039,352.46,1104.3,610.61,5289.2,1048.8,-3097.3,1491.5,0.47539,0.011097,0.15517,0.0088027,2.0439,8e-06,,,,,,,1.0695,1.5458,,,,,,
56,Gaia EDR3 5765748511163751936,Gaia EDR3 5765748511163760640,192.589,192.937,-88.1211,-88.1092,-18.74,0.012641,-18.428,0.041211,-17.896,0.015598,-18.044,0.048643,4.3259,0.69793,,,-0.018,0.1,,,,,,,,,,,9.1152,16.401,9.3997,17.99,8.7214,15.156,8.002,8.272,8.014,12.522,13.376,12.792,9.4862,396.74,383390264,383400718,69.648,22.852,116.5,0.52271,0.052685,0.95852,6613.5,3702.8,24411.0,-135.96,-311.73,39.905,178.91,19.738,340.58,452790.0,189690.0,3210900.0,-161760.0,-1556100.0,-51602.0,1.1687,0.034604,0.23717,0.0061756,10.183,0.000641,,,,,,,3.2618,1.5215,,,,,,
57,Gaia EDR3 2216420110788943744,Gaia EDR3 2216420969782393472,326.852,326.856,62.7538,62.7729,-173.42,0.011766,-174.76,0.094813,-10.654,0.011057,-11.143,0.084702,-61.331,0.22795,,,,,,,,,,,,,,,10.839,16.714,11.739,19.318,9.9331,15.278,7.93,8.771,8.114,12.143,13.108,12.512,24.96,220.63,408636441,408632730,123.26,106.96,156.57,0.43656,0.05579,0.75563,2858.6,1741.1,9390.6,6.0887,-165.33,163.45,179.39,23.189,336.54,180390.0,85744.0,1074000.0,-81795.0,-586720.0,-38837.0,0.61463,0.015126,0.11051,0.0027023,,,18.848,0.000317,,,,,,,3.2799,0.3814,,,,
58,Gaia EDR3 6387058411482257536,Gaia EDR3 6387058411482257280,354.915,354.915,-69.196,-69.1946,79.529,0.014671,78.133,0.014907,-67.551,0.01622,-65.845,0.012371,7.2012,0.3249,5.3219,0.64913,,,,,,,,,,,,,8.3193,9.3993,8.7044,9.9851,7.8137,8.7082,6.676,7.122,6.759,7.032,7.63,7.193,22.65,762.83,410214986,410214984,97.454,93.054,127.92,0.80406,0.13031,0.98799,221.64,127.18,1493.8,-12.329,-189.67,166.56,179.88,24.597,336.77,2480.1,1078.0,43393.0,1133.5,-18057.0,1577.6,0.91934,0.058368,0.85212,0.039018,,,8.1383,1.1e-05,,,,,,,6.9545,0.5283,,,,
59,Gaia EDR3 1581657479535392256,Gaia EDR3 1581657479535392128,186.274,186.284,60.4183,60.4206,-197.94,0.013257,-200.44,0.014792,-6.0624,0.013357,-7.2917,0.014542,11.959,0.64466,11.344,0.90741,,,,,,,,,,,,,12.221,12.446,13.291,13.569,11.206,11.405,9.007,9.872,9.237,9.158,10.045,9.431,18.826,884.46,417931300,417931299,88.317,73.466,89.601,0.72328,0.26248,0.99678,1214.8,763.68,3423.2,65.483,-113.06,245.19,179.76,8.1859,351.45,40940.0,20406.0,193660.0,-31245.0,-164090.0,-14443.0,0.54352,0.013209,0.5199,0.012445,,,7.7689,0.000142,,,,,,,2.1403,0.53347,,,,
60,Gaia EDR3 6756796546685748864,Gaia EDR3 6756796512326012160,286.073,286.059,-32.3543,-32.3668,-8.2743,0.015656,-8.4008,0.016379,-6.2124,0.013335,-6.2785,0.013838,24.757,0.76957,24.948,1.3888,,,,,,,,,,,,,10.588,10.842,11.13,11.435,9.9248,10.141,8.544,9.109,8.622,8.645,9.274,8.785,14.076,255.72,425561347,425561258,87.065,68.275,89.783,0.87509,0.14438,0.9966,4110.0,2356.4,28406.0,43.794,-135.92,223.31,180.33,23.905,337.04,216330.0,93911.0,3930700.0,-79220.0,-1824300.0,-39322.0,0.74864,0.024847,0.72389,0.022545,5.7814,0.001323,,,,,,,2.6795,1.4532,,,,,,
61,Gaia EDR3 2283059483316155136,Gaia EDR3 2283059105359033856,350.253,350.237,79.4418,79.439,74.073,0.014174,75.337,0.02625,77.519,0.012989,76.393,0.022501,-10.668,0.51767,,,,,,,,,,,,,,,10.397,15.152,10.802,16.497,9.8598,14.004,8.786,9.271,8.849,11.632,12.458,11.821,9.4224,384.04,428988981,428988974,157.27,138.34,172.95,0.13456,0.015391,0.49864,1769.5,1496.7,3571.3,49.524,-111.82,199.63,180.59,13.052,339.93,65953.0,51307.0,189100.0,-48785.0,-135160.0,165.69,0.89397,0.046359,0.36083,0.0086731,37.341,0.001145,,,,,,,2.3072,1.0675,,,,,,
62,Gaia EDR3 2353440974955205632,Gaia EDR3 2353440974955205504,19.0767,19.076,-20.9533,-20.9485,-115.33,0.026082,-113.72,0.024776,-249.42,0.024971,-248.93,0.022882,12.253,0.66974,11.96,0.60903,,,,,,,,,,,,,12.79,12.486,13.887,13.512,11.76,11.492,9.557,10.403,9.767,9.348,10.196,9.548,15.418,472.71,439456714,439456712,53.529,21.78,71.539,0.45504,0.063927,0.67905,1113.6,697.46,3788.4,-7.4603,-180.74,158.22,180.93,27.551,332.92,35677.0,17683.0,223850.0,-11599.0,-111400.0,-5088.6,0.52622,0.012806,0.55831,0.013782,,,3.9934,7e-06,,,,,,,4.1411,0.1681,,,,
63,Gaia EDR3 1655531398063340800,Gaia EDR3 1655531398063341184,259.564,259.578,74.3027,74.3044,-5.009,0.019841,-4.4091,0.024111,-38.445,0.018864,-38.183,0.022749,,,,,,,,,,,,,,,,,13.96,14.673,15.204,16.063,12.857,13.513,10.538,11.391,10.736,11.077,11.975,11.329,11.326,397.13,441739871,441739873,90.079,82.321,98.118,0.64274,0.092511,0.99482,1347.4,755.83,7064.2,-113.39,-293.08,66.301,180.2,19.813,341.67,53169.0,22339.0,638310.0,-14143.0,-253280.0,-5148.4,0.47496,0.011159,0.38698,0.0091053,3.7979,3.1e-05,,,,,,,1.975,2.2513,,,,,,
64,Gaia EDR3 1116613161053977472,Gaia EDR3 1116612783096856960,94.2838,94.2636,76.211,76.1996,59.643,0.0098509,59.775,0.012752,55.668,0.010838,55.398,0.014475,-39.399,0.34647,,,0.06,0.08,,,,,,,,,,,9.3598,14.228,9.7226,15.533,8.8701,13.101,7.959,8.319,8.003,10.791,11.625,10.999,12.282,461.45,445805961,445805957,103.0,95.761,137.4,0.82027,0.13809,0.97106,3329.7,1938.4,21373.0,28.618,7.4097,170.32,180.05,26.73,334.28,160160.0,71110.0,2622000.0,-57737.0,-1244900.0,-28830.0,1.015,0.028791,0.40342,0.0097492,24.283,0.00142,,,,,,,5.406,0.27664,,,,,,
65,Gaia EDR3 3094290054327367168,Gaia EDR3 3094290019967631360,120.594,120.584,3.33716,3.32712,-403.2,0.025347,-399.42,0.066837,-380.93,0.017357,-380.74,0.046907,,,,,,,,,,,,,,,,,12.465,15.947,13.969,18.587,11.271,14.5,8.829,9.627,9.063,11.371,12.224,11.695,36.358,289.61,452866790,452866792,136.4,116.63,166.42,0.62999,0.37464,0.79611,1677.7,1177.9,4416.7,-137.61,-305.11,18.091,179.78,17.477,346.54,101900.0,59943.0,435250.0,-85860.0,-410170.0,-47078.0,0.34022,0.0083895,0.1082,0.0026515,15.509,0.033,1.198,1.8e-06,,,,,,,1.1744,2.0042,,,,
66,Gaia EDR3 1632298579931398272,Gaia EDR3 1632298648650308096,254.924,254.911,64.6992,64.703,-5.9299,0.017591,-5.7059,0.044328,24.199,0.019318,23.129,0.047374,-12.918,0.20595,,,-0.01,0.08,,,,,,,,,,,9.7605,16.12,10.118,17.767,9.2748,14.88,8.347,8.76,8.374,12.347,13.152,12.556,10.553,184.06,459970307,459970305,121.14,108.43,159.2,0.49797,0.070794,0.81915,2673.9,1602.1,6764.0,146.77,19.637,171.41,181.69,11.918,344.62,123960.0,57389.0,497990.0,-80970.0,-353200.0,-10864.0,0.98137,0.028811,0.228,0.0059105,,,21.745,0.000209,,,,,,,2.8055,0.23758,,,,


==> controlSample.csv <==
,EDR3designation1,EDR3designation2,ra1,ra2,dec1,dec2,pmra1,pmra_err1,pmra2,pmra_err2,pmdec1,pmdec_err1,pmdec2,pmdec_err2,radial_velocity1,radial_velocity_err_1,radial_velocity2,radial_velocity_err_2,feh1,feh_err1,feh2,feh_err2,logg1,logg_err1,logg2,logg_err2,Teff1,Teff_err1,Teff2,Teff_err2,GMag1,GMag2,BPMag1,BPMag2,RPMag1,RPMag2,KMag1,JMag1,HMag1,KMag2,JMag2,HMag2,parallax,parallax_over_error,TIC1,TIC2,inclination,inclination_5th_percentile,inclination_95th_percentile,eccentricity,eccentricity_5th_percentile,eccentricity_95th_percentile,semimajor_axis,semimajor_axis_5th_percentile,semimajor_axis_95th_percentile,longitude_ascending_node,longitude_ascending_node_5th_percentile,longitude_ascending_node_95th_percentile,argument_of_periastron,argument_of_periastron_5th_percentile,argument_of_periastron_95th_percentile,period,period_5th_percentile,period_95th_percentile,epoch_periastron_passage,epoch_periastron_passage_5th_percentile,epoch_periastron_passage_95th_percentile,mass1,mass_err1,mass2,mass_err2
0,Gaia EDR3 2773739877472213888,Gaia EDR3 2773739877472214528,359.761,359.766,17.6387,17.6312,31.648,0.02032,31.381,0.023281,6.2133,0.0088612,6.7162,0.011475,22.079,0.36532,,,0.114,0.016,,,4.57,0.03,,,5524.3,19.08,,,10.724,14.269,11.123,15.357,10.192,13.237,9.148,9.571,9.222,11.067,11.899,11.264,8.0148,186.5,238277444,238279987,90.448,85.909,97.991,0.54863,0.066606,0.99386,11001.0,4168.4,30308.0,-32.977,-212.71,146.74,179.19,16.228,343.03,618500.0,249880.0,4899100.0,-307260.0,-2333700.0,-158260.0,0.95091,0.013783,0.51104,0.012149
1,Gaia EDR3 3693801002753319808,Gaia EDR3 3693801002753320064,186.222,186.233,-2.8554,-2.85439,-58.988,0.025618,-59.065,0.048665,-11.219,0.019061,-11.185,0.034932,3.5139,0.51263,,,0.158,0.024,,,4.739,0.044,,,5291.8,28.98,,,11.209,15.748,11.675,17.361,10.627,14.502,9.428,9.913,9.493,11.921,12.741,12.159,8.1915,90.084,94893802,94893801,90.744,86.664,99.669,0.46616,0.035105,0.99277,10351.0,4221.5,23301.0,-141.61,-321.28,38.039,180.27,12.096,345.82,643760.0,242220.0,3141000.0,-328220.0,-1972000.0,-135870.0,0.88834,0.010678,0.37315,0.0094545
2,Gaia EDR3 1206457348536232192,Gaia EDR3 1206457172440176768,242.164,242.153,22.6489,22.6486,-14.923,0.015273,-15.629,0.039216,-58.423,0.017962,-57.772,0.046505,6.0017,0.262,,,-0.49,0.1,,,4.27,0.1,,,5831.0,100.0,,,9.8528,15.987,10.171,17.341,9.3953,14.825,8.52,8.84,8.587,12.397,13.258,12.657,7.9154,121.66,103866841,103866840,81.532,44.705,86.349,0.45943,0.035451,0.97567,12127.0,4990.1,27049.0,17.679,-144.17,194.77,179.46,12.885,344.63,875000.0,334220.0,4217800.0,-444500.0,-2652300.0,-180310.0,1.0576,0.068604,0.30224,0.0076292
3,Gaia EDR3 267668752798670336,Gaia EDR3 267670230267420032,81.3484,81.3352,56.2534,56.2602,-13.675,0.014888,-14.105,0.01458,-9.8973,0.012756,-9.4915,0.013005,-7.294,1.0094,-5.8051,0.45171,0.02,0.011,0.144,0.046,4.414,0.02,4.785,0.08,6034.9,12.55,4252.8,48.32,10.093,12.737,10.447,13.48,9.6052,11.917,8.702,9.026,8.763,10.13,10.898,10.241,7.83,197.63,321033741,321033758,49.247,19.986,66.842,0.36254,0.048738,0.60977,10250.0,5086.4,21806.0,42.174,-128.83,201.63,179.74,23.917,335.07,670240.0,351710.0,3122100.0,-243670.0,-1775000.0,-113320.0,1.0761,0.038434,0.65585,0.015956
4,Gaia EDR3 1002539512569532160,Gaia EDR3 1002539345067141376,104.54,104.554,59.8315,59.8383,-5.1193,0.017377,-4.625,0.043921,-46.208,0.014963,-45.487,0.040471,13.218,1.0911,,,0.038,0.111,,,4.733,0.187,,,5122.6,117.34,,,11.463,16.386,11.946,17.943,10.853,15.167,9.593,10.139,9.706,12.634,13.502,12.923,7.8471,86.838,14248095,14248090,104.46,97.163,144.7,0.48961,0.052034,0.94506,12193.0,4902.9,29881.0,153.25,-20.813,311.55,180.77,17.258,342.52,769940.0,312080.0,4695600.0,-383910.0,-2615800.0,-191310.0,0.80876,0.016838,0.26956,0.0070876
5,Gaia EDR3 4451719690908056192,Gaia EDR3 4451731819895701376,242.358,242.356,9.09819,9.10843,-6.3297,0.01609,-5.8144,0.013956,-2.5365,0.013444,-2.8951,0.011975,-5.1072,0.25119,-2.4751,2.1608,,,-0.307,0.047,,,4.539,0.081,,,3972.2,49.38,10.228,12.897,10.587,13.702,9.7324,12.031,8.788,9.183,8.828,10.099,10.917,10.292,8.6182,257.84,291068736,291068726,96.429,92.5,129.04,0.60799,0.08274,0.98659,12093.0,4319.5,38142.0,-122.06,-300.32,52.051,180.16,18.978,339.95,515600.0,215440.0,5653000.0,-246960.0,-2318700.0,-132500.0,0.89918,0.048752,0.63223,0.015466
6,Gaia EDR3 2645974152423071744,Gaia EDR3 2645974148127731840,354.417,354.421,0.776478,0.767751,-31.84,0.018343,-32.007,0.013648,-68.791,0.013887,-69.15,0.010692,10.669,0.44573,,,-0.15144,0.1,,,4.2857,0.12,,,5430.0,76.0,,,10.408,12.032,10.785,12.617,9.8935,11.326,8.894,9.328,8.964,9.811,10.456,9.926,7.7906,138.31,419883194,419883196,31.623,9.9788,50.117,0.3519,0.20476,0.6243,11208.0,6944.9,21278.0,54.128,-97.83,216.22,180.09,22.136,341.82,807090.0,528450.0,2834000.0,-666450.0,-2339000.0,-378900.0,0.93987,0.053899,0.75433,0.022767
7,Gaia EDR3 5013035185933300352,Gaia EDR3 5013035941847544192,19.7201,19.7115,-36.3116,-36.3035,52.021,0.0086187,52.104,0.03051,-50.533,0.012701,-50.56,0.039345,22.032,0.47543,,,0.1462,0.14,,,3.6504,0.27,,,5292.2,160.0,,,9.7849,16.156,10.159,17.802,9.2838,14.911,8.377,8.753,8.458,12.197,13.145,12.5,7.6898,123.17,41836587,41836589,145.67,128.93,166.0,0.16634,0.020522,0.41992,7009.2,4572.5,11909.0,-44.578,-213.33,116.35,180.25,18.331,341.97,390160.0,262380.0,1102800.0,-160730.0,-729620.0,-38993.0,1.1277,0.086441,0.34043,0.0084892
8,Gaia EDR3 3397455337437318016,Gaia EDR3 3397455367498630016,84.9238,84.9337,17.6973,17.6995,0.2174,0.028489,0.021397,0.015678,-92.239,0.01784,-91.019,0.0095611,59.174,0.76975,62.73,2.6832,-0.227,0.018,,,4.539,0.033,,,5331.6,20.11,,,11.234,12.867,11.662,13.576,10.676,12.075,9.544,9.998,9.612,10.334,11.071,10.431,7.4733,181.29,127185666,127185662,103.56,95.105,139.14,0.74249,0.12133,0.96519,15055.0,4613.4,49289.0,-56.09,-230.4,121.62,179.51,25.534,335.32,575280.0,252830.0,8829100.0,-199720.0,-4022500.0,-96823.0,0.83539,0.025891,0.64459,0.015799
9,Gaia EDR3 1554267236140025984,Gaia EDR3 1554266858182919552,195.891,195.877,47.5942,47.5908,-29.287,0.0091446,-29.282,0.020817,-130.54,0.012605,-130.44,0.026353,-19.115,0.71802,,,-0.51,0.1,,,4.53,0.1,,,4767.9,100.0,,,11.819,15.494,12.357,16.799,11.148,14.353,9.69,10.315,9.766,12.099,12.853,12.337,8.6636,208.15,136954962,136954963,29.194,6.4825,59.182,0.95915,0.91985,0.99091,42514.0,19263.0,95680.0,18.544,-146.18,192.28,180.03,46.551,346.91,5499100.0,2558100.0,28319000.0,-5437600.0,-28259000.0,-2499600.0,0.69352,0.019606,0.31593,0.0078412
10,Gaia EDR3 6306757022857029504,Gaia EDR3 6306757022856257280,225.083,225.082,-16.5416,-16.5407,-28.256,0.020491,-24.801,0.030686,-88.745,0.016793,-89.231,0.023446,-24.087,0.22461,,,-0.22,0.025,,,4.49,0.1,,,5026.0,100.0,,,9.531,13.487,10.023,14.698,8.9211,12.363,7.579,8.142,7.688,8.623,9.058,9.013,20.712,444.41,398176120,398176121,92.083,86.976,111.05,0.68477,0.10363,0.99372,11357.0,3711.6,37319.0,-107.14,-286.74,72.382,179.92,19.223,338.59,594430.0,252790.0,8059600.0,-275740.0,-3364600.0,-147560.0,0.76692,0.02273,0.57142,0.039359
11,Gaia EDR3 5079099582606498432,Gaia EDR3 5079099582605238144,44.1587,44.1574,-22.3097,-22.3096,168.46,0.017274,171.61,0.043095,90.768,0.018156,99.49,0.04675,39.441,0.48223,,,0.15,0.03,,,4.38,0.1,,,5451.5,100.0,,,8.3683,13.646,8.7735,14.205,7.8469,12.286,6.815,7.227,6.918,,,,22.027,471.65,97506256,651521031,132.48,114.22,160.86,0.36574,0.047432,0.57863,635.73,320.22,1342.2,-23.754,-194.66,145.15,180.44,25.529,334.38,9843.6,5319.4,45645.0,-2045.4,-24454.0,153.98,0.98551,0.023618,0.37124,0.014689
12,Gaia EDR3 5932115237719041280,Gaia EDR3 5932115237647474816,244.838,244.84,-54.514,-54.5141,144.86,0.020469,142.89,0.042883,-97.633,0.016684,-95.188,0.036388,90.286,0.15386,,,-0.425,0.025,,,4.24,0.1,,,5778.3,100.0,,,6.9117,13.135,7.276,13.876,6.4284,11.986,5.461,5.846,5.496,7.152,7.043,6.67,22.418,540.51,208585373,208585372,142.89,120.21,169.44,0.77117,0.63482,0.87588,991.26,563.65,2031.2,149.09,-8.2914,318.64,180.3,14.57,332.27,20252.0,12458.0,85225.0,663.14,107.76,821.01,1.0798,0.096901,0.35724,0.013308
13,Gaia EDR3 2491727686251632384,Gaia EDR3 2491727686251117312,29.4176,29.4164,-5.23431,-5.23506,195.24,0.022028,198.59,0.033736,-204.2,0.017704,-208.02,0.023072,,,,,0.1,0.04,,,,0.1,,,,100.0,,,8.9148,13.884,9.4285,15.427,8.2896,12.631,6.99,7.531,7.054,,,,24.329,420.03,250362820,630210360,45.341,17.984,62.446,0.32093,0.040846,0.51569,659.12,350.26,1308.1,-47.193,-219.03,116.79,180.6,24.182,335.43,10349.0,5769.2,41636.0,-2079.6,-23457.0,238.77,0.86194,0.02855,0.35816,0.015997
14,Gaia EDR3 4955032099277542144,Gaia EDR3 4955032099277542272,28.5665,28.5688,-44.072,-44.0729,-73.229,0.010347,-71.961,0.013737,87.627,0.013155,84.736,0.020238,20.726,0.27525,,,-0.1095,0.08,,,4.5011,0.12,,,4499.6,64.0,,,10.341,13.741,11.013,15.034,9.5822,12.621,7.908,8.608,8.054,10.305,11.057,10.525,22.47,853.31,229099274,229099276,83.158,53.216,87.504,0.79236,0.12986,0.98908,1000.2,275.75,3062.9,91.001,-88.015,268.43,181.13,24.16,336.62,9390.8,4084.2,151200.0,-1315.2,-68406.0,392.1,0.64985,0.016039,0.28056,0.0079393
15,Gaia EDR3 463016926421116160,Gaia EDR3 463016926421115520,48.0583,48.061,60.9249,60.9251,98.764,0.013572,93.75,0.01418,-213.64,0.014645,-213.17,0.016626,39.312,0.17881,39.334,0.34476,,,0.2,0.1,,,4.43,0.1,,,4315.7,100.0,9.2325,10.769,9.7374,11.576,8.6078,9.8983,7.203,8.062,7.691,7.616,8.283,7.731,20.35,521.21,82007674,82007673,68.132,31.648,81.483,0.64534,0.10316,0.90095,833.19,291.41,2710.7,130.8,-38.305,306.76,179.16,25.846,333.0,8961.2,4003.7,113590.0,-1984.7,-43951.0,-207.77,0.86708,0.014864,0.79528,0.012923
16,Gaia EDR3 5177113519439132160,Gaia EDR3 5177113515144312832,39.7363,39.7332,-8.38549,-8.3863,-26.357,0.022201,-25.99,0.022041,-1.8746,0.018728,-1.5525,0.016334,,,,,,,0.13116,0.09,,,4.0667,0.19,,,4617.7,87.0,9.5274,11.981,9.8655,12.704,9.0621,11.171,8.209,8.544,8.291,9.375,10.125,9.535,10.883,171.36,4742521,4742520,60.65,25.232,75.625,0.47055,0.063588,0.79414,704.38,298.85,1757.1,167.18,8.1586,338.97,179.13,23.659,336.29,10698.0,4904.9,69926.0,-2996.0,-34785.0,-636.32,1.0265,0.016487,0.66321,0.01633
17,Gaia EDR3 6347160055089296384,Gaia EDR3 6347160055089296000,285.9,285.923,-83.6239,-83.625,-4.1753,0.013854,-3.1956,0.013552,-51.907,0.013075,-53.021,0.01261,68.207,0.25801,69.288,0.45791,0.052075,0.09,0.065702,0.1,4.0746,0.08,4.1375,0.12,5928.7,57.0,5557.9,76.0,9.2017,9.6939,9.5364,10.074,8.7438,9.1878,7.861,8.204,7.943,8.221,8.599,8.255,10.717,375.5,469696052,469696053,64.77,26.471,74.979,0.39273,0.035751,0.83421,758.48,340.58,1592.5,-131.78,-272.51,37.986,180.67,15.706,342.2,13581.0,5716.3,57794.0,-4621.8,-36070.0,-505.12,1.0876,0.054954,0.99496,0.04511
18,Gaia EDR3 6277712598575018752,Gaia EDR3 6277712598575019776,214.703,214.702,-20.4537,-20.4512,65.053,0.017515,64.668,0.018616,-28.93,0.015058,-31.545,0.015661,19.867,0.89746,19.905,0.37351,-0.062,0.1,0.082882,0.08,4.5544,0.12,4.5544,0.09,5278.5,76.0,4935.2,59.0,10.221,11.006,10.646,11.539,9.6696,10.347,8.565,9.026,8.665,8.929,9.561,9.082,10.655,212.54,46096572,46096570,111.57,98.503,148.92,0.61098,0.090522,0.90106,715.3,259.84,2299.3,164.81,-10.253,332.34,180.12,24.33,333.75,8370.2,3714.7,97778.0,-1824.3,-37017.0,-117.39,0.89536,0.036499,0.81311,0.022938
19,Gaia EDR3 4976881044590181888,Gaia EDR3 4976881044590666880,1.61457,1.61893,-49.1821,-49.1819,105.27,0.0085813,104.12,0.0097178,15.086,0.011679,13.681,0.013716,3.9139,0.21421,3.9282,0.32979,0.065238,0.1,0.19232,0.1,4.6074,0.12,4.5468,0.12,5649.6,76.0,5220.2,76.0,9.9154,10.655,10.282,11.106,9.4201,10.077,8.503,8.869,8.535,8.927,9.454,9.05,9.8473,330.29,469937471,469937472,89.263,83.111,90.269,0.51017,0.052202,0.99379,1141.7,450.81,2823.4,62.575,-117.16,242.42,179.91,14.132,344.97,33949.0,13335.0,209010.0,-15154.0,-115810.0,-6626.6,0.99575,0.030152,0.8821,0.015357
20,Gaia EDR3 106423963835454592,Gaia EDR3 106423963835583488,35.1667,35.1694,26.3028,26.3051,93.95,0.025591,94.959,0.020541,-27.213,0.02335,-26.752,0.020289,49.446,0.77298,49.083,1.3431,-0.137,0.028,,,4.567,0.048,,,5315.8,29.18,,,10.246,10.461,10.66,10.901,9.7048,9.893,8.61,9.031,8.691,8.712,9.192,8.817,11.161,202.32,21019487,21019491,89.877,87.183,91.627,0.61728,0.088066,0.99516,1164.1,410.91,3701.4,-36.198,-216.12,143.71,179.81,19.396,342.37,25024.0,10470.0,283060.0,-5463.2,-109230.0,-1235.6,0.86799,0.018668,0.8363,0.019545
21,Gaia EDR3 3467856379767024128,Gaia EDR3 3467856379767270144,185.32,185.317,-34.9836,-34.9823,-18.873,0.021718,-19.932,0.019033,9.5709,0.024079,10.642,0.023607,-2.9895,0.26126,-1.3854,0.28825,,,-0.13047,0.08,,,4.6226,0.12,,,4593.2,64.0,11.238,11.855,11.788,12.526,10.574,11.085,9.127,9.766,9.261,9.394,10.135,9.511,10.601,292.73,170574775,170573738,80.194,41.316,84.478,0.45143,0.036074,0.96974,1077.1,448.1,2342.4,161.1,3.6398,336.55,180.4,12.736,344.48,30282.0,11514.0,137610.0,-13424.0,-89267.0,-4284.6,0.74703,0.020478,0.66904,0.016354
22,Gaia EDR3 2505456188436165888,Gaia EDR3 2505456188436166016,26.6045,26.6017,-2.39824,-2.39824,76.694,0.021645,75.13,0.020552,-86.904,0.014131,-87.282,0.014399,-7.6853,0.31268,,,,,0.15825,0.08,,,4.4092,0.12,,,4956.7,64.0,10.249,10.68,10.715,11.206,9.6615,10.038,8.469,8.978,8.556,8.694,9.269,8.79,11.288,260.39,241713534,241711969,100.54,95.358,139.46,0.48427,0.048074,0.96743,1025.2,414.98,2419.5,175.04,13.112,351.2,181.59,16.431,345.33,31950.0,12608.0,177500.0,-6046.3,-87396.0,-1248.8,0.90975,0.033916,0.85711,0.023624
23,Gaia EDR3 228258377706727808,Gaia EDR3 228258442129361152,67.1969,67.1936,42.3646,42.3632,79.945,0.018821,79.03,0.018383,-163.45,0.015908,-163.8,0.015616,79.556,0.58783,78.141,0.81912,-0.171,0.138,,,4.655,0.232,,,4354.0,148.63,,,11.726,11.911,12.386,12.611,10.969,11.124,9.326,10.044,9.419,9.388,10.13,9.541,10.456,183.26,28178504,28178506,45.537,12.196,67.835,0.88428,0.75443,0.94633,1623.2,906.36,3375.6,107.85,-55.52,281.14,179.81,24.309,348.26,57683.0,35074.0,252090.0,-52670.0,-246990.0,-30491.0,0.71931,0.019722,0.70656,0.017971
24,Gaia EDR3 2531509253895359744,Gaia EDR3 2531509253895360000,17.2939,17.2955,-2.88568,-2.88778,87.485,0.019978,88.457,0.018816,8.6726,0.015457,9.5214,0.013001,19.423,0.27232,19.342,0.59084,,,-0.016405,0.1,,,4.4169,0.12,,,5384.4,76.0,9.4753,10.318,9.7891,10.712,9.0356,9.7957,8.249,8.573,8.306,8.787,9.238,8.888,9.3859,184.54,248349805,248349806,63.506,23.197,75.36,0.59127,0.16687,0.88774,1025.9,502.77,2151.8,-169.82,-325.38,0.88281,180.18,10.847,348.22,29359.0,14144.0,125230.0,-20074.0,-97082.0,-8566.3,1.0902,0.034752,0.93083,0.02556
25,Gaia EDR3 2602318519983350272,Gaia EDR3 2602318485624142208,335.353,335.351,-12.0088,-12.0108,-36.926,0.026828,-34.173,0.027327,-52.994,0.019762,-54.572,0.020656,-6.5836,0.62303,-6.2202,0.45373,0.40128,0.09,0.33078,0.08,4.5544,0.08,4.7054,0.12,5484.5,57.0,4586.1,64.0,9.7285,11.61,10.155,12.362,9.1801,10.801,8.144,8.576,8.205,9.073,9.802,9.23,11.562,159.52,188529717,188529716,83.728,51.708,87.703,0.63727,0.092695,0.98775,1118.0,385.28,3540.1,96.54,-78.572,275.05,179.52,19.724,338.72,28402.0,11990.0,333920.0,-11573.0,-135820.0,-5259.2,1.0201,0.030471,0.76712,0.016709
26,Gaia EDR3 6531218267217526144,Gaia EDR3 6531218267217526272,358.277,358.275,-44.6222,-44.6241,51.465,0.01387,51.325,0.014383,-63.722,0.012074,-63.01,0.012782,59.0,0.37787,58.728,0.26062,-0.71784,0.3,,,3.8601,0.39,,,5718.0,317.0,,,9.6286,10.474,9.9492,10.867,9.1818,9.9506,8.292,8.664,8.47,8.957,9.369,9.008,9.0842,240.69,144407825,144407824,108.08,96.884,144.31,0.72106,0.11398,0.93653,1081.3,338.93,3534.5,8.8203,-163.5,186.01,180.59,26.987,334.8,17745.0,7851.1,264400.0,-4279.2,-117240.0,-1144.2,1.0208,0.070703,0.8732,0.043763
27,Gaia EDR3 5248826485308414208,Gaia EDR3 5248826485308416512,140.035,140.04,-64.5074,-64.5074,234.72,0.013055,235.01,0.014023,61.325,0.011459,61.442,0.013586,11.684,0.51283,11.847,0.62908,,,-0.30802,0.09,,,4.161,0.16,,,4613.2,79.0,10.599,11.82,10.983,12.376,10.077,11.139,9.04,9.491,9.133,9.681,10.279,9.777,8.9102,385.22,359152386,359152385,46.562,18.661,62.893,0.30566,0.039152,0.53982,1009.0,533.25,1988.7,-162.89,-320.43,6.6895,179.35,23.584,337.5,28017.0,15347.0,110530.0,-10305.0,-68992.0,-2875.7,0.85215,0.029096,0.70172,0.018367
28,Gaia EDR3 5431607545961330560,Gaia EDR3 5431607545963652864,146.851,146.848,-39.88,-39.8816,-163.63,0.0090322,-165.81,0.011804,-52.646,0.011639,-52.512,0.0147,91.166,0.36333,,,0.11777,0.036135,0.054262,0.08,4.221,0.10355,4.4629,0.12,5493.8,30.663,4984.8,64.0,9.9658,11.2,10.352,11.721,9.447,10.561,8.443,8.829,8.518,9.204,9.769,9.345,8.8639,290.65,44926986,44926982,63.335,23.62,73.813,0.48883,0.07211,0.85095,1038.8,501.2,2113.5,142.16,-27.85,288.46,179.84,14.35,348.84,29686.0,13182.0,114140.0,-2896.2,-53648.0,-397.02,1.0495,0.056121,0.85396,0.024338
29,Gaia EDR3 6344178312696928128,Gaia EDR3 6344178316993137536,346.085,346.104,-84.5346,-84.5358,-9.63,0.013153,-11.608,0.01313,18.116,0.012093,19.053,0.012973,4.2679,0.40127,4.2035,0.28206,0.834,0.29,-0.019602,0.09,4.043,0.4,4.0588,0.08,5311.8,275.0,5723.6,57.0,9.7106,9.772,10.037,10.107,9.2593,9.3171,8.433,8.755,8.484,8.471,8.818,8.557,9.0151,391.05,415971229,415971230,120.92,103.21,154.9,0.58597,0.087141,0.78368,835.51,328.87,2512.3,139.94,-34.044,310.5,179.87,29.412,331.31,12706.0,6000.6,126700.0,-3212.1,-49298.0,-879.14,1.0871,0.03152,1.0496,0.030702
30,Gaia EDR3 4067882204581104384,Gaia EDR3 4067882208972972672,265.619,265.618,-25.7776,-25.7751,11.007,0.023293,9.6538,0.026906,24.493,0.014803,24.754,0.017561,,,-10.162,0.33213,-0.01,0.1,,,4.24,0.1,,,5928.7,100.0,,,9.3264,11.222,9.628,11.72,8.9098,10.606,8.113,8.451,8.235,9.24,9.842,9.323,8.5113,111.1,192753579,192753609,38.246,12.458,56.761,0.46306,0.25036,0.67789,748.81,435.44,1480.8,-136.81,-288.98,26.59,180.06,18.829,344.34,14562.0,8911.4,55886.0,-9943.0,-44743.0,-4783.0,1.1551,0.055243,0.82456,0.029629
31,Gaia EDR3 6458794123491724544,Gaia EDR3 6458794226570939264,325.863,325.867,-57.8972,-57.8971,-40.214,0.013039,-39.801,0.012039,1.1715,0.014655,0.33835,0.013771,24.853,0.47504,24.5,0.44424,,,0.14263,0.09,,,3.7476,0.19,,,4985.3,87.0,8.843,10.555,9.1247,10.963,8.4408,10.007,7.713,8.003,7.759,8.91,9.4,8.994,9.2971,284.35,197978701,197978702,69.5,31.257,81.111,0.54289,0.074542,0.90229,730.88,282.64,2105.6,82.877,-91.458,245.07,181.01,23.203,338.24,9865.5,4277.3,86973.0,-1023.3,-33680.0,639.76,1.2921,0.039234,0.90808,0.016991
32,Gaia EDR3 4403339976697210368,Gaia EDR3 4403339976697210624,237.477,237.477,-1.74526,-1.74338,-93.804,0.016681,-93.632,0.020146,58.493,0.012334,58.223,0.014804,-28.555,0.62264,-28.219,0.53863,-0.52751,0.08,-0.36096,0.11,4.1296,0.1,4.4015,0.16,5753.2,64.0,5603.7,104.0,10.003,11.003,10.398,11.475,9.4628,10.392,8.432,8.793,8.503,9.121,9.623,9.242,8.2259,159.29,188269298,188269294,95.121,91.762,124.18,0.66883,0.1035,0.99089,809.39,269.23,2677.3,48.85,-129.94,225.54,180.2,20.347,338.26,9930.5,4235.4,132820.0,-2686.6,-51973.0,-549.77,1.0584,0.080438,0.87437,0.045685
33,Gaia EDR3 6681484226419545472,Gaia EDR3 6681484222124000000,308.722,308.72,-39.9732,-39.9744,56.049,0.024369,55.211,0.017595,-30.146,0.022201,-29.1,0.014949,,,,,,,-0.018615,0.053309,,,4.6236,0.14022,,,4722.8,44.794,11.288,12.015,11.883,12.601,10.587,11.309,9.086,9.714,9.19,9.793,10.456,9.941,8.0235,197.28,290925633,290925635,125.84,112.49,160.73,0.45408,0.093282,0.74478,824.07,422.91,1640.0,-115.06,-282.38,31.597,179.66,12.183,345.32,16462.0,8031.5,61335.0,-9373.9,-44522.0,396.33,0.88275,0.024224,0.75294,0.018714
34,Gaia EDR3 4724954205923858688,Gaia EDR3 4724954240283596800,43.0269,43.0277,-60.9031,-60.901,28.712,0.016603,31.314,0.021507,0.64287,0.016053,0.48461,0.01731,,,-0.74721,0.58873,0.33662,0.08,0.35318,0.08,4.7578,0.12,4.4552,0.12,5009.6,64.0,4953.1,64.0,10.405,11.294,10.941,11.854,9.7583,10.626,8.401,9.028,8.518,9.233,9.809,9.323,9.3886,344.86,220536598,220536599,120.85,103.28,154.76,0.57666,0.084841,0.78498,775.35,309.52,2323.8,-175.37,-349.62,-6.3171,181.69,28.646,331.56,12310.0,5802.5,119370.0,-3145.6,-45760.0,-871.72,0.98487,0.052274,0.84358,0.015747
35,Gaia EDR3 2700508413037478016,Gaia EDR3 2700508413039779840,328.096,328.094,6.38902,6.38845,101.75,0.019139,102.68,0.020232,-32.28,0.016025,-33.188,0.016711,-30.24,0.40667,,,-0.092,0.018,,,4.24,0.032,,,6131.5,19.85,,,9.3945,12.676,9.7003,13.406,8.9557,11.856,8.133,8.465,8.226,10.041,10.789,10.205,8.2143,156.09,425513552,425513550,121.29,103.42,155.05,0.56306,0.081144,0.77592,636.49,254.21,1903.3,10.308,-163.79,179.06,181.86,28.385,332.48,8145.4,3859.2,79058.0,-1413.2,-30670.0,83.899,1.1583,0.075241,0.65826,0.016382
36,Gaia EDR3 4685430508119173376,Gaia EDR3 4685430714277602304,7.9663,7.95542,-73.9908,-73.9861,110.47,0.01305,110.32,0.10601,-11.734,0.014212,-11.578,0.11894,-54.999,0.62423,,,-0.45231,0.11,,,3.626,0.19,,,5059.4,74.0,,,11.121,17.88,11.483,19.325,10.616,16.593,9.612,10.047,9.719,14.024,14.857,14.385,6.0711,230.28,267322654,267322644,91.515,90.666,104.57,0.62218,0.12918,0.99555,675.26,306.28,1459.6,156.05,-23.491,333.88,179.75,8.597,350.11,10812.0,4762.1,49545.0,-5814.9,-35763.0,-1516.6,0.87405,0.047589,0.184,0.0069492
37,Gaia EDR3 4368056785998970624,Gaia EDR3 4368056820358707840,258.532,258.537,-1.51615,-1.51661,-38.291,0.015076,-38.316,0.086389,-8.6381,0.010038,-8.4963,0.054567,-22.97,0.44019,,,0.152,0.019,,,4.308,0.034,,,5821.6,20.57,,,11.797,17.214,12.516,19.099,10.983,15.876,9.262,9.874,9.41,12.718,13.815,13.051,6.1292,152.98,176323856,176323857,78.987,36.193,84.568,0.64768,0.16975,0.97824,830.51,390.72,1769.9,-152.44,-319.74,24.214,180.15,9.1754,349.83,18482.0,8599.2,82905.0,-12045.0,-64189.0,-4534.6,1.1172,0.0087757,0.33371,0.0097197
38,Gaia EDR3 4931900711091679232,Gaia EDR3 4931900676731941504,15.7687,15.7762,-49.1911,-49.1933,53.65,0.011255,54.277,0.038268,-11.042,0.013328,-11.182,0.042512,-0.90622,0.37817,,,0.11,0.1,,,4.2235,0.12,,,5327.4,76.0,,,11.249,16.797,11.658,18.339,10.705,15.579,9.659,10.088,9.722,13.087,13.902,13.386,6.0615,265.74,382532095,382532096,102.06,96.338,144.73,0.6304,0.15168,0.97346,547.17,255.53,1174.8,-32.362,-208.64,134.22,180.02,9.2425,349.37,11757.0,5389.7,53134.0,-6758.3,-39406.0,-2053.8,0.95616,0.033902,0.28754,0.0082013
39,Gaia EDR3 1388260114422733568,Gaia EDR3 1388260114422878720,229.025,229.019,37.6431,37.6456,-21.362,0.010151,-21.652,0.227,-4.6987,0.014077,-4.2489,0.31042,-4.9379,0.41058,,,-0.098,0.101,,,4.701,0.171,,,5275.7,105.54,,,11.791,19.508,12.225,19.677,11.215,19.093,10.015,10.515,10.126,,,,6.1398,304.09,20304309,1101806841,77.566,38.73,84.329,0.5316,0.063365,0.96021,544.75,211.77,1472.6,163.22,-12.138,328.35,179.48,19.331,341.35,10531.0,4320.1,79216.0,-926.57,-33062.0,779.79,0.83441,0.021711,0.56575,0.010917
40,Gaia EDR3 1875960080451089664,Gaia EDR3 1875959874291750144,341.352,341.355,23.5925,23.5887,-104.1,0.024307,-103.3,0.15357,-47.436,0.019067,-47.656,0.11941,,,,,-0.18,0.078,,,4.712,0.133,,,4873.4,80.7,,,11.529,17.732,12.043,19.306,10.89,16.489,9.475,10.036,9.615,13.911,14.754,14.225,6.2273,78.203,434195201,434195197,78.844,35.884,84.151,0.63295,0.15387,0.97668,478.04,221.6,1031.7,40.153,-126.67,216.58,179.65,9.1964,349.27,10597.0,4822.4,48443.0,-5881.7,-35454.0,-1628.6,0.90643,0.041032,0.2023,0.0092311
41,Gaia EDR3 4271211385212549248,Gaia EDR3 4271211423876176384,275.566,275.567,-1.68937,-1.68374,-6.6248,0.01671,-6.3176,0.084441,46.873,0.014376,46.691,0.068189,-102.59,2.3109,,,-0.245,0.049,,,4.617,0.086,,,5089.2,52.4,,,12.141,16.681,12.627,17.995,11.514,15.545,10.162,10.709,10.245,13.131,14.022,13.413,6.12,119.11,169040412,169136438,68.076,32.188,81.537,0.74538,0.12058,0.90777,572.55,180.64,1904.8,108.9,-65.064,284.94,179.3,27.683,331.54,8827.2,3965.0,135770.0,-1593.2,-57491.0,82.696,0.78359,0.024067,0.28059,0.008493
42,Gaia EDR3 2876873518402305536,Gaia EDR3 2876873514106500608,2.17342,2.16942,35.7021,35.6983,1.382,0.012299,1.6224,0.21829,-34.086,0.0078985,-34.036,0.15501,-25.572,0.7556,,,-0.138,0.034,,,4.713,0.06,,,5029.5,36.54,,,12.294,18.85,12.782,20.803,11.667,17.506,10.332,10.895,10.482,14.666,15.658,14.881,5.7304,133.13,283885438,283885433,70.351,34.463,82.357,0.76571,0.12132,0.92858,720.42,211.93,2283.0,-108.28,-282.53,68.682,178.64,27.321,331.69,8652.8,3865.8,136690.0,-1573.7,-60498.0,73.647,0.78085,0.019282,0.14255,0.0081855
43,Gaia EDR3 2973887758648627328,Gaia EDR3 2973887758648627072,70.6567,70.6592,-21.7832,-21.7842,78.008,0.011855,73.091,0.017529,-150.47,0.013532,-151.13,0.020263,14.538,0.41408,,,-0.095625,0.08,,,4.81,0.12,,,4193.0,64.0,,,10.909,14.896,11.83,16.707,9.9936,13.605,7.981,8.836,8.194,10.869,11.716,11.152,25.289,824.36,121642526,121642528,64.35,27.431,78.329,0.51511,0.071719,0.84707,418.82,168.94,1145.7,-37.66,-210.38,122.65,179.63,23.591,336.23,5513.4,2468.7,43597.0,262.38,-16896.0,1182.1,0.60373,0.014814,0.18841,0.0046569
44,Gaia EDR3 6874580149255288832,Gaia EDR3 6874580527212411776,303.343,303.342,-15.4333,-15.4307,-321.93,0.022539,-319.38,0.017034,-267.1,0.016368,-264.76,0.013027,24.379,0.2183,,,-0.815,0.03,,,4.46,0.1,,,5259.0,100.0,,,8.4656,13.134,8.8693,14.363,7.93,12.039,6.813,7.305,6.873,9.847,10.533,10.085,28.155,546.96,14420255,14420259,27.568,8.4433,46.142,0.2808,0.19962,0.59701,606.17,400.46,1116.3,-91.59,-242.49,71.495,182.0,22.948,340.2,11417.0,8100.5,37702.0,-7621.0,-28738.0,-4142.0,0.72794,0.026259,0.27551,0.0070779
45,Gaia EDR3 6108552661627082880,Gaia EDR3 6108552661629424000,205.731,205.732,-43.9477,-43.949,27.835,0.015568,23.305,0.015669,12.637,0.012489,14.981,0.012938,,,19.63,1.2351,,,0.1694,0.08,,,4.7802,0.12,,,4362.3,64.0,10.707,10.831,11.572,11.729,9.8217,9.9204,7.848,8.664,8.017,7.925,8.737,8.063,24.378,556.06,243472479,243472478,93.916,91.747,120.15,0.53188,0.061872,0.99113,650.74,250.68,1729.2,76.695,-97.819,255.37,180.64,16.879,343.66,10663.0,4259.2,77162.0,-818.59,-32408.0,858.94,0.63218,0.015412,0.62103,0.015394
46,Gaia EDR3 5924087801996568448,Gaia EDR3 5924087737571086464,258.346,258.35,-53.1056,-53.1054,-44.745,0.020462,-39.988,0.017376,44.817,0.01744,42.77,0.016438,-25.675,0.53816,-24.663,0.75612,-0.52,0.05,,,4.54,0.1,,,5415.0,100.0,,,8.7149,12.543,9.1046,13.593,8.1984,11.539,7.153,7.568,7.257,9.412,10.211,9.594,23.722,525.26,213841827,213841826,81.737,40.251,85.875,0.68952,0.21815,0.98813,437.32,208.85,946.3,-163.51,-341.34,7.6888,180.14,9.5497,351.22,7021.1,3410.1,32890.0,1043.5,-820.06,1395.0,0.79889,0.020612,0.39743,0.010523
47,Gaia EDR3 1398534505124752640,Gaia EDR3 1398534505124752256,241.05,241.052,46.3374,46.3384,-177.57,0.011527,-182.04,0.012858,-79.983,0.014361,-85.98,0.016346,-6.8825,0.46454,,,0.07,0.1,,,4.57,0.1,,,4897.6,100.0,,,9.0248,13.526,9.5784,14.931,8.3653,12.3,6.957,7.53,7.065,9.734,10.222,9.654,27.021,659.6,219470695,219470696,69.746,33.992,82.2,0.73084,0.11651,0.92166,468.09,149.15,1540.9,-102.56,-275.29,74.17,180.14,26.843,332.14,4987.8,2211.4,73432.0,-104.78,-31375.0,861.65,0.81599,0.020741,0.30258,0.0080297
48,Gaia EDR3 6111254543956407936,Gaia EDR3 6111254543956407680,211.139,211.135,-39.9034,-39.9043,-194.32,0.020825,-196.66,0.040523,-101.61,0.02818,-110.53,0.05172,,,,,-0.039888,0.08,,,4.6226,0.12,,,4617.1,64.0,,,9.4951,15.001,10.12,16.679,8.7795,13.716,7.231,7.908,7.313,10.996,11.854,11.292,28.359,314.04,179250287,179250289,118.95,109.86,156.58,0.35741,0.0138,0.78039,425.84,209.89,806.1,-98.274,-233.41,69.239,179.65,17.467,347.59,7241.7,2999.6,22577.0,635.87,-10043.0,1453.3,0.67342,0.016547,0.15659,0.0045675
49,Gaia EDR3 727103367251735040,Gaia EDR3 727103367251264256,154.237,154.236,25.8594,25.857,162.8,0.023511,170.93,0.01853,-295.51,0.02439,-301.83,0.016901,-13.994,0.16088,,,-0.1,0.05,,,4.32,0.1,,,5818.7,100.0,,,7.4129,12.511,7.7529,13.746,6.9623,11.416,6.083,6.41,6.137,9.068,9.857,9.256,26.626,556.49,1043986,1043983,75.44,38.304,84.517,0.7001,0.10898,0.9573,500.36,161.59,1649.7,-83.479,-260.82,88.942,180.72,25.339,335.48,6094.8,2659.9,86765.0,-60.654,-35906.0,1020.1,1.031,0.043495,0.41083,0.0097834
50,Gaia EDR3 248004472671281664,Gaia EDR3 248004472671505152,53.3066,53.309,46.2566,46.2545,68.679,0.028818,68.902,0.0146,-175.46,0.026683,-172.58,0.014565,-5.9054,0.19134,,,0.41,0.04,,,4.52,0.1,,,5788.0,100.0,,,7.9753,10.478,8.3875,11.317,7.4531,9.5981,6.368,6.836,6.457,7.592,8.382,7.77,27.458,501.02,65203528,65203525,92.041,90.903,107.21,0.44089,0.015357,0.9915,443.01,190.84,891.56,155.59,-23.663,328.05,180.03,10.263,346.88,9765.2,3469.8,35037.0,-3339.9,-22684.0,958.52,1.0072,0.014526,0.63277,0.015519
51,Gaia EDR3 6460359347013521536,Gaia EDR3 6460359450092389120,322.466,322.466,-55.0172,-55.0154,105.89,0.018095,107.64,0.021214,-28.154,0.017674,-32.349,0.013668,7.855,0.2973,,,0.1473,0.08,,,4.7428,0.12,,,4303.2,64.0,,,10.948,13.862,11.83,15.347,10.052,12.666,8.116,8.918,8.323,10.138,10.995,10.376,22.107,472.65,381858289,381858290,117.22,100.98,152.09,0.63708,0.099609,0.84157,505.37,185.66,1618.5,-65.898,-236.32,109.32,180.22,29.37,331.52,6376.0,2939.6,75660.0,-403.09,-28174.0,749.32,0.62518,0.015548,0.30827,0.0087621
52,Gaia EDR3 5914455775207048704,Gaia EDR3 5914455775207049984,254.217,254.212,-60.9566,-60.9567,4.4689,0.013893,4.8391,0.010249,47.839,0.014494,49.475,0.010742,3.6548,0.31381,4.325,0.69475,0.1,0.04,,,,0.1,,,4994.0,100.0,,,8.5439,9.3573,8.9808,9.9198,7.9852,8.6881,6.851,7.298,6.956,7.233,7.826,7.363,24.886,635.5,447627656,447627658,64.473,25.114,73.041,0.39107,0.018953,0.83217,439.44,209.76,854.06,128.21,-39.674,264.84,180.2,17.478,348.08,9091.4,3681.3,30245.0,361.1,-13920.0,1297.5,0.90622,0.014868,0.79636,0.016368
53,Gaia EDR3 4425938995097243392,Gaia EDR3 4425939201255675008,237.645,237.639,3.9087,3.91498,-2.0857,0.019517,-1.8921,0.015054,4.5029,0.018641,4.9627,0.014356,-20.487,0.32632,,,,,0.262,0.036,,,4.715,0.062,,,5075.4,38.31,11.256,12.067,11.71,12.614,10.678,11.391,9.51,9.983,9.601,9.983,10.548,10.113,6.433,204.54,272698510,272698513,38.33,11.526,59.921,0.70821,0.54578,0.83749,469.94,269.84,961.99,-156.16,-322.96,2.0893,179.27,15.03,334.79,8550.1,5340.6,35948.0,1289.7,960.17,1395.4,0.97854,0.039425,0.86505,0.017954
54,Gaia EDR3 6384403846815697280,Gaia EDR3 6384403778096220288,340.432,340.45,-69.756,-69.7618,-31.167,0.010031,-30.681,0.010713,-12.254,0.011999,-11.97,0.013325,10.193,0.42634,10.565,0.33519,-0.088725,0.1,-0.10568,0.09,4.161,0.11,3.9558,0.08,6163.8,54.0,5800.4,57.0,9.8728,10.319,10.145,10.625,9.4785,9.8845,8.794,9.045,8.838,9.087,9.436,9.155,6.5621,247.35,410153770,410153771,102.39,93.828,136.05,0.81757,0.13318,0.97633,668.15,173.74,2014.6,-175.7,-352.44,2.6109,179.91,26.133,335.11,7823.2,3416.6,134910.0,-915.19,-60988.0,542.02,1.1746,0.031533,1.0636,0.029825
55,Gaia EDR3 6439801155336821120,Gaia EDR3 6439800502501792000,286.772,286.792,-62.1517,-62.1506,-1.1891,0.016827,-1.2155,0.014223,-10.888,0.015263,-11.146,0.01282,41.082,0.3437,41.702,0.75888,0.044448,0.08,0.1185,0.1,4.5163,0.12,4.4322,0.12,5092.8,64.0,5319.4,76.0,11.669,11.873,12.132,12.368,11.074,11.245,9.85,10.358,9.936,9.947,10.494,10.027,6.4764,132.65,464589014,464589012,102.45,97.079,144.98,0.55206,0.077385,0.96569,440.66,198.87,926.13,-19.31,-195.04,139.61,180.14,9.8979,347.77,8016.0,3354.1,33708.0,-3385.1,-22855.0,1040.9,0.86454,0.022209,0.84246,0.021987
56,Gaia EDR3 254759940831499264,Gaia EDR3 254759872112025088,71.8092,71.8128,46.2808,46.2719,-1.4239,0.017447,-1.0585,0.015237,-25.608,0.015537,-25.625,0.013805,8.7413,0.85523,9.7999,1.2591,,,0.027,0.01,,,4.285,0.018,,,6376.0,12.93,10.149,10.437,10.605,10.915,9.5498,9.8178,8.422,8.806,8.531,8.638,9.031,8.709,6.7585,121.24,391749278,391749257,74.717,36.852,84.903,0.63606,0.09259,0.95559,2905.8,1009.0,9245.0,41.225,-128.98,217.92,179.61,22.382,336.12,64145.0,27589.0,765210.0,-28085.0,-316470.0,-14014.0,1.2059,0.069151,1.1433,0.04949
57,Gaia EDR3 5128755176983226368,Gaia EDR3 5128754421068964608,41.5159,41.5241,-18.8867,-18.8861,69.36,0.020444,69.558,0.015233,-14.622,0.017175,-14.874,0.01347,30.623,0.55685,30.67,1.302,0.095099,0.1,0.33443,0.08,4.2001,0.11,4.3476,0.12,6081.1,54.0,5080.5,64.0,10.124,11.974,10.434,12.485,9.684,11.339,8.869,9.217,8.957,10.011,10.565,10.123,6.2767,42.55,204612861,204612862,71.165,29.576,78.691,0.43559,0.024227,0.91009,2824.8,1276.9,5683.9,-152.58,-294.98,19.71,180.47,11.741,344.54,97397.0,38156.0,358320.0,-52453.0,-252690.0,-9560.4,1.1774,0.051662,0.87717,0.016411
58,Gaia EDR3 885994067460236032,Gaia EDR3 891998878417299456,111.684,111.688,30.8015,30.8104,2.5174,0.017254,2.5969,0.013888,-23.616,0.015285,-22.625,0.011534,32.849,0.85349,35.32,1.0631,,,-0.272,0.027,,,4.703,0.047,,,4624.8,28.67,10.521,12.491,10.841,13.066,10.064,11.797,9.211,9.536,9.243,10.317,10.907,10.404,6.6812,156.74,400639801,400639808,55.544,23.18,73.672,0.49792,0.069506,0.75206,2536.2,1083.9,6652.5,-154.2,-322.27,18.934,180.36,27.677,332.07,63374.0,30646.0,465950.0,-25012.0,-223340.0,-12033.0,0.97468,0.039277,0.71011,0.016908
59,Gaia EDR3 2722918766408972288,Gaia EDR3 2722918796473758720,334.347,334.354,8.72991,8.73207,16.134,0.020865,16.051,0.022408,-12.964,0.020501,-12.563,0.021033,-23.291,0.24702,-23.76,0.60457,0.118,0.226,,,4.197,0.38,,,5352.7,243.77,,,10.937,11.331,11.337,11.766,10.401,10.76,9.362,9.776,9.446,9.624,10.062,9.714,6.3886,64.045,415786338,415786339,53.104,21.673,70.529,0.39194,0.04238,0.72395,2499.7,1176.6,5631.8,104.23,-52.642,274.41,179.73,21.745,337.2,69501.0,33768.0,353620.0,-30546.0,-201460.0,-11356.0,0.98884,0.048734,0.92352,0.036593
60,Gaia EDR3 999849218071994496,Gaia EDR3 999849458590162816,104.918,104.913,55.1403,55.1479,-56.094,0.013044,-55.725,0.01382,-34.302,0.01204,-34.228,0.012739,12.533,0.77181,13.209,1.57,,,-0.088,0.017,,,4.529,0.032,,,5487.0,21.06,11.049,11.381,11.4,11.768,10.558,10.852,9.626,9.973,9.699,9.803,10.236,9.873,5.9378,167.65,14292657,14292643,93.973,89.952,115.18,0.89474,0.14857,0.99649,5190.7,925.46,11429.0,149.16,-30.397,328.74,179.91,23.801,336.36,53428.0,23343.0,1013000.0,-19180.0,-467910.0,-9040.9,0.97176,0.021758,0.90691,0.023372
61,Gaia EDR3 6466357423460577024,Gaia EDR3 6466357423460577152,319.191,319.184,-51.3899,-51.3976,-15.919,0.014999,-15.93,0.013046,-44.505,0.015287,-44.584,0.013998,18.099,0.20422,19.849,0.61386,0.14877,0.1,0.15039,0.08,4.2313,0.11,4.1844,0.12,6077.7,54.0,5015.4,64.0,9.9499,11.84,10.271,12.313,9.5009,11.232,8.66,9.033,8.729,9.967,10.477,10.062,6.1452,127.6,79304402,79304408,17.745,4.7844,36.967,0.84327,0.7302,0.9442,9335.2,3891.2,21342.0,-38.319,-204.03,115.09,178.95,23.632,323.18,525100.0,213550.0,2743100.0,-6502.6,-7634.0,-5654.1,1.1903,0.072393,0.8738,0.021343
62,Gaia EDR3 2598551868024386816,Gaia EDR3 2598551872319657216,340.478,340.474,-12.4001,-12.4065,22.877,0.030754,22.501,0.028657,-30.794,0.020722,-30.954,0.020898,,,20.849,0.53764,0.044109,0.1,0.044973,0.1,4.0746,0.11,4.5011,0.12,6150.4,54.0,5470.5,76.0,9.5183,11.543,9.8354,11.992,9.0788,10.96,8.257,8.579,8.353,9.774,10.267,9.859,6.3486,119.23,240812481,240812480,107.42,98.691,150.97,0.61224,0.10285,0.94932,2868.6,1353.8,6076.8,24.094,-136.68,198.21,180.33,11.611,349.86,88554.0,40133.0,381680.0,-10823.0,-66431.0,-5681.7,1.3434,0.098508,0.89005,0.033358
63,Gaia EDR3 4019329836975068416,Gaia EDR3 4019329836975068544,174.352,174.344,28.887,28.8903,-103.46,0.018335,-103.37,0.017342,-42.646,0.024332,-42.755,0.022094,28.412,0.26418,28.162,1.2617,0.085,0.048,0.1,0.029,4.433,0.083,4.654,0.051,5486.0,50.65,4981.4,31.0,11.108,12.004,11.495,12.499,10.589,11.379,9.563,9.98,9.658,10.077,10.609,10.211,6.0294,97.044,446164952,446164953,106.89,97.488,146.09,0.53623,0.067574,0.93415,3075.9,1188.9,8403.7,-129.55,-304.25,33.181,180.3,19.693,339.23,81981.0,34579.0,649850.0,-38107.0,-312960.0,-19094.0,0.98172,0.033115,0.85671,0.018546
64,Gaia EDR3 5670879894844194176,Gaia EDR3 5670879860484456192,149.822,149.823,-19.9378,-19.9444,-2.0666,0.020805,-2.3029,0.016078,-59.61,0.026775,-59.988,0.01968,,,62.666,2.0962,-0.3747,0.11,-0.57024,0.11,3.8761,0.16,3.6504,0.16,5381.0,104.0,5486.7,104.0,10.016,10.789,10.436,11.112,9.4593,10.321,8.313,8.791,8.396,9.394,9.774,9.464,5.2839,63.55,410300081,410300077,96.332,92.162,128.9,0.54263,0.064897,0.98463,2719.9,1042.4,7335.4,3.4018,-174.74,175.62,180.7,16.549,343.06,71534.0,29058.0,542450.0,-33988.0,-267200.0,-16385.0,1.0888,0.10495,0.95729,0.078299
65,Gaia EDR3 6456915848394158976,Gaia EDR3 6456915676595912320,316.939,316.951,-57.0339,-57.0345,-0.92865,0.015528,-0.61089,0.016766,7.6449,0.013303,7.3052,0.013834,-6.0046,0.27467,-6.0942,0.41884,-0.1478,0.1,0.017549,0.1,3.9717,0.12,4.5999,0.12,5735.8,76.0,5859.6,76.0,10.389,10.825,10.711,11.166,9.9352,10.35,9.109,9.472,9.175,9.456,9.876,9.55,5.2795,124.06,231627422,231627423,99.663,91.991,143.96,0.78811,0.34724,0.98968,3080.2,1521.6,6662.8,77.858,-97.107,256.34,180.26,8.4938,350.99,109500.0,56481.0,517550.0,-10087.0,-28187.0,-6405.1,1.1113,0.074434,1.0502,0.05277
66,Gaia EDR3 4749624704230665216,Gaia EDR3 4749624738590402944,50.199,50.2092,-49.2451,-49.2409,31.486,0.01249,31.762,0.01292,10.792,0.014098,10.796,0.014375,,,21.326,0.67551,-0.062565,0.12,0.045065,0.1,3.691,0.16,4.2702,0.12,6175.1,83.0,5803.3,76.0,9.4997,11.204,9.7437,11.566,9.1389,10.703,8.547,8.739,8.57,9.757,10.122,9.82,5.4879,239.16,200768244,200768246,103.62,94.223,145.02,0.49833,0.039554,0.96013,2693.0,1154.4,6017.7,112.3,-64.119,271.75,179.78,12.34,345.33,92235.0,37033.0,440740.0,-49583.0,-283540.0,-15140.0,1.4342,0.07086,0.98895,0.026715
67,Gaia EDR3 3192351751195645440,Gaia EDR3 3192351785555383424,63.3288,63.3323,-9.47107,-9.4666,19.344,0.015454,19.083,0.018402,-35.73,0.013249,-35.159,0.018307,6.0982,0.18191,5.6049,0.63704,-0.18563,0.1,0.031869,0.1,3.6585,0.11,4.1923,0.12,6326.2,54.0,5785.6,76.0,8.8931,10.949,9.1331,11.309,8.5402,10.462,7.923,8.133,8.03,9.571,9.928,9.659,5.4677,151.84,67718764,67718763,123.18,107.29,161.64,0.69867,0.34929,0.88914,3433.7,1796.4,7244.2,101.37,-69.869,260.01,180.51,12.674,348.83,133830.0,73675.0,596610.0,-111630.0,-552660.0,-58332.0,1.641,0.13216,1.0383,0.031472
68,Gaia EDR3 2672953247190975360,Gaia EDR3 2672953247190975232,326.515,326.521,-4.03275,-4.03483,20.997,0.024887,21.253,0.016562,-12.715,0.024567,-12.542,0.01206,-22.914,0.58626,-21.21,4.2406,-0.53029,0.07,,,3.3632,0.12,,,5666.8,65.0,,,10.665,12.339,10.951,12.778,10.248,11.754,9.496,9.796,9.536,10.567,11.033,10.635,5.1991,93.97,269484353,269484356,133.83,116.8,164.37,0.50138,0.19847,0.7185,3181.2,1734.6,6314.4,178.26,11.138,328.97,180.31,14.473,346.14,113420.0,63115.0,438350.0,-86631.0,-352500.0,-44874.0,1.025,0.057879,0.77195,0.026812
69,Gaia EDR3 883478865892528128,Gaia EDR3 883478861596266880,109.269,109.262,27.5355,27.5398,-23.793,0.017783,-23.639,0.017056,-48.078,0.016385,-48.13,0.015585,33.188,0.98829,33.202,0.46975,,,0.174,0.029,,,4.585,0.052,,,5466.7,31.25,10.79,11.58,11.128,11.999,10.318,11.028,9.434,9.769,9.494,9.949,10.361,10.006,5.6199,87.404,155783485,155783478,84.688,46.233,88.837,0.92141,0.72863,0.99806,4329.4,2400.0,9103.0,130.91,-48.588,309.22,180.11,6.9958,350.57,184800.0,111610.0,824440.0,-8528.3,-16168.0,-6536.6,1.0913,0.022507,0.94359,0.013248
70,Gaia EDR3 841643032570833024,Gaia EDR3 841642719037122944,176.847,176.838,54.9669,54.9605,-44.07,0.011776,-44.07,0.013308,33.484,0.014788,33.893,0.016147,8.1633,0.21363,8.9399,0.90013,,,0.051,0.016,,,4.625,0.029,,,5271.1,17.68,9.7114,11.794,10.018,12.228,9.2746,11.221,8.476,8.775,8.533,10.067,10.546,10.156,5.5988,160.37,459186433,459186432,96.238,92.366,127.83,0.636,0.092941,0.98777,3490.6,1193.3,11372.0,-34.725,-209.7,143.65,179.84,21.151,340.14,84329.0,35494.0,1044300.0,-24088.0,-414830.0,-9513.9,1.3757,0.087848,0.89229,0.017475
71,Gaia EDR3 2365517907595582464,Gaia EDR3 2365517907595832192,1.48935,1.48484,-20.6488,-20.654,-6.6528,0.016136,-6.7282,0.016608,-49.965,0.012171,-49.801,0.012648,7.2572,0.87956,15.574,10.223,-0.024612,0.09,,,3.5525,0.15,,,5488.1,69.0,,,10.358,10.921,10.674,11.287,9.9096,10.404,9.085,9.426,9.16,9.405,9.841,9.503,5.7008,64.99,20897612,20897611,120.55,104.89,161.22,0.77458,0.46218,0.92846,3614.3,1919.7,7708.4,40.568,-122.33,214.09,180.03,10.174,347.36,136330.0,77986.0,627510.0,-12141.0,-25701.0,-8922.0,1.1242,0.051927,0.98678,0.055531
72,Gaia EDR3 3596223434597127168,Gaia EDR3 3596223434597126784,182.591,182.585,-6.46687,-6.46544,-48.065,0.022334,-47.96,0.023832,-136.02,0.018407,-135.86,0.019901,26.35,0.3918,27.692,0.42647,-0.7062,0.11,-0.78839,0.18,4.4476,0.16,3.5525,0.25,5519.9,104.0,5665.6,94.0,10.548,10.633,10.869,10.95,10.082,10.171,9.201,9.531,9.243,9.286,9.63,9.366,5.7484,102.1,176868060,176868063,74.661,30.925,82.295,0.65741,0.19064,0.96407,2939.7,1399.6,6309.5,-151.47,-327.12,12.48,180.23,10.442,350.58,102050.0,48709.0,466210.0,-12342.0,-40685.0,-7080.0,0.99793,0.083053,0.99259,0.076748
73,Gaia EDR3 6405159362172910336,Gaia EDR3 6405158984215789056,337.452,337.435,-62.7394,-62.7376,45.369,0.010253,45.65,0.011803,-23.705,0.01219,-23.69,0.014264,19.172,0.32758,18.723,0.56025,0.062914,0.1,0.11252,0.1,4.2157,0.12,3.932,0.12,5725.5,76.0,5310.0,76.0,10.411,11.194,10.769,11.604,9.9214,10.654,9.012,9.389,9.08,9.632,10.058,9.674,5.7772,238.96,412052352,412052353,126.83,110.34,158.73,0.38962,0.049504,0.67576,3033.5,1435.1,6655.3,-75.213,-246.03,81.184,178.9,24.057,336.44,105720.0,52425.0,523570.0,-46583.0,-313380.0,-20313.0,1.1094,0.077448,0.9761,0.047838
74,Gaia EDR3 6262167840625509504,Gaia EDR3 6262167840625508864,236.429,236.427,-15.1762,-15.1813,-17.466,0.020618,-17.222,0.02407,-17.507,0.016447,-17.71,0.020113,-1.5621,0.42458,-2.1018,0.69548,-0.28403,0.12,-0.21844,0.1,3.7798,0.2,4.0588,0.12,5996.8,116.0,5562.5,76.0,10.57,11.357,10.9,11.741,10.094,10.822,9.19,9.592,9.276,9.765,10.149,9.872,5.2579,135.83,294719850,294719845,138.48,121.85,163.19,0.24881,0.030943,0.4671,2864.5,1649.1,5266.3,-53.53,-223.93,103.45,179.52,22.019,338.77,117910.0,69875.0,398750.0,-48496.0,-263130.0,-15451.0,1.0304,0.080609,0.97888,0.045857
75,Gaia EDR3 5089989248847538944,Gaia EDR3 5089989248846932096,62.2085,62.2103,-22.1488,-22.1546,-9.1595,0.013745,-8.3937,0.028379,-42.231,0.014865,-41.379,0.030183,14.692,0.42025,,,-0.019645,0.08,,,3.8441,0.12,,,5008.4,64.0,,,10.444,15.529,10.876,17.002,9.8789,14.337,8.783,9.254,8.833,11.844,12.687,12.101,10.098,351.99,149839509,149839508,76.509,41.764,84.73,0.7869,0.12986,0.96742,3995.8,1140.3,12691.0,-47.009,-222.51,130.96,179.78,26.023,333.7,77115.0,33941.0,1260200.0,-31198.0,-581230.0,-16053.0,0.88682,0.02525,0.3081,0.0076949
76,Gaia EDR3 36664559555636992,Gaia EDR3 36664937512758656,57.4219,57.4186,11.2365,11.2417,-62.679,0.022005,-63.687,0.052315,-30.518,0.014574,-30.885,0.034502,-27.52,0.38635,,,-0.164,0.011,,,4.354,0.02,,,5997.5,14.16,,,9.5131,15.793,9.8234,17.195,9.0709,14.621,8.26,8.543,8.293,12.261,13.01,12.509,9.4983,232.84,445921735,445921734,70.79,33.273,82.542,0.63731,0.097675,0.92347,3353.8,1189.2,10881.0,137.31,-38.539,305.67,179.94,25.455,335.67,81429.0,35996.0,996330.0,-24968.0,-392920.0,-10992.0,1.0446,0.041764,0.26407,0.006476
77,Gaia EDR3 2424136033568422272,Gaia EDR3 2424136033568422144,4.00319,4.00906,-12.7815,-12.7789,68.904,0.022801,68.702,0.02759,-9.1263,0.019496,-8.4974,0.021968,-5.354,0.25694,,,0.13761,0.08,,,4.562,0.12,,,5014.1,64.0,,,11.112,14.791,11.632,16.102,10.481,13.66,9.155,9.739,9.294,11.348,12.165,11.52,9.7096,158.87,12863837,12863838,24.949,8.4407,43.472,0.1433,0.058502,0.48288,566.85,408.43,960.09,-24.06,-183.32,128.02,180.49,20.207,343.77,10009.0,7756.2,27954.0,198.78,-14840.0,1721.2,0.82528,0.01468,0.39872,0.0098395
78,Gaia EDR3 5108001581476445696,Gaia EDR3 5108001585773242752,56.5144,56.5133,-17.1362,-17.1429,158.63,0.027319,158.53,0.01748,-84.464,0.018426,-85.767,0.012645,36.852,0.27212,,,-0.1061,0.08,,,4.1844,0.12,,,5032.1,64.0,,,10.653,13.834,11.13,14.995,10.044,12.77,8.798,9.326,8.867,10.581,11.38,10.749,10.868,153.52,156215529,156217184,102.12,94.62,139.05,0.66898,0.1014,0.96796,757.5,254.93,2477.5,-158.25,-330.97,19.038,179.3,23.269,337.4,9099.3,3924.8,118910.0,-922.95,-47816.0,635.47,0.8216,0.024078,0.47776,0.011459
79,Gaia EDR3 926553848818329088,Gaia EDR3 926553848818392704,117.817,117.818,45.7426,45.7356,-41.964,0.013463,-41.382,0.047815,-45.871,0.01043,-46.584,0.034175,23.822,0.63042,,,0.02,0.1,,,4.66,0.1,,,4849.1,100.0,,,11.553,16.039,12.13,17.527,10.862,14.828,9.371,10.031,9.478,12.388,13.202,12.609,9.6492,224.07,29069406,29069408,113.08,98.861,148.55,0.71797,0.1143,0.89538,740.64,244.87,2467.0,-0.25896,-173.33,175.93,181.66,28.628,331.8,7666.1,3471.0,111000.0,-915.72,-46311.0,473.57,0.75353,0.019848,0.24924,0.0064784
80,Gaia EDR3 4697802384751024512,Gaia EDR3 4697802384751025024,27.6654,27.6678,-66.8455,-66.8512,186.86,0.017013,186.22,0.033252,80.15,0.014925,80.226,0.029399,-2.1949,0.64251,,,-0.3455,0.11,,,4.2313,0.16,,,5184.9,104.0,,,10.478,15.202,10.877,16.606,9.9344,14.033,8.869,9.297,8.931,11.645,12.432,11.853,9.2856,392.16,232070999,232070996,70.244,31.37,81.404,0.54354,0.07456,0.90977,690.89,267.22,1980.5,63.48,-99.575,237.47,180.21,21.554,337.45,9192.1,3962.7,79956.0,-2412.0,-33936.0,-396.75,0.86423,0.042608,0.36461,0.0089085
81,Gaia EDR3 3043761413359412992,Gaia EDR3 3043761409059739776,116.67,116.675,-6.71672,-6.71531,8.0485,0.015923,8.2601,0.04863,-27.625,0.012862,-27.351,0.039755,-11.994,0.74242,,,-0.111,0.024,,,4.736,0.045,,,4858.7,28.76,,,11.307,16.58,11.836,16.533,10.666,16.642,9.3,9.909,9.388,16.78,16.947,17.62,9.7101,290.5,31941792,31941795,115.09,105.65,153.56,0.38005,0.030506,0.83294,588.19,268.42,1196.0,104.55,-36.534,273.97,180.57,17.873,345.73,9310.2,3858.0,36288.0,-303.39,-18248.0,1003.9,0.76348,0.012834,0.58655,0.00010993
82,Gaia EDR3 2454806498108260096,Gaia EDR3 2454806498108260352,19.3319,19.3386,-15.6276,-15.6257,155.85,0.018221,155.03,0.041503,38.502,0.018341,39.073,0.044895,12.397,0.4514,,,0.10149,0.1,,,3.8039,0.12,,,5602.0,76.0,,,9.2625,15.656,9.6101,17.169,8.7869,14.446,7.917,8.248,8.067,11.976,12.793,12.189,9.1615,262.65,439410480,439410481,84.738,53.462,87.373,0.48098,0.044996,0.98712,628.62,254.04,1449.6,-86.263,-264.12,82.682,179.38,14.489,346.38,10189.0,3925.6,53507.0,-468.26,-25320.0,1038.2,1.1922,0.077136,0.3187,0.0080515
83,Gaia EDR3 4784515266197547776,Gaia EDR3 4784515266196332544,72.5996,72.5979,-51.0567,-51.0623,12.213,0.020557,11.228,0.043947,-41.766,0.024878,-41.848,0.065694,28.76,0.24871,,,0.093034,0.1,,,3.82,0.11,,,6025.6,54.0,,,8.0568,16.601,8.3503,18.211,7.6519,15.346,6.902,7.22,6.951,12.721,13.567,13.021,9.8548,285.9,259590119,259590117,79.863,49.201,85.732,0.87071,0.14541,0.98316,1024.5,233.05,2799.9,-93.876,-271.92,84.603,179.7,25.73,334.28,7635.0,3335.6,138900.0,-1041.8,-63186.0,406.58,1.4213,0.091355,0.20625,0.0055569
84,Gaia EDR3 3618102204160590208,Gaia EDR3 3618102204160590080,205.084,205.083,-9.29754,-9.29898,-120.97,0.01911,-124.78,0.029808,-5.1135,0.015855,-5.3395,0.022541,5.751,0.24256,5.4642,0.63844,0.18454,0.1,,,4.3167,0.12,,,5142.2,76.0,,,9.5793,11.429,10.068,12.285,8.968,10.527,7.709,8.219,7.842,8.617,9.395,8.7,17.348,245.45,740606,740607,79.648,42.463,85.754,0.59191,0.080436,0.97316,628.23,228.29,1921.9,-131.76,-301.86,44.96,181.24,19.543,339.4,7940.9,3327.0,81273.0,-1833.9,-32422.0,-67.089,0.87983,0.022378,0.62942,0.015853
85,Gaia EDR3 6036426592938912640,Gaia EDR3 6036426592938911744,240.737,240.739,-32.162,-32.1631,14.901,0.020364,20.566,0.023314,-8.117,0.01343,-10.45,0.015534,24.081,0.13673,23.482,0.54171,0.22,0.04,,,,0.1,,,5473.0,100.0,,,8.6395,11.236,9.0373,12.087,8.1122,10.361,7.073,7.5,7.184,8.34,9.117,8.51,17.877,397.85,93703159,93703162,98.814,94.59,136.65,0.48311,0.045021,0.9757,597.9,244.3,1385.0,-117.91,-294.37,45.745,179.7,14.215,344.5,8867.9,3464.5,46766.0,-2518.3,-26456.0,-107.58,1.0268,0.042288,0.6581,0.016065
86,Gaia EDR3 1952751759248047232,Gaia EDR3 1952751548790179328,326.033,326.034,37.4549,37.4537,-22.066,0.017956,-23.737,0.01177,-67.581,0.019674,-68.34,0.013187,-27.797,0.35226,-28.194,0.52586,0.108,0.114,,,4.564,0.191,,,3942.3,119.64,,,11.257,12.208,12.096,13.251,10.398,11.206,8.49,9.264,8.602,9.074,9.903,9.254,17.789,578.58,351664969,351664973,31.673,10.072,50.022,0.35931,0.22466,0.62123,600.97,375.94,1131.5,-36.943,-198.9,114.9,180.0,18.288,337.9,10025.0,6680.3,34883.0,553.34,271.95,1577.8,0.63906,0.016003,0.55291,0.013482
87,Gaia EDR3 4868751428981352192,Gaia EDR3 4868751428981352064,63.6612,63.6631,-37.2294,-37.2301,-12.364,0.011215,-13.899,0.010569,-46.087,0.0136,-46.237,0.013926,34.917,0.69653,,,,,-0.095491,0.08,,,4.1218,0.12,,,4245.7,64.0,11.607,11.975,12.408,12.857,10.752,11.064,8.898,9.679,9.062,9.102,9.918,9.307,15.534,760.14,7586737,7586735,88.645,77.648,90.082,0.89702,0.15061,0.99854,1130.5,210.97,2588.2,79.12,-100.75,258.95,179.85,23.066,336.24,6740.5,2926.6,125750.0,-607.01,-56210.0,671.16,0.62203,0.016587,0.59187,0.014802
88,Gaia EDR3 4779887490475085184,Gaia EDR3 4779887490474042112,61.5699,61.5723,-53.9865,-53.9861,115.79,0.013352,117.47,0.013986,9.0685,0.015254,15.628,0.015337,46.358,0.26765,,,0.37995,0.08,0.16087,0.08,4.3012,0.09,4.106,0.12,4850.9,59.0,4516.3,64.0,10.04,11.614,10.607,12.52,9.3642,10.688,7.918,8.529,8.05,8.662,9.214,8.61,16.287,714.24,198037177,198037175,86.974,67.167,88.92,0.8451,0.13925,0.99647,12295.0,2971.3,35535.0,-94.117,-273.22,85.527,178.82,22.961,336.82,357050.0,154290.0,6381200.0,-149660.0,-2991000.0,-79458.0,0.87028,0.024237,0.64061,0.015726
89,Gaia EDR3 6693000683007815680,Gaia EDR3 6693001748159706624,304.706,304.66,-39.542,-39.51,68.867,0.01776,68.982,0.044127,-23.244,0.012566,-23.302,0.033444,-16.657,0.46648,,,-0.050843,0.09,,,4.4705,0.08,,,5398.6,57.0,,,10.566,15.2,10.966,16.525,10.031,14.069,8.988,9.446,9.079,11.718,12.53,11.901,9.0902,231.26,290240305,290237666,118.52,106.75,155.16,0.3912,0.040622,0.79222,7730.1,3540.9,16305.0,-75.698,-221.32,92.674,179.03,19.309,342.17,436860.0,192860.0,1905600.0,-119890.0,-1078200.0,-53578.0,0.89333,0.019525,0.36145,0.0093432
90,Gaia EDR3 3312019813623548160,Gaia EDR3 3312020810055961728,65.9222,65.8708,15.6319,15.6463,5.3998,0.025274,5.5713,0.027257,-14.777,0.018492,-14.34,0.020704,8.6985,6.9705,,,0.018,0.043,,,4.432,0.074,,,4925.6,53.27,,,11.098,14.045,11.661,15.434,10.414,12.88,8.808,9.41,8.934,10.393,11.256,10.654,9.5889,202.79,435937155,435937162,139.29,120.81,166.9,0.50639,0.26376,0.70806,7160.6,4092.3,14275.0,105.85,-46.536,270.74,179.51,14.843,342.2,401400.0,239480.0,1560200.0,-54053.0,-87195.0,-25453.0,0.87102,0.024264,0.55489,0.013436
91,Gaia EDR3 3227324875316220032,Gaia EDR3 3227277497533567360,75.7201,75.7523,-0.742664,-0.78492,4.3653,0.012394,3.9114,0.018205,44.162,0.0084253,44.056,0.012212,,,,,-0.015585,0.08,,,4.3938,0.12,,,4498.9,64.0,,,12.228,14.392,12.985,16.023,11.393,13.15,9.581,10.351,9.757,10.588,11.398,10.831,9.7999,257.42,213071937,213072841,91.949,89.054,107.03,0.87758,0.14401,0.9974,14221.0,3057.8,36643.0,-155.13,-334.85,24.68,179.9,23.707,337.43,380170.0,165660.0,6872100.0,-142260.0,-3228700.0,-71162.0,0.66554,0.016285,0.51697,0.012549
92,Gaia EDR3 6138862039676783872,Gaia EDR3 6138858676718942080,193.523,193.494,-42.7559,-42.7912,-98.709,0.016135,-98.586,0.024333,30.836,0.012717,31.185,0.019527,-6.9024,0.25896,,,0.46088,0.1,,,4.2468,0.12,,,5124.6,76.0,,,11.039,14.823,11.554,16.368,10.407,13.608,9.086,9.644,9.225,10.987,11.891,11.269,9.1541,257.78,248115095,248115062,75.364,28.886,83.289,0.79988,0.43443,0.98131,6580.2,3401.5,14244.0,-135.39,-306.16,41.454,180.34,9.6357,351.43,339600.0,188280.0,1613400.0,-294300.0,-1555100.0,-158660.0,0.89786,0.017946,0.47718,0.011585
93,Gaia EDR3 3988217849796917760,Gaia EDR3 3988217162602149248,163.779,163.825,21.2681,21.2783,0.36717,0.020534,0.67279,0.026722,-0.77448,0.015405,-0.96575,0.021912,-14.753,0.49782,-11.886,0.98594,0.047,0.024,-0.412,0.04,4.713,0.044,4.613,0.069,5062.1,27.98,3902.0,41.57,11.091,12.959,11.572,13.825,10.478,12.061,9.204,9.739,9.3,10.103,10.894,10.256,9.3229,229.96,17102666,17103745,99.859,94.048,131.84,0.8295,0.13388,0.98238,8666.7,2253.3,25861.0,-73.97,-252.6,103.2,180.74,24.596,335.19,251340.0,109850.0,4271000.0,-104330.0,-2016200.0,-55303.0,0.83917,0.010622,0.60729,0.014904
94,Gaia EDR3 3520039304700096896,Gaia EDR3 3520040094974082304,185.753,185.767,-17.6689,-17.6219,-4.7721,0.029178,-4.7928,0.05313,-281.42,0.024876,-282.34,0.042975,101.21,0.44866,,,0.49415,0.14,,,4.81,0.23,,,4024.8,119.0,,,11.446,16.192,11.909,17.563,10.859,15.028,9.572,10.136,9.69,12.767,13.451,12.968,8.3251,191.42,349127480,349127462,156.04,130.77,175.18,0.98891,0.97866,0.99645,62770.0,26687.0,147050.0,-116.29,-292.83,49.851,176.62,38.356,346.93,12349000.0,5085500.0,65776000.0,-12313000.0,-65735000.0,-5047800.0,0.79617,0.013597,0.24153,0.0065055
95,Gaia EDR3 3820378666831979264,Gaia EDR3 3820375368297097216,145.764,145.8,-7.14324,-7.17547,-122.19,0.020404,-121.95,0.014708,26.672,0.017293,26.251,0.012741,30.309,0.29909,30.11,0.40652,-0.2238,0.09,,,3.9796,0.08,,,5725.4,57.0,,,9.4686,12.46,9.7125,13.173,8.9764,11.663,7.972,8.4,8.048,9.934,10.681,10.042,9.2114,153.93,47180946,47180955,121.02,103.91,155.21,0.5224,0.07791,0.77676,569.94,234.19,1606.7,23.178,-150.47,188.61,179.61,26.463,332.62,6847.5,3227.2,57992.0,-1030.0,-23970.0,299.89,0.9718,0.071462,0.64199,0.015876
96,Gaia EDR3 972821779152541824,Gaia EDR3 972815560039899264,112.735,112.732,42.4462,42.3973,-36.602,0.015091,-36.49,0.015911,-64.278,0.010535,-63.937,0.01084,64.731,1.0642,67.001,1.0345,0.24,0.1,,,4.57,0.1,,,4025.0,100.0,,,13.15,13.622,14.105,14.71,12.193,12.591,10.106,10.95,10.291,10.364,11.242,10.616,8.8353,315.37,307772758,307772777,118.02,104.96,154.37,0.43197,0.049854,0.80609,599.46,262.86,1370.4,169.36,16.207,340.06,180.45,20.479,339.41,8635.9,3842.7,45742.0,-566.44,-22532.0,835.71,0.62431,0.015337,0.58824,0.014472
97,Gaia EDR3 4638716377925804672,Gaia EDR3 4638727652215550848,45.0224,44.7573,-77.9269,-77.9545,-26.618,0.014717,-26.234,0.019119,108.44,0.01199,108.39,0.017301,1.0257,2.5309,,,-0.45868,0.091227,,,4.7064,0.21316,,,4285.3,130.48,,,13.303,14.232,14.2,15.323,12.373,13.198,10.36,11.21,10.55,11.032,11.863,11.294,9.5926,792.66,348716447,229809053,115.03,103.78,156.35,0.59775,0.1606,0.8992,734.45,356.26,1557.3,165.03,-7.0144,319.7,180.23,10.681,348.34,13685.0,6537.2,59748.0,-8231.5,-43710.0,-2865.4,0.5619,0.013812,0.45468,0.01079
98,Gaia EDR3 5141426017702343552,Gaia EDR3 5141430828065715200,29.6487,29.6988,-18.0047,-18.0258,128.25,0.01667,128.14,0.017723,-48.059,0.013634,-48.255,0.014292,28.281,0.27674,27.657,0.40138,0.28713,0.1,0.33988,0.08,4.2001,0.12,4.4092,0.12,5214.6,76.0,4758.4,64.0,10.415,11.91,10.84,12.555,9.858,11.16,8.77,9.243,8.893,9.539,10.233,9.704,8.6015,227.14,266768725,266768720,132.34,114.9,160.58,0.36011,0.048237,0.55897,544.38,275.27,1136.5,-30.921,-202.91,134.96,180.8,26.37,334.79,8219.1,4441.9,37263.0,-1476.3,-20547.0,454.38,1.0022,0.039012,0.81119,0.018438
99,Gaia EDR3 6396080415488569856,Gaia EDR3 6396080488504391040,328.726,328.716,-69.1485,-69.1489,30.466,0.011061,29.689,0.031298,-7.378,0.012695,-7.48,0.039265,-9.9975,0.70468,,,0.055529,0.09,,,3.9796,0.08,,,5898.2,57.0,,,9.738,15.96,10.044,17.379,9.309,14.776,8.538,8.824,8.555,12.321,13.121,12.59,7.9692,247.4,278660447,278660446,62.61,24.502,71.209,0.33165,0.012686,0.79228,628.55,302.76,1196.7,-59.487,-189.9,106.91,180.21,12.595,341.31,10979.0,4426.3,34783.0,-3649.4,-22325.0,862.64,1.1278,0.031032,0.31365,0.0085722
100,Gaia EDR3 2836740450635020032,Gaia EDR3 2836740416275281920,343.48,343.478,22.407,22.4044,-5.3615,0.019228,-5.273,0.079946,-86.113,0.018708,-86.131,0.083742,-20.161,0.33862,,,0.124,0.016,,,3.822,0.029,,,5185.8,19.32,,,9.0912,17.034,9.5533,18.533,8.5071,15.756,7.28,7.784,7.352,13.127,13.912,13.276,7.5176,188.73,435846553,435846550,74.376,39.69,83.277,0.81262,0.13535,0.95752,709.89,193.73,2164.5,157.69,-18.126,335.15,180.83,26.234,332.48,5256.2,2309.0,86232.0,-149.88,-38763.0,855.1,1.2101,0.045522,0.22241,0.0075551
101,Gaia EDR3 4759981446632841728,Gaia EDR3 4759982928398215040,83.9103,83.9159,-58.7471,-58.7451,-20.661,0.016567,-20.343,0.035252,51.933,0.01423,53.223,0.032574,20.706,0.50813,,,-0.15202,0.09,,,4.3012,0.08,,,5537.2,57.0,,,10.413,15.628,10.775,17.018,9.9191,14.451,8.935,9.384,9.074,12.012,12.853,12.251,8.1628,390.51,350298948,350298951,125.94,107.49,157.63,0.49006,0.067628,0.69077,649.91,286.94,1641.4,-45.121,-218.19,124.11,178.75,27.743,331.68,7932.3,3933.6,53816.0,-1273.3,-25118.0,228.63,0.92273,0.039844,0.35199,0.0085166
102,Gaia EDR3 3270784691608023296,Gaia EDR3 3270784691607816448,55.3087,55.3109,1.72662,1.72839,81.75,0.018685,83.272,0.025268,18.56,0.014665,19.522,0.020448,9.0421,0.47747,,,-0.41233,0.07,,,3.5198,0.12,,,5230.4,65.0,,,10.595,14.636,10.949,15.724,10.092,13.601,9.101,9.539,9.184,11.429,12.25,11.661,7.203,98.594,457140948,457140947,85.371,58.744,88.275,0.7457,0.122,0.99329,783.51,234.73,2554.6,-58.578,-236.47,120.51,181.3,21.923,336.88,8105.9,3509.9,126020.0,-1643.1,-56584.0,7.376,0.8868,0.053468,0.49343,0.01181
103,Gaia EDR3 2657923060678160768,Gaia EDR3 2657923056382978688,350.365,350.367,2.48441,2.48276,-4.2009,0.027777,-4.46,0.02273,-60.738,0.020895,-61.738,0.016119,6.3502,0.3649,,,-0.169,0.016,,,4.373,0.03,,,5308.8,18.51,,,10.984,13.483,11.409,14.362,10.426,12.559,9.279,9.725,9.389,10.548,11.352,10.722,7.5664,141.79,262784694,262784696,103.09,96.803,143.15,0.47688,0.048011,0.95341,584.15,237.84,1362.1,7.7714,-167.26,165.98,179.74,15.962,342.87,9536.0,3798.4,52060.0,-2754.7,-29093.0,-320.4,0.8991,0.037817,0.60954,0.015049
104,Gaia EDR3 6621972949110883968,Gaia EDR3 6621972953406706560,336.018,336.02,-26.1971,-26.1972,73.531,0.019224,73.856,0.018952,-7.8395,0.014724,-7.5359,0.014256,-16.048,0.11073,,,0.096478,0.09,,,4.161,0.08,,,5994.6,57.0,,,9.7127,14.082,10.026,15.087,9.2716,13.084,8.444,8.794,8.505,10.957,11.749,11.114,7.2973,172.9,441203682,441203683,88.708,70.122,99.326,0.78083,0.12916,0.99475,11857.0,3303.0,37024.0,140.84,-38.726,320.46,180.01,22.527,336.79,318770.0,137790.0,5170800.0,-138990.0,-2424600.0,-73665.0,1.1525,0.058494,0.5565,0.013636
105,Gaia EDR3 1278427600118718080,Gaia EDR3 1278427600118718208,229.282,229.282,33.6812,33.6838,-48.147,0.011025,-46.391,0.016174,49.038,0.013498,49.55,0.02053,-34.935,0.34301,,,-0.23,0.1,,,4.45,0.1,,,5896.8,100.0,,,10.246,14.854,10.554,15.934,9.8028,13.808,8.959,9.315,9.016,11.6,12.41,11.774,7.1523,290.97,16282004,16282002,23.225,4.9008,48.628,0.9855,0.97399,0.99529,72017.0,31141.0,165260.0,-10.143,-181.25,154.79,181.6,13.164,292.86,9434800.0,4192200.0,51249000.0,-31161.0,-35235.0,-29032.0,1.0073,0.041869,0.46431,0.011163
106,Gaia EDR3 2545860491978084736,Gaia EDR3 2545860491978084480,2.35223,2.34938,0.0718334,0.0716718,-39.636,0.044604,-41.282,0.37987,-38.623,0.022694,-38.033,0.12787,2.7283,0.17497,,,-0.18,0.1,,,4.01,0.1,,,6177.1,100.0,,,8.4754,17.391,8.7336,18.728,8.1021,16.07,7.441,7.695,7.495,,,,7.2054,43.761,301014962,610855417,67.927,22.556,81.891,0.80882,0.43051,0.97126,10264.0,5210.7,22062.0,125.55,-42.567,301.46,179.99,11.304,350.71,584720.0,310140.0,2702000.0,-514560.0,-2582100.0,-258770.0,1.4402,0.10111,0.21535,0.027726
107,Gaia EDR3 2339465082654144128,Gaia EDR3 2339465013934667648,356.362,356.361,-23.003,-23.007,21.416,0.021385,20.85,0.058892,7.552,0.018943,7.3958,0.053137,,,,,0.036701,0.1,,,4.0588,0.11,,,6076.1,54.0,,,9.5108,15.978,9.7996,17.338,9.0952,14.794,8.342,8.655,8.452,12.334,13.167,12.613,8.1595,99.039,66500790,66500791,135.43,117.0,162.12,0.30728,0.038506,0.54699,8142.3,4352.4,16245.0,53.513,-116.28,219.11,180.22,23.577,336.75,433360.0,242460.0,1748400.0,-180060.0,-1054400.0,-70770.0,1.1565,0.03485,0.29516,0.0078456
108,Gaia EDR3 3668298169847920384,Gaia EDR3 3668297590027529088,216.718,216.716,3.22996,3.22781,6.6153,0.017839,6.7936,0.045929,10.278,0.014018,11.561,0.036152,21.903,0.90188,,,-0.264,0.05,,,4.699,0.087,,,4158.6,52.77,,,12.101,15.497,12.845,17.09,11.28,14.265,9.495,10.217,9.657,11.727,12.498,11.984,11.22,120.58,446446856,446446857,104.95,95.754,143.35,0.57976,0.078125,0.95201,9466.5,3525.8,28248.0,164.74,-11.377,332.18,179.84,20.472,338.58,342930.0,146290.0,3317500.0,-164090.0,-1471000.0,-85940.0,0.63654,0.015584,0.28992,0.0075043
109,Gaia EDR3 6231229228386772608,Gaia EDR3 6231229232682939904,224.564,224.566,-22.7615,-22.7589,29.777,0.016851,28.567,0.050859,61.956,0.015848,63.439,0.047042,30.535,1.0038,,,-0.092696,0.08,,,4.4935,0.12,,,4624.9,64.0,,,11.857,15.767,12.537,17.207,11.081,14.588,9.403,10.116,9.484,12.122,12.937,12.406,11.112,128.28,287164028,287164030,52.058,15.03,72.199,0.82521,0.58712,0.93422,11292.0,6018.4,23669.0,-20.723,-183.54,152.0,180.31,17.762,348.71,570140.0,325750.0,2540600.0,-519440.0,-2478200.0,-284540.0,0.65067,0.016032,0.24278,0.0064623
110,Gaia EDR3 3899024057803487360,Gaia EDR3 3899024057803487488,178.528,178.529,6.47193,6.47477,-171.98,0.018949,-171.66,0.036317,-106.98,0.014223,-104.54,0.026942,9.9017,0.68227,,,-0.146,0.151,,,4.585,0.254,,,4140.3,162.82,,,11.81,14.979,12.53,16.466,11.004,13.774,9.259,10.006,9.406,11.317,12.113,11.569,11.044,117.68,291108437,291108436,72.711,32.078,85.138,0.50829,0.044531,0.94834,9417.3,3979.8,22047.0,60.917,-96.787,236.6,179.86,13.706,344.02,476820.0,197290.0,2572400.0,-261350.0,-1542200.0,-99808.0,0.67286,0.016591,0.35552,0.009092
111,Gaia EDR3 2547493198026195456,Gaia EDR3 2547493198026195328,7.81269,7.80971,1.96432,1.96551,-114.45,0.022734,-114.86,0.023858,-64.957,0.016944,-66.084,0.017066,4.1503,0.57239,,,-0.267,0.049,,,4.69,0.084,,,4162.4,51.13,,,11.98,13.587,12.718,14.653,11.162,12.565,9.381,10.17,9.497,10.395,11.242,10.606,11.709,272.77,257321708,257321707,135.65,112.49,168.22,0.88276,0.74657,0.94902,12544.0,6735.0,25984.0,-150.28,-312.98,22.823,179.68,11.941,334.79,731400.0,413170.0,3130900.0,-32082.0,-48667.0,-27345.0,0.64008,0.015624,0.48786,0.011604
112,Gaia EDR3 1403516284934567168,Gaia EDR3 1403516289230810368,240.259,240.258,50.4749,50.4723,-113.83,0.011908,-113.17,0.03939,5.9422,0.016422,4.9814,0.046966,-41.795,1.3021,,,-0.022,0.045,,,4.614,0.079,,,3924.3,47.87,,,12.433,16.125,13.265,18.019,11.552,14.793,9.623,10.428,9.774,11.97,12.81,12.282,10.509,163.67,159938729,159938730,52.134,19.674,64.558,0.30997,0.019197,0.66913,9036.6,4801.8,16901.0,-83.355,-220.52,80.634,179.47,13.171,341.18,508470.0,243990.0,1611100.0,-276730.0,-1148100.0,-41707.0,0.63598,0.015387,0.27546,0.006626
113,Gaia EDR3 5583652789853154944,Gaia EDR3 5583649834914521472,99.2122,99.2138,-32.8979,-32.9009,-36.868,0.010422,-37.201,0.014885,-105.63,0.010632,-107.59,0.013615,29.554,0.48537,27.183,2.0605,-0.13389,0.1,,,4.043,0.12,,,5086.2,76.0,,,10.676,13.704,11.161,14.81,10.064,12.659,8.776,9.345,8.891,10.49,11.305,10.706,11.605,456.84,52167554,52167553,132.43,116.06,163.67,0.44231,0.088572,0.70879,9843.7,5336.4,19156.0,-173.53,-321.05,-8.9441,179.99,15.547,346.24,740650.0,389240.0,2647300.0,-117730.0,-929010.0,-49377.0,0.79092,0.022802,0.47456,0.011193
114,Gaia EDR3 734391239558105856,Gaia EDR3 734391235263127168,159.378,159.378,28.3056,28.3027,-40.776,0.013196,-40.902,0.018974,-9.9314,0.011165,-8.6357,0.01623,6.6514,0.6108,,,0.06,0.1,,,4.53,0.1,,,4434.3,100.0,,,10.081,14.304,10.821,15.927,9.2869,13.07,7.572,8.268,7.691,10.45,11.297,10.715,24.855,646.17,165409900,165409901,81.026,48.46,87.431,0.79605,0.12974,0.98444,13650.0,3783.9,42371.0,-78.285,-257.09,98.578,181.37,24.846,336.28,477240.0,207260.0,7766300.0,-169190.0,-3604100.0,-81851.0,0.66653,0.016224,0.23519,0.0056754
115,Gaia EDR3 1690646191681632128,Gaia EDR3 1690646191681015552,185.542,185.536,73.2493,73.2514,-455.17,0.02969,-455.85,0.080863,184.38,0.026732,182.46,0.077236,,,,,-0.56,0.045,,,4.53,0.1,,,5292.4,100.0,,,7.8292,16.62,8.25,18.49,7.2897,15.162,6.061,6.533,6.143,12.025,12.921,12.441,23.255,654.02,154486565,154486560,112.17,98.442,148.36,0.68382,0.10326,0.90926,11162.0,3702.2,36334.0,-71.007,-247.05,100.25,180.29,26.967,332.48,463000.0,206240.0,6341000.0,-198040.0,-2618600.0,-105880.0,0.91993,0.059668,0.1218,0.0058383
116,Gaia EDR3 6180035765135232128,Gaia EDR3 6180035765134091264,198.183,198.182,-31.8747,-31.8726,-199.93,0.019896,-202.65,0.060131,-308.13,0.01652,-301.47,0.043138,65.093,0.15508,,,-0.25,0.16,,,,0.1,,,,100.0,,,6.5138,13.558,6.8637,14.421,6.0573,12.236,5.136,5.559,5.29,9.517,10.111,9.718,26.422,735.01,124401411,124401414,127.62,108.41,158.81,0.44145,0.059469,0.72723,9763.7,4393.6,24162.0,127.25,-43.862,297.29,180.61,26.84,332.87,547710.0,270510.0,3488600.0,-225090.0,-1751900.0,-108140.0,1.1282,0.093757,0.34618,0.01046
117,Gaia EDR3 3800722186362025472,Gaia EDR3 3800722182067782528,175.129,175.127,3.65376,3.65549,150.72,0.025469,153.81,0.048953,-82.447,0.020719,-83.843,0.031883,-1.4309,0.21943,,,-0.07,0.04,,,,0.1,,,5433.0,100.0,,,8.3132,12.947,8.7185,14.324,7.7851,11.795,6.724,7.148,6.837,9.422,10.217,9.648,22.62,328.44,281886865,281886864,124.53,107.46,156.98,0.44399,0.06175,0.71797,10539.0,4681.3,25547.0,-142.54,-314.24,18.064,180.2,25.468,334.67,583120.0,282940.0,3607100.0,-261960.0,-1905900.0,-133370.0,0.94464,0.04435,0.41145,0.010187
118,Gaia EDR3 4985622780505934464,Gaia EDR3 4985622780504009216,12.8619,12.859,-43.5905,-43.5896,63.841,0.0092993,69.025,0.062969,25.519,0.012368,27.674,0.092461,2.4311,0.37988,,,-0.37686,0.08,,,4.5847,0.12,,,5019.0,73.0,,,9.458,17.624,9.9276,17.812,8.8586,17.015,7.586,8.118,7.679,,,,20.899,708.41,80510448,616366955,46.991,12.948,68.743,0.85694,0.68773,0.93614,14945.0,8187.5,30977.0,126.08,-37.239,298.64,179.49,22.108,348.08,1045500.0,611710.0,4501600.0,-976680.0,-4418200.0,-553700.0,0.75303,0.023473,0.10026,5.96e-05
119,Gaia EDR3 1927715845118203520,Gaia EDR3 1927715845116118784,343.762,343.762,37.0769,37.0795,88.512,0.042604,89.913,0.047611,6.1129,0.034592,-7.4624,0.051671,-28.094,0.17801,,,-0.025,0.015,,,3.87,0.1,,,6666.5,100.0,,,5.7933,15.018,6.0241,14.829,5.4637,14.723,4.832,5.059,4.875,,,,23.363,402.63,129489432,2041278331,89.513,25.076,153.97,0.9905,0.95475,0.99932,43585.0,19084.0,99893.0,73.549,-105.64,252.77,180.25,6.0036,343.33,5509100.0,2448600.0,29324000.0,-48380.0,-64753.0,-44737.0,1.574,0.11607,0.58688,0.00012533
120,Gaia EDR3 6171268121976762752,Gaia EDR3 6171268121976762240,207.813,207.812,-32.4846,-32.4873,-138.54,0.020795,-136.23,0.036399,33.746,0.019406,30.534,0.035165,10.82,0.92783,,,-0.5937,0.078566,,,4.5291,0.18972,,,4233.6,113.84,,,12.225,14.999,13.364,16.696,11.179,13.745,8.942,9.815,9.177,11.09,11.958,11.367,23.24,660.04,111780978,111780975,116.36,101.49,152.6,0.55366,0.075101,0.85971,10919.0,4274.5,30618.0,92.023,-71.701,266.07,181.17,25.068,336.0,596840.0,268800.0,5153200.0,-196000.0,-2291600.0,-90575.0,0.47986,0.011515,0.18366,0.0046345
121,Gaia EDR3 6259717372800655872,Gaia EDR3 6259717372800655488,231.396,231.398,-15.2119,-15.2136,-119.24,0.02546,-120.26,0.045768,-292.17,0.019161,-293.82,0.034486,33.421,1.7287,,,-0.43111,0.09,,,4.1766,0.16,,,4144.6,79.0,,,11.792,14.65,12.757,16.199,10.829,13.427,8.795,9.599,8.967,11.022,11.737,11.253,21.476,561.08,346212993,346212990,81.634,51.864,88.292,0.86764,0.14018,0.98909,16650.0,3693.0,43757.0,-172.9,-351.73,5.8813,178.31,24.624,335.01,584570.0,255050.0,10402000.0,-229270.0,-4817600.0,-116660.0,0.53257,0.012923,0.20787,0.0055224
122,Gaia EDR3 1170567742815983488,Gaia EDR3 1170567742815983360,231.493,231.492,13.1657,13.1646,-61.839,0.018946,-61.67,0.027141,74.077,0.016438,73.705,0.023244,-50.452,0.5809,,,-0.191,0.052,,,4.592,0.089,,,5256.6,54.28,,,11.247,14.474,11.677,15.614,10.683,13.39,9.51,10.006,9.596,11.124,11.935,11.358,7.5682,126.35,159636727,159636725,146.38,124.17,169.33,0.19971,0.018878,0.55085,5753.9,3454.1,10413.0,24.573,-133.61,188.35,180.37,18.353,343.8,313800.0,188880.0,988760.0,-85526.0,-554090.0,-14054.0,0.83403,0.030375,0.52706,0.013135
123,Gaia EDR3 3724821249428997248,Gaia EDR3 3724821249428520320,204.925,204.925,8.46157,8.45988,17.88,0.024107,19.006,0.023495,-1.0467,0.014508,-0.72661,0.014527,-7.1252,1.6311,,,-0.102,0.014,,,4.665,0.026,,,5387.6,16.41,,,11.148,13.892,11.565,14.819,10.596,12.941,9.5,9.96,9.608,10.881,11.708,11.083,7.7627,277.87,379081223,379081221,36.062,12.166,55.026,0.25765,0.028418,0.56473,5748.7,3451.5,10429.0,-136.06,-298.04,13.853,179.75,18.991,343.78,300940.0,179030.0,940370.0,-58132.0,-464350.0,-14563.0,0.86083,0.011101,0.55416,0.013763
124,Gaia EDR3 872734575705587328,Gaia EDR3 872734575705587200,111.667,111.666,26.9792,26.9806,-135.4,0.017316,-133.87,0.016701,-105.31,0.015792,-104.39,0.013841,,,36.955,3.846,-0.531,0.015,,,4.358,0.026,,,5634.0,16.03,,,10.777,13.151,11.115,13.825,10.296,12.342,9.333,9.739,9.425,10.578,11.315,10.682,7.0139,154.62,462504307,462504309,81.835,44.503,111.84,0.7517,0.11074,0.98321,7407.6,2112.7,21382.0,38.458,-139.94,216.63,179.15,24.642,337.08,199810.0,86296.0,2778500.0,-70845.0,-1263000.0,-31233.0,0.85921,0.047958,0.63057,0.015665
125,Gaia EDR3 6628778170174567296,Gaia EDR3 6628778170173417344,337.914,337.913,-21.4677,-21.4687,26.08,0.014864,25.788,0.013063,-30.643,0.013581,-29.853,0.01224,5.8999,1.3016,4.0179,0.58408,,,-0.32249,0.09,,,4.5316,0.16,,,4852.6,79.0,11.767,12.032,12.254,12.57,11.145,11.369,9.831,10.41,9.937,9.97,10.551,10.06,7.3251,189.53,69838368,69838367,132.31,115.17,161.02,0.29802,0.028054,0.6302,5741.8,3034.7,11324.0,-33.435,-183.46,133.52,179.49,20.567,341.54,250490.0,130050.0,937410.0,-75286.0,-529800.0,-29519.0,0.75455,0.023905,0.73088,0.022082
126,Gaia EDR3 1330298366828237952,Gaia EDR3 1330298362534621696,245.22,245.22,36.4246,36.4234,2.8426,0.010974,1.4902,0.0088806,-12.465,0.015084,-12.238,0.011663,9.1261,0.53315,,,0.04,0.027,-0.149,0.028,4.717,0.048,4.64,0.049,5268.0,29.15,4508.5,29.98,11.357,12.421,11.79,13.029,10.786,11.684,9.596,10.083,9.689,10.097,10.75,10.205,7.2951,333.94,39930499,39930500,76.481,33.912,100.62,0.57869,0.055226,0.9683,6175.0,2383.8,15056.0,129.19,-48.184,305.31,180.14,17.215,345.02,277730.0,114000.0,1809600.0,-62511.0,-821320.0,-27144.0,0.87107,0.015092,0.72544,0.01778
127,Gaia EDR3 2566675965078537600,Gaia EDR3 2566675960784659840,23.8305,23.8311,8.34191,8.34331,-83.266,0.026959,-82.718,0.019285,-30.615,0.019366,-28.969,0.014188,,,,,-0.539,0.023,,,4.633,0.042,,,5153.0,25.55,,,11.534,12.758,11.969,13.397,10.959,12.001,9.765,10.286,9.823,10.342,11.06,10.43,7.7525,173.61,346874870,346874869,41.853,12.154,65.039,0.73823,0.48815,0.87681,7957.3,4135.3,16605.0,166.24,-3.9066,322.65,179.36,13.22,339.63,415720.0,221900.0,1785400.0,-32358.0,-54202.0,-25954.0,0.73475,0.022461,0.63267,0.015696
128,Gaia EDR3 5737419559713009024,Gaia EDR3 5737419559713009152,134.535,134.534,-10.5766,-10.5752,55.288,0.01676,54.074,0.013653,30.582,0.014287,28.526,0.011197,5.1223,0.52368,4.4071,1.5308,-0.29008,0.09,,,4.363,0.16,,,4935.7,79.0,,,11.101,13.31,11.54,14.161,10.529,12.395,9.362,9.871,9.438,10.43,11.238,10.587,8.1772,355.76,47212091,47212094,157.89,138.07,173.73,0.68786,0.55556,0.862,11670.0,5840.5,24197.0,159.41,5.5631,322.85,180.18,22.4,327.76,781010.0,389830.0,3287400.0,-27920.0,-33760.0,-20928.0,0.81321,0.033086,0.60543,0.015206
129,Gaia EDR3 3077373376440857472,Gaia EDR3 3077373380737581056,124.491,124.492,-0.370341,-0.371484,12.091,0.015012,11.762,0.01993,-23.467,0.012052,-22.199,0.015881,-8.9538,0.7177,-9.1221,0.31491,0.034,0.018,,,4.42,0.033,,,5586.4,19.99,,,10.702,10.989,11.076,11.387,10.191,10.451,9.189,9.601,9.258,9.398,9.82,9.494,6.9292,143.26,178589423,178589422,110.45,98.492,158.58,0.90109,0.69399,0.98544,3612.9,1976.3,7607.2,75.542,-101.27,247.59,179.77,13.226,351.4,133000.0,79006.0,596660.0,-122160.0,-582720.0,-69938.0,0.9775,0.04058,0.94565,0.024193
130,Gaia EDR3 3636691509812474112,Gaia EDR3 3636714977513779584,202.534,202.545,-4.21622,-4.21486,15.336,0.026215,15.406,0.018978,-38.648,0.012554,-38.698,0.0098399,10.96,0.25757,11.435,0.29299,0.13033,0.09,,,4.0903,0.08,,,5796.2,57.0,,,10.189,10.758,10.53,11.135,9.7202,10.25,8.871,9.267,8.967,9.299,9.696,9.392,6.0487,119.25,115081244,115081245,87.483,67.147,89.613,0.70098,0.22913,0.99552,2764.3,1310.7,6008.1,163.92,-15.628,342.46,179.62,8.6944,351.37,89372.0,43488.0,426790.0,-9992.4,-33254.0,-5672.9,1.1567,0.058227,1.0518,0.045308
131,Gaia EDR3 238163534366737792,Gaia EDR3 238164255921243776,53.8673,53.8536,42.3006,42.3046,2.567,0.017688,1.407,0.017882,-39.53,0.015815,-39.64,0.01809,16.947,0.29,16.562,0.1964,,,0.108,0.009,,,4.195,0.018,,,5946.8,11.4,9.8631,10.059,10.206,10.404,9.3787,9.5804,8.45,8.805,8.531,8.692,9.06,8.764,5.9611,169.23,431801358,431801351,86.974,66.96,89.759,0.83013,0.13918,0.99579,4307.5,1082.1,12684.0,89.081,-90.591,268.37,180.65,23.289,337.54,75810.0,32951.0,1322300.0,-25478.0,-609060.0,-11618.0,1.3155,0.11329,1.1738,0.083472
132,Gaia EDR3 3419649357600434048,Gaia EDR3 3419649288879598592,74.0524,74.052,24.2472,24.2357,85.501,0.022564,85.404,0.028796,12.49,0.016248,12.327,0.021184,69.327,0.46105,69.536,0.50011,-0.302,0.012,-0.213,0.015,4.181,0.022,4.465,0.027,5817.6,13.6,5528.8,16.7,10.594,11.492,10.986,11.94,10.056,10.903,9.001,9.413,9.09,9.676,10.168,9.783,6.0342,81.994,60511977,60511967,50.032,20.238,67.471,0.37867,0.049718,0.61068,2679.5,1310.5,5801.3,113.36,-48.407,285.35,178.47,26.008,334.98,82484.0,43011.0,400600.0,-34360.0,-233540.0,-14797.0,1.0369,0.084794,0.89367,0.044553
133,Gaia EDR3 2524864836409161728,Gaia EDR3 2524864836409161600,15.4414,15.4341,-5.4572,-5.45025,16.204,0.025772,15.938,0.031645,-7.8448,0.028805,-7.6129,0.03268,-9.349,0.29632,-9.0546,0.35749,-0.513,0.15,-0.025057,0.1,4.4322,0.27,4.4322,0.12,6256.8,197.0,5480.4,76.0,11.048,11.277,11.424,11.679,10.537,10.744,9.555,9.953,9.615,9.699,10.121,9.766,6.179,143.93,269555614,269555616,89.957,81.704,98.194,0.85502,0.14373,0.99744,4562.3,1068.3,12583.0,-48.933,-228.76,130.89,179.54,22.277,336.35,73586.0,32131.0,1298900.0,-29120.0,-610700.0,-14779.0,0.89102,0.051237,0.92087,0.029234
134,Gaia EDR3 3763347449671735552,Gaia EDR3 3763347445376171520,164.563,164.566,-8.02551,-8.03451,4.4437,0.024062,4.5118,0.015835,-42.704,0.019479,-42.439,0.014587,5.0375,0.89726,4.7389,2.2604,-0.082184,0.09,,,3.9876,0.08,,,5757.2,57.0,,,10.43,12.296,10.737,12.807,9.995,11.656,9.188,9.479,9.272,10.325,10.836,10.4,5.5631,143.64,148562426,148562428,20.704,5.5334,41.699,0.83693,0.75265,0.94022,8677.4,4061.4,19269.0,-113.27,-279.5,42.421,180.3,21.33,320.66,450240.0,216560.0,2238100.0,-7750.2,-9097.8,-6808.0,1.1333,0.043559,0.81829,0.022482
135,Gaia EDR3 5020707745574637824,Gaia EDR3 5020707951733067776,29.2231,29.2161,-30.183,-30.174,36.311,0.016748,35.766,0.012045,-32.418,0.013464,-33.507,0.0096124,-10.62,0.87305,-10.15,0.55836,-0.064681,0.1,0.053209,0.08,4.1766,0.12,4.4935,0.12,5737.6,76.0,4925.7,64.0,10.358,12.165,10.671,12.695,9.8699,11.509,8.984,9.34,9.074,10.209,10.725,10.265,6.5181,157.49,123271370,123271366,121.25,104.2,155.14,0.52616,0.075778,0.77689,2594.9,1069.2,7243.0,-157.9,-331.36,7.8966,181.46,27.673,332.96,72885.0,34440.0,607230.0,-30082.0,-269390.0,-15807.0,1.0693,0.057379,0.78324,0.013457
136,Gaia EDR3 4968678550405312384,Gaia EDR3 4968678172450120448,29.4524,29.4461,-36.4214,-36.4331,111.35,0.0086205,111.36,0.0067235,-141.29,0.012167,-141.04,0.0093361,-38.436,2.4932,-34.113,0.97485,-0.48924,0.11,-0.60066,0.09,4.0746,0.16,4.5771,0.16,5097.6,104.0,5042.0,79.0,11.882,12.365,12.298,12.847,11.312,11.737,10.163,10.635,10.235,10.412,10.979,10.495,6.0309,217.0,152318910,152318908,141.27,124.6,164.19,0.22842,0.028805,0.43283,2310.4,1396.0,4118.3,-20.591,-190.11,143.29,180.87,21.3,339.02,72058.0,44832.0,227170.0,-27352.0,-146020.0,-7795.5,0.7795,0.029738,0.70507,0.021957
137,Gaia EDR3 3431894927837651968,Gaia EDR3 3431894923539367296,96.5612,96.5716,25.5619,25.5556,7.3728,0.029515,7.5916,0.024391,-28.874,0.021772,-29.094,0.017954,,,-71.655,1.3185,,,-0.009,0.019,,,4.636,0.035,,,5567.4,23.02,8.6814,11.084,9.1534,11.472,8.1001,10.564,6.771,7.309,6.884,9.53,9.949,9.608,6.555,102.49,84551052,84551070,113.25,98.992,149.4,0.66592,0.10307,0.88997,3288.8,1138.1,10766.0,107.26,-63.128,283.02,178.84,28.122,332.62,77115.0,34713.0,1009900.0,-25972.0,-415450.0,-12119.0,1.4602,0.09834,0.93932,0.02218
138,Gaia EDR3 1862884928704361088,Gaia EDR3 1862884928704360064,310.702,310.696,32.1688,32.1601,-4.8547,0.01138,-4.7261,0.0090205,-24.858,0.012593,-24.448,0.010325,-0.42187,0.25061,2.3019,1.0553,,,0.07,0.1,,,4.67,0.1,,,4886.5,100.0,8.7975,12.623,9.1583,13.188,8.3155,11.932,7.368,7.734,7.435,10.487,11.09,10.585,5.581,196.16,100248732,100248787,102.29,95.813,135.04,0.8564,0.14269,0.97509,1875.3,459.83,5417.3,-80.831,-258.39,97.108,179.44,25.687,333.57,17985.0,7895.6,319270.0,-5013.5,-147600.0,-1671.2,1.591,0.10792,0.78582,0.019405
139,Gaia EDR3 3484025454168955264,Gaia EDR3 3484025454167211136,174.786,174.786,-27.6974,-27.6966,358.57,0.013185,356.07,0.043755,-275.99,0.0099664,-291.4,0.032245,37.976,0.48413,,,-0.743,0.19,,,4.4322,0.21,,,3987.8,120.0,,,9.4932,13.482,10.21,12.961,8.7067,11.642,6.911,7.692,7.05,,,,33.258,517.98,14718770,901343851,107.35,97.291,142.57,0.80613,0.13381,0.94739,1662.0,471.78,5217.7,-166.12,-341.69,11.065,180.53,27.634,332.86,18204.0,8053.2,296200.0,-5064.2,-134040.0,-1662.1,0.66994,0.016312,0.23866,0.0081539
140,Gaia EDR3 5473349302315731072,Gaia EDR3 5473349302315730944,152.938,152.94,-24.4262,-24.4263,175.56,0.019123,188.19,0.057046,-21.456,0.016623,-37.089,0.049247,10.303,0.37335,,,-0.30198,0.08,,,4.6753,0.12,,,4313.3,73.0,,,10.345,13.708,11.283,15.12,9.4206,12.236,7.323,8.173,7.504,,,,33.849,721.42,168078441,874717081,75.433,27.433,83.798,0.86343,0.58302,0.98791,1620.0,866.59,3452.4,-87.195,-260.3,90.241,179.67,10.743,351.65,36653.0,21454.0,170590.0,-31227.0,-164000.0,-17024.0,0.60571,0.014991,0.2399,0.014958
141,Gaia EDR3 1270321278844517888,Gaia EDR3 1270321278842133504,229.743,229.744,25.6912,25.6903,-564.2,0.014396,-544.41,0.03875,-125.05,0.022267,-113.57,0.052521,-30.875,0.18566,,,-0.22,0.02,,,4.5,0.1,,,5356.0,100.0,,,7.7975,12.091,8.1977,12.451,7.2724,10.727,6.121,6.526,6.211,,,,29.329,433.2,357500361,1101279636,118.22,101.42,152.81,0.63078,0.094598,0.82675,1315.2,490.29,4185.1,-128.57,-303.18,42.139,181.78,28.486,331.05,19435.0,9018.1,224900.0,-6051.3,-88012.0,-2445.2,0.94505,0.050259,0.432,0.026829
142,Gaia EDR3 2436129605187585024,Gaia EDR3 2436129605187585024,357.587,357.587,-8.13067,-8.13096,17.821,0.015858,17.821,0.015858,-60.821,0.012148,-60.821,0.012148,-4.076,0.6077,,,-0.46292,0.09,,,4.524,0.16,,,4038.5,79.0,,,11.837,12.226,12.789,13.149,10.854,11.109,8.378,9.256,8.762,,,,24.335,478.24,9697982,2052392332,39.394,10.766,62.499,0.8431,0.72777,0.9173,1725.5,986.16,3545.2,139.34,-32.045,299.9,179.81,13.531,331.05,41850.0,26263.0,179010.0,-201.76,-1135.9,38.705,0.52453,0.011184,0.52451,0.011916
143,Gaia EDR3 6585345884622880896,Gaia EDR3 6585345884623967232,327.264,327.266,-37.8236,-37.8239,663.68,0.021489,667.04,0.017868,-252.78,0.019149,-245.72,0.01583,-34.78,1.861,,,-0.98275,0.19,,,4.4322,0.21,,,3987.6,120.0,,,11.531,13.034,12.713,14.463,10.469,11.859,8.236,9.064,8.361,9.391,10.208,8.814,37.414,387.09,197597426,197597428,42.111,13.03,62.25,0.63754,0.40678,0.79766,1280.1,713.56,2623.6,-43.891,-212.39,110.5,180.57,13.935,341.53,26393.0,15856.0,111790.0,-936.51,-2718.9,-161.66,0.42725,0.011333,0.25524,0.0067567
144,Gaia EDR3 3488911718201071616,Gaia EDR3 3488911718200312704,183.674,183.675,-24.7753,-24.7757,-293.55,0.022418,-302.18,0.0524,-31.996,0.021544,-41.1,0.055173,-12.46,0.14194,,,0.09,0.06,,,4.43,0.1,,,5617.5,100.0,,,7.2926,12.253,7.6737,13.402,6.8003,10.877,5.827,6.226,5.886,,,,34.032,447.24,99143516,951546935,52.642,21.326,71.074,0.46509,0.063211,0.66306,1190.9,541.41,2882.2,-40.408,-210.45,131.19,179.78,27.93,332.37,21635.0,10875.0,133570.0,-6851.8,-67995.0,-2679.2,0.98786,0.025899,0.44797,0.018905
145,Gaia EDR3 3480012752122704768,Gaia EDR3 3480012752122704896,177.793,177.792,-29.489,-29.4878,-51.951,0.014765,-50.401,0.11954,11.233,0.010655,16.26,0.046025,18.247,0.31399,,,-0.060108,0.09,,,4.5011,0.08,,,5527.6,57.0,,,9.3146,15.227,9.6822,15.72,8.8275,13.736,7.87,8.268,7.937,,,,13.34,178.35,397400623,901197121,104.33,97.396,144.75,0.46166,0.041135,0.94531,2624.8,1082.7,6046.1,118.2,-37.594,292.8,179.77,16.643,345.15,96600.0,38530.0,508430.0,-22487.0,-253640.0,-7906.2,0.95856,0.032433,0.26782,0.016606
146,Gaia EDR3 6145445472922847360,Gaia EDR3 6145445404206280320,186.109,186.11,-44.0676,-44.0687,-81.48,0.015413,-84.085,0.017735,-23.014,0.015958,-24.047,0.012411,-5.1594,0.43734,,,0.132,0.09,,,4.043,0.19,,,4840.8,87.0,,,10.63,12.953,11.142,13.917,9.9885,11.964,8.651,9.224,8.744,9.889,10.685,10.054,13.118,335.77,22856975,22856978,63.455,27.899,79.08,0.5985,0.09084,0.84767,2844.6,1065.4,8840.8,47.689,-126.93,215.72,179.64,28.38,333.25,72713.0,33293.0,795780.0,-23850.0,-314020.0,-11063.0,0.78997,0.015464,0.52853,0.013047
147,Gaia EDR3 4424785195079151232,Gaia EDR3 4424785229438889472,236.313,236.315,4.70767,4.70782,-17.551,0.023841,-19.417,0.072773,-133.18,0.021308,-130.92,0.08016,3.9614,0.19142,,,-0.2,0.09,,,4.0,0.1,,,5727.8,100.0,,,7.8734,14.464,8.22,15.385,7.4037,13.264,6.457,6.832,6.529,,,,12.689,163.25,272465601,1103619115,62.185,27.402,78.637,0.61576,0.094217,0.83144,2256.7,843.22,7134.6,-109.09,-284.37,60.719,180.18,28.798,331.86,51319.0,23672.0,582620.0,-17186.0,-230570.0,-8004.3,1.2125,0.098366,0.39525,0.016899
148,Gaia EDR3 3413553458975960064,Gaia EDR3 3413553458975960192,72.4503,72.4486,23.3955,23.3957,49.473,0.035318,46.507,0.16055,-48.503,0.02319,-49.285,0.101,33.098,0.43453,,,0.42,0.04,,,,0.1,,,,100.0,,,8.3445,15.913,8.6766,16.856,7.8958,14.566,7.057,7.367,7.141,,,,14.425,97.8,18644109,674499751,71.53,35.897,82.972,0.751,0.12343,0.93674,2997.0,906.12,9895.5,121.36,-52.352,298.41,179.65,26.322,332.35,54163.0,24018.0,866800.0,-21094.0,-388750.0,-10523.0,1.2255,0.01923,0.24728,0.008033
149,Gaia EDR3 4638909105993620736,Gaia EDR3 4638909101698342016,47.8585,47.8529,-76.7304,-76.7299,61.352,0.014249,64.297,0.095993,39.284,0.011535,41.32,0.082174,21.976,0.51502,,,0.24625,0.08,,,4.5316,0.12,,,4838.0,64.0,,,10.699,16.584,11.256,17.782,10.029,15.19,8.615,9.234,8.708,10.117,10.712,12.535,13.291,67.036,394231773,394231772,105.33,96.912,139.73,0.83083,0.13686,0.96055,2855.3,764.03,8702.2,-106.57,-283.52,70.495,178.99,26.541,332.82,44051.0,19381.0,745010.0,-15499.0,-352090.0,-7175.1,0.80801,0.015177,0.49334,0.011858
150,Gaia EDR3 6193365140302226432,Gaia EDR3 6193365144597198464,200.07,200.068,-24.8645,-24.8645,-132.27,0.021298,-129.99,0.022559,-58.422,0.015873,-56.696,0.019794,16.06,0.44281,17.807,0.13801,-0.56952,0.11,,,4.4858,0.16,,,5343.6,104.0,,,10.012,12.871,10.407,13.755,9.4836,11.934,8.454,8.801,8.429,9.903,9.387,9.024,11.933,274.91,98038726,98038725,121.88,109.07,159.19,0.48336,0.06634,0.81192,2300.0,1149.9,4621.3,-63.382,-231.5,81.401,180.43,11.936,345.94,79695.0,37350.0,300920.0,-52185.0,-227060.0,-7715.2,0.82946,0.041739,0.55754,0.014183
151,Gaia EDR3 6612042160089278720,Gaia EDR3 6612042164383880704,334.083,334.085,-32.8865,-32.8863,-90.998,0.012966,-94.075,0.014415,-77.769,0.013407,-76.835,0.014667,-6.4895,0.31579,-6.8594,0.67604,0.049865,0.09,,,3.4952,0.15,,,5428.6,69.0,,,9.2255,12.328,9.5685,13.156,8.7516,11.432,7.838,8.204,7.943,9.453,9.848,9.64,12.371,295.51,60371506,60371507,95.134,92.967,126.24,0.42378,0.016058,0.98592,2120.2,907.75,4252.6,-120.31,-298.13,41.616,179.76,10.839,345.52,80257.0,28448.0,288470.0,-40492.0,-198620.0,-7657.3,1.028,0.037211,0.6142,0.015093
152,Gaia EDR3 2877757697549768064,Gaia EDR3 2877757697549767808,2.41895,2.41816,38.0371,38.0376,-41.066,0.0096939,-40.231,0.0096229,-14.109,0.0080936,-14.478,0.0086596,-7.565,0.26774,,,0.053,0.023,,,4.686,0.042,,,5468.7,25.81,,,10.433,12.41,10.833,13.072,9.8959,11.544,8.693,9.248,8.836,,,,9.6305,258.73,194327926,612009725,120.69,104.15,155.1,0.49959,0.071185,0.77945,2194.0,910.8,5874.9,39.273,-134.1,201.4,178.9,25.62,333.86,49701.0,23303.0,381740.0,-20536.0,-180130.0,-10635.0,0.90086,0.033593,0.69043,0.019872
153,Gaia EDR3 6776834733774740096,Gaia EDR3 6776834733773886208,316.707,316.707,-36.511,-36.5101,-78.945,0.01639,-79.536,0.013158,-54.726,0.016576,-57.511,0.013653,63.746,0.59303,65.989,0.38273,-0.36794,0.11,,,3.924,0.16,,,5410.3,104.0,,,9.8627,10.41,10.196,10.782,9.3905,9.8791,8.231,8.541,8.285,8.853,8.698,8.354,9.4451,68.788,115113544,115113541,63.493,28.385,79.511,0.63065,0.096642,0.84999,2617.5,947.24,8401.8,101.48,-73.417,271.6,177.85,28.87,332.61,53568.0,24561.0,648800.0,-17705.0,-253370.0,-8194.0,0.91811,0.06278,0.94416,0.050521
154,Gaia EDR3 2606426780756153856,Gaia EDR3 2606426776461192832,347.373,347.374,-8.82687,-8.82723,100.09,0.025138,100.09,0.026253,-26.746,0.018946,-25.383,0.018384,,,,,0.49075,0.12,,,4.4322,0.16,,,7417.5,83.0,,,9.7309,9.8486,10.081,10.204,9.2464,9.3533,7.945,8.17,8.052,8.431,8.54,8.48,9.2175,218.7,4498926,4498923,101.05,94.565,135.16,0.79616,0.12618,0.97693,2626.7,726.77,8076.2,-135.82,-314.2,40.286,179.85,24.748,334.36,41017.0,17775.0,658450.0,-15488.0,-305960.0,-7497.6,1.2978,0.027686,1.1439,0.018041
155,Gaia EDR3 5656013574218673664,Gaia EDR3 5656013574218673792,135.262,135.263,-21.4167,-21.4173,-63.447,0.011658,-65.605,0.024191,-0.99978,0.012117,-0.18738,0.024366,6.6169,0.4109,,,-0.45283,0.11,,,4.7204,0.16,,,5504.5,104.0,,,10.458,13.03,10.836,13.577,9.9409,12.04,8.77,9.317,8.96,,,,9.0054,233.99,118913927,831381057,65.672,29.943,80.509,0.64855,0.099663,0.87893,3972.8,1406.4,12932.0,-29.985,-199.4,145.8,179.27,26.761,332.0,124020.0,56304.0,1570000.0,-52384.0,-624260.0,-28060.0,0.83857,0.040933,0.62,0.015491
156,Gaia EDR3 2600200040249840768,Gaia EDR3 2600200035954296576,332.875,332.875,-14.0506,-14.0511,-1.7667,0.017169,-5.3452,0.021706,-20.635,0.013607,-19.212,0.017697,,,-39.856,0.17549,-0.23032,0.08,,,4.5923,0.09,,,5086.6,59.0,,,10.441,10.639,10.825,10.882,9.897,10.027,,,,,,,8.8025,146.25,2024071222,2024071221,101.72,95.378,144.85,0.67033,0.2014,0.97749,3694.6,1753.9,8031.7,179.98,12.287,356.54,179.63,9.8705,350.86,159720.0,76363.0,748330.0,-20337.0,-64665.0,-12107.0,0.90659,0.052259,0.90274,0.051823
157,Gaia EDR3 3621120947694428416,Gaia EDR3 3621120947694428672,197.377,197.375,-13.211,-13.2108,39.202,0.020355,37.828,0.019799,-88.714,0.01532,-87.071,0.014587,9.5083,0.72295,9.8123,0.6973,-0.071245,0.09,,,4.3553,0.08,,,5218.8,57.0,,,10.486,10.657,10.921,11.104,9.918,10.075,8.778,9.306,8.523,8.906,9.414,8.535,9.7364,168.32,308151108,308151113,97.14,93.185,131.76,0.52592,0.061506,0.9826,4514.4,1740.7,11918.0,118.76,-58.802,287.71,179.75,16.278,342.31,184250.0,73905.0,1324100.0,-90129.0,-676490.0,-45258.0,0.87561,0.037809,0.83016,0.014431
158,Gaia EDR3 5630532113072532736,Gaia EDR3 5630532014287527040,142.617,142.615,-32.1021,-32.1048,-67.178,0.013319,-53.944,0.014344,314.41,0.017681,317.33,0.019083,39.43,0.13658,,,-0.5,0.17,,,4.49,0.1,,,4732.3,100.0,,,7.9934,12.026,8.5602,13.461,7.3204,10.857,5.809,6.492,5.975,8.497,9.27,8.77,50.936,1251.1,24972344,24972346,21.263,6.1,38.319,0.42996,0.30362,0.72493,5775.2,3612.2,10989.0,-28.268,-188.7,125.45,179.65,22.897,338.52,338250.0,226490.0,1201800.0,-13133.0,-18914.0,-2647.0,0.7098,0.022156,0.28467,0.007441
159,Gaia EDR3 1827242816201846144,Gaia EDR3 1827242816176111360,300.182,300.179,22.7098,22.7084,-3.2083,0.011052,-12.193,0.0091716,-250.32,0.013954,-253.99,0.011631,-2.5458,0.15964,,,0.05,0.115,,,4.49,0.1,,,5052.2,100.0,,,7.4143,13.206,7.913,14.886,6.808,11.948,5.541,6.073,5.587,9.323,10.116,9.545,50.568,1563.7,256364928,256364937,87.877,71.308,89.569,0.65732,0.099328,0.99509,4042.1,1352.1,13447.0,-36.162,-214.91,143.42,180.5,19.52,339.53,114930.0,48510.0,1521300.0,-52361.0,-602130.0,-27566.0,0.82519,0.02277,0.19132,0.0049173
160,Gaia EDR3 2282846074981010688,Gaia EDR3 2282846074981011328,349.866,349.857,79.0038,79.0013,203.45,0.016773,209.25,0.024917,72.309,0.014933,61.425,0.025881,-17.108,0.19923,,,0.01,0.055,,,4.6,0.1,,,5089.0,100.0,,,7.2817,10.909,7.7735,12.428,6.6856,9.7229,5.396,5.898,5.512,7.196,8.036,7.39,52.733,1888.4,428988656,398325056,99.915,93.413,135.15,0.68824,0.10516,0.97764,4754.5,1547.1,15676.0,164.48,-13.459,338.79,180.91,21.722,336.78,172130.0,74214.0,2393600.0,-77331.0,-1028000.0,-41217.0,0.84501,0.021132,0.47517,0.011084
161,Gaia EDR3 3498481519515679872,Gaia EDR3 3498481592531208576,192.043,192.04,-24.8059,-24.804,-315.44,0.036362,-320.97,0.024576,169.49,0.021945,151.99,0.019609,-13.145,0.1632,-12.671,0.44591,-0.32,0.18,,,4.44,0.1,,,4529.0,100.0,,,8.4499,9.3025,9.1267,10.172,7.6966,8.4202,6.031,6.76,6.182,6.491,7.319,6.675,53.376,1089.5,9440485,9440488,98.885,94.122,140.18,0.68172,0.20938,0.98573,3715.6,1768.0,8052.9,40.507,-137.1,210.93,179.97,8.6269,350.53,181970.0,87590.0,851480.0,-140670.0,-691640.0,-66462.0,0.65007,0.015834,0.5829,0.014419
162,Gaia EDR3 3766401961693098368,Gaia EDR3 3766401961693098624,151.156,151.154,-11.7298,-11.7318,-191.59,0.024591,-179.6,0.03817,-24.527,0.023307,-17.459,0.039159,-12.723,0.22385,,,-0.045,0.015,,,4.64,0.1,,,5069.0,100.0,,,7.8847,15.209,8.3832,17.281,7.2846,13.81,5.994,6.55,6.089,10.76,11.338,11.096,42.936,907.4,26073633,26073632,127.45,112.58,160.12,0.35057,0.029103,0.7135,3559.3,1813.0,7006.7,-8.2949,-174.59,134.19,180.49,14.704,341.68,189060.0,90833.0,690140.0,-100470.0,-475400.0,-20453.0,0.8044,0.0091187,0.1186,0.0032483
163,Gaia EDR3 5125414998097353600,Gaia EDR3 5125415028162047488,39.0036,39.0002,-23.5213,-23.5222,83.275,0.018923,94.626,0.19539,14.006,0.021187,21.71,0.21716,16.392,0.16895,,,0.17,0.065,,,4.35,0.1,,,4753.3,100.0,,,7.9867,18.598,8.5747,19.777,7.2968,16.892,5.828,6.45,5.965,12.186,12.69,12.725,47.128,991.48,64070385,64070384,92.194,88.5,109.85,0.49548,0.046647,0.99136,3453.6,1360.6,8443.2,-135.68,-315.03,43.855,181.09,15.484,346.03,149150.0,57695.0,891840.0,-35767.0,-437140.0,-12662.0,0.80462,0.019085,0.12286,1.9e-05
164,Gaia EDR3 1328866562170960512,Gaia EDR3 1328866562170960384,243.669,243.667,33.8582,33.8572,-268.22,0.042709,-290.86,0.015045,-87.282,0.057758,-78.524,0.021178,,,-14.792,0.13611,0.04,0.04,,,,0.1,,,5904.0,100.0,,,5.4072,6.4197,5.7714,6.7572,4.9774,5.9682,4.052,3.948,3.346,5.057,6.83,6.671,44.148,1865.8,17542164,17542166,121.14,104.35,155.44,0.50085,0.071641,0.77404,562.81,234.1,1517.8,-5.5731,-167.87,167.83,181.1,26.094,334.18,6046.7,2833.5,46777.0,-88.654,-19073.0,948.15,1.2961,0.13175,0.53739,0.00053638
165,Gaia EDR3 4906784051581971200,Gaia EDR3 4906784051581971328,10.1144,10.1184,-59.4527,-59.4527,883.51,0.038492,884.67,0.047781,444.31,0.034147,443.12,0.042732,3.0808,0.13577,,,-0.27,0.09,,,4.25,0.1,,,6019.7,100.0,,,5.7432,13.536,6.0532,14.742,5.3254,12.286,4.486,4.833,4.672,,,,39.602,728.76,281667171,615957158,66.467,24.103,77.475,0.64114,0.20833,0.92034,635.93,311.64,1346.4,-59.639,-232.47,99.19,179.85,10.96,349.55,7950.8,3905.9,35076.0,896.8,-976.91,1273.3,1.3816,0.050099,0.21196,0.0089415
166,Gaia EDR3 725398123501434496,Gaia EDR3 725398127796012288,154.309,154.307,23.1058,23.1069,-413.37,0.083896,-417.82,0.024262,-98.047,0.087334,-95.966,0.019269,37.169,0.20564,38.45,1.262,-0.32,0.11,,,4.32,0.1,,,6104.8,100.0,,,5.6639,10.847,5.9632,11.929,5.2802,9.8304,4.512,4.995,4.696,7.593,8.355,7.794,44.833,421.48,95360514,95360511,99.209,94.341,136.52,0.52072,0.059778,0.97526,715.87,280.27,1849.5,-89.937,-266.75,77.906,179.33,16.973,342.7,8980.0,3636.8,61652.0,-2483.3,-30003.0,-323.53,1.1258,0.071123,0.46821,0.011374
167,Gaia EDR3 3574377616021489024,Gaia EDR3 3574377616021489152,182.37,182.373,-11.8578,-11.8577,313.88,0.037682,294.39,0.032586,-166.66,0.035979,-163.17,0.036307,1.9444,0.17827,2.5858,0.62492,-0.10292,0.09,,,3.8841,0.08,,,5534.9,57.0,,,6.6522,9.144,7.0131,9.889,6.182,8.3356,5.271,5.646,5.379,6.535,7.307,6.691,40.359,398.36,152854208,152854209,126.49,108.97,163.0,0.70852,0.39193,0.8797,587.25,313.22,1232.8,60.144,-97.845,232.04,180.19,11.354,346.23,8318.8,4723.0,36881.0,1061.4,168.31,1277.2,1.0092,0.040314,0.66429,0.016124
168,Gaia EDR3 5596797039059063680,Gaia EDR3 5596797073418770560,121.754,121.756,-29.4045,-29.4027,339.64,0.013609,340.91,0.022738,-355.15,0.017065,-353.04,0.029623,-15.763,0.14526,,,-0.15,0.035,,,4.5,0.1,,,5885.0,100.0,,,6.6304,14.554,6.9617,16.176,6.1869,13.224,5.32,5.696,5.373,10.12,10.548,10.463,38.863,1051.8,154234114,154234106,67.814,31.584,81.46,0.6638,0.10402,0.89936,744.09,254.14,2435.5,86.584,-83.971,262.49,181.16,26.983,332.27,8033.5,3587.6,106430.0,-1496.6,-41494.0,71.06,0.99903,0.036295,0.1713,0.0058528
169,Gaia EDR3 5407414407508423424,Gaia EDR3 5407414407508441856,153.232,153.233,-47.4747,-47.4756,-226.49,0.018285,-217.96,0.014455,146.15,0.017406,149.11,0.014377,1.6211,0.16083,-0.68892,0.83297,,,-0.022307,0.08,,,4.5847,0.09,,,4571.0,59.0,8.0851,10.251,8.4855,11.039,7.5684,9.4178,6.485,6.922,6.55,7.39,8.136,7.542,26.91,916.27,272020227,272020228,76.066,40.213,84.782,0.72915,0.11617,0.96146,705.1,216.44,2324.6,113.9,-63.774,287.66,180.86,26.373,335.29,5037.1,2200.4,77449.0,262.85,-32905.0,1164.6,0.91918,0.034893,0.66763,0.017148
170,Gaia EDR3 2871338405072089088,Gaia EDR3 2871338405072088960,353.873,353.875,31.0183,31.0173,540.21,0.028722,537.09,0.057175,254.29,0.018813,243.71,0.050435,-112.09,0.17982,,,-0.37,0.105,,,4.19,0.1,,,5719.2,100.0,,,6.6908,12.395,7.0347,13.647,6.2297,11.272,5.304,5.694,5.307,8.851,9.484,9.046,30.032,232.56,366036237,366036238,81.078,48.217,86.563,0.75253,0.12539,0.98274,794.49,236.01,2557.2,163.31,-15.186,339.4,180.6,24.656,336.23,7198.7,3126.8,111520.0,-453.58,-49091.0,815.87,0.96042,0.068318,0.4027,0.010291
171,Gaia EDR3 6321929733564266752,Gaia EDR3 6321929729270985472,229.22,229.221,-8.28653,-8.28488,-99.482,0.026801,-92.562,0.022123,-224.94,0.021019,-217.6,0.017507,-32.133,0.13932,-32.213,0.25085,0.02,0.04,-0.061466,0.08,,0.1,4.0903,0.12,5575.0,100.0,4650.0,64.0,7.8937,9.3669,8.2685,9.9385,7.3997,8.687,6.385,6.806,6.51,7.121,7.791,7.258,25.686,422.59,79390706,79390703,93.251,90.683,115.96,0.67434,0.10129,0.99373,728.65,241.55,2363.3,-40.903,-220.38,137.3,178.82,20.005,338.71,8051.1,3420.9,104690.0,-1771.6,-41609.0,-44.302,0.97617,0.034317,0.77379,0.023616
172,Gaia EDR3 685042030968334592,Gaia EDR3 685042026673118976,134.732,134.733,21.1661,21.1661,-77.379,0.026898,-76.04,0.064722,-45.239,0.020057,-42.265,0.05023,30.753,0.17104,,,0.235,0.025,,,4.6,0.1,,,5767.7,100.0,,,7.4712,13.173,7.8264,14.256,6.9962,11.755,6.071,6.413,6.166,6.822,6.933,6.995,26.515,446.38,203219063,203219064,107.99,97.102,143.73,0.78147,0.12751,0.94193,799.64,230.09,2600.0,49.485,-125.13,226.62,179.55,27.668,332.84,5594.9,2471.5,93877.0,-103.96,-40809.0,926.52,1.1025,0.02551,0.37275,0.012308
173,Gaia EDR3 3330686669209149824,Gaia EDR3 3330686463046060288,96.3338,96.3362,11.233,11.2319,-123.07,0.02998,-131.5,0.028225,-56.795,0.025268,-52.308,0.025367,32.404,0.15871,,,-0.04,0.01,,,4.29,0.1,,,6019.3,100.0,,,6.868,14.049,7.1879,15.537,6.4487,12.818,5.646,5.968,5.722,10.243,10.774,10.321,29.872,370.28,206680304,206680308,67.987,28.264,76.502,0.39594,0.030308,0.87053,549.12,245.56,1125.0,-89.165,-231.08,81.132,179.71,13.686,342.82,7995.2,3211.2,31488.0,-1977.1,-19467.0,602.88,1.1044,0.032098,0.21241,0.0056316
174,Gaia EDR3 3584074376569429248,Gaia EDR3 3584074380866605440,183.776,183.774,-7.25754,-7.25768,-251.47,0.031389,-244.6,0.031248,-51.33,0.021826,-67.744,0.021253,20.818,0.13075,19.99,0.14167,0.09,0.04,,,,0.1,,,,100.0,,,7.7777,8.0172,8.1936,8.4579,7.2398,7.455,6.151,6.585,6.218,6.267,6.746,6.362,29.392,392.21,176940023,176940024,34.967,9.0756,60.932,0.87263,0.76128,0.94318,29558.0,14573.0,62278.0,-3.5954,-163.44,167.77,180.59,32.724,345.91,3595900.0,1794900.0,15857000.0,-3456400.0,-15708000.0,-1665300.0,0.96119,0.04601,0.92574,0.041641
175,Gaia EDR3 5667757560993680896,Gaia EDR3 5667760511636584704,152.088,152.088,-19.7566,-19.7558,-148.2,0.022055,-139.98,0.025402,-327.72,0.022061,-331.84,0.024094,14.922,0.26286,,,-0.18,0.02,,,4.24,0.1,,,5865.5,100.0,,,7.1224,10.745,7.4556,11.452,6.6716,9.7781,5.736,6.103,5.826,,,,26.624,414.72,283994666,875720851,96.069,65.73,134.29,0.68905,0.080072,0.97972,21586.0,6838.1,59840.0,-29.155,-207.21,148.97,180.75,21.928,339.91,1337900.0,563720.0,14593000.0,-435930.0,-6871700.0,-182010.0,1.0522,0.081089,0.63263,0.014008
176,Gaia EDR3 267971809987544064,Gaia EDR3 267971809986209536,82.8696,82.8671,54.6531,54.6516,-126.5,0.022696,-123.41,0.020022,-367.52,0.018857,-360.36,0.013371,25.272,0.15547,24.674,0.12849,-0.19,0.04,,,,0.1,,,,100.0,,,7.5436,9.3691,7.8789,9.9037,7.0889,8.7097,6.18,6.545,6.236,7.282,7.893,7.384,24.552,357.3,321430943,321430947,113.76,97.695,152.96,0.47714,0.043291,0.91582,18364.0,7972.5,42286.0,-12.103,-185.63,143.07,180.33,14.986,343.02,1790600.0,760690.0,9292100.0,-977410.0,-5690600.0,-350570.0,0.99822,0.064178,0.75099,0.022433
177,Gaia EDR3 3123069427586921472,Gaia EDR3 3123068534233727616,91.7192,91.7373,1.40806,1.38016,15.567,0.017486,15.228,0.018508,-71.17,0.01463,-70.63,0.015485,66.777,0.77138,63.821,1.4798,,,,,,,,,,,,,11.187,12.835,11.975,13.993,10.346,11.783,8.501,9.255,8.619,9.527,10.375,9.754,17.103,370.69,232252282,232252310,69.692,32.248,82.383,0.60659,0.085481,0.92913,14612.0,5332.4,43804.0,-71.282,-238.85,104.12,180.05,22.884,335.65,828700.0,361760.0,8517500.0,-386930.0,-3762400.0,-198990.0,0.64906,0.015771,0.49174,0.011752
178,Gaia EDR3 104998928046427264,Gaia EDR3 105004842216905344,28.8291,28.8502,24.2924,24.3166,73.355,0.019653,72.846,0.021826,-66.849,0.019513,-67.464,0.020397,29.167,0.44866,28.265,0.54472,,,,,,,,,,,,,11.252,11.349,12.018,12.137,10.426,10.508,8.626,9.415,8.772,8.671,9.454,8.844,16.606,402.0,28294649,28294643,78.506,33.049,87.855,0.70716,0.11492,0.98197,16439.0,7607.7,35182.0,110.63,-60.551,288.45,180.26,10.234,349.99,1212500.0,549580.0,5465400.0,-924480.0,-4618500.0,-385770.0,0.64097,0.015618,0.63402,0.015493
179,Gaia EDR3 4050658118786303232,Gaia EDR3 4050564140528096896,272.893,272.878,-28.6864,-28.7257,-13.823,0.025667,-13.772,0.028318,-53.281,0.019572,-52.497,0.020266,,,,,,,,,,,,,,,,,10.918,13.311,11.728,14.636,10.072,12.158,8.228,9.012,8.396,9.579,10.464,9.835,18.862,315.98,249496008,249496399,76.287,37.92,85.103,0.576,0.071881,0.95998,15191.0,5668.8,42949.0,-175.07,-351.59,-6.817,180.94,21.164,340.44,1092800.0,457790.0,9546700.0,-316770.0,-4230300.0,-136240.0,0.65818,0.016052,0.45104,0.010608
180,Gaia EDR3 2726051824792173824,Gaia EDR3 2726051305100444544,328.363,328.34,9.70809,9.68285,33.575,0.019629,32.914,0.016646,126.99,0.020238,127.37,0.016367,-1.1182,0.52016,,,,,,,,,,,,,,,10.791,13.478,11.395,14.603,10.082,12.427,8.534,9.218,8.695,10.264,11.064,10.488,15.966,404.62,466414081,466414090,51.311,20.716,69.128,0.37719,0.046298,0.6874,15145.0,7324.5,33596.0,172.36,2.3448,328.74,178.58,23.146,336.81,1035000.0,519990.0,5108100.0,-353830.0,-2738400.0,-168100.0,0.66716,0.016311,0.39793,0.0094806
181,Gaia EDR3 536375929910176896,Gaia EDR3 536374345062419712,8.99605,9.04485,71.3477,71.3158,70.556,0.014909,70.558,0.011487,17.619,0.017181,18.261,0.012891,16.949,0.62007,16.235,0.56369,,,,,,,,,,,,,11.187,12.618,11.947,13.715,10.369,11.594,8.59,9.344,8.77,9.399,10.246,9.625,15.991,691.74,351361327,351361370,95.868,91.546,124.72,0.74852,0.12244,0.99038,19625.0,5886.0,63573.0,92.038,-87.08,269.55,178.99,21.525,336.36,796780.0,345970.0,12280000.0,-357670.0,-5685400.0,-194350.0,0.65741,0.016032,0.53611,0.012996
182,Gaia EDR3 5651775953326498688,Gaia EDR3 5651752515687994368,137.364,137.329,-23.521,-23.5412,13.204,0.016154,13.858,0.014511,-55.992,0.013069,-55.767,0.010983,-3.5211,0.16484,-4.094,0.20074,,,,,,,,,,,,,8.6683,9.5663,9.028,10.036,8.1854,8.975,7.243,7.652,7.316,7.769,8.282,7.879,18.17,416.33,432135041,432135055,54.564,22.617,73.389,0.47491,0.064585,0.77389,13363.0,5731.4,34455.0,158.42,-10.355,331.09,179.34,26.909,333.39,927260.0,446790.0,6585500.0,-390800.0,-3233200.0,-188780.0,0.93872,0.046696,0.80336,0.028274
183,Gaia EDR3 459159697896389504,Gaia EDR3 459159805276412032,34.8941,34.9553,58.7375,58.7607,83.422,0.011761,83.797,0.01192,-106.57,0.013787,-107.96,0.013892,3.053,0.66719,4.0458,2.1783,,,,,,,,,,,,,9.9243,13.22,10.488,14.513,9.2497,12.104,7.794,8.4,7.897,9.746,10.599,9.954,18.921,517.13,348227455,348227398,64.306,29.129,79.859,0.68679,0.10377,0.86528,2104.3,730.54,6888.6,-19.914,-193.25,154.95,179.87,27.953,330.75,46654.0,21376.0,618950.0,-16909.0,-252310.0,-8233.2,0.78721,0.025913,0.42387,0.010328
184,Gaia EDR3 2809649033881913984,Gaia EDR3 2809648754708873600,9.89116,9.91374,28.0584,28.0382,87.854,0.02036,88.88,0.026687,-127.2,0.012804,-126.09,0.017047,7.4834,0.36072,7.4113,1.6516,,,,,,,,,,,,,9.7314,11.581,10.232,12.467,9.1117,10.674,7.784,8.322,7.879,8.694,9.518,8.865,18.12,363.46,25756430,25756422,102.7,95.769,135.67,0.84997,0.14123,0.97315,2674.7,664.56,7836.4,150.92,-27.096,328.08,179.65,25.949,333.17,42877.0,18805.0,761470.0,-15350.0,-357490.0,-7178.1,0.80694,0.028016,0.60737,0.014865
185,Gaia EDR3 1707447828865833600,Gaia EDR3 1707435837317143680,240.136,240.277,77.1694,77.1483,-40.798,0.015934,-40.457,0.014659,-5.221,0.015687,-5.1856,0.017228,18.158,0.25229,,,,,,,,,,,,,,,9.006,11.484,9.3716,12.474,8.521,10.52,7.55,7.96,7.631,8.402,9.266,8.607,16.118,607.53,160519056,160519380,68.562,29.318,78.496,0.4456,0.047139,0.88371,1925.2,819.45,4399.0,126.75,-44.788,278.38,180.06,18.676,342.97,82982.0,34583.0,430140.0,-20401.0,-219540.0,-7593.3,0.92494,0.041122,0.59984,0.082192
186,Gaia EDR3 3974007585425593472,Gaia EDR3 3974007108685133056,175.182,175.172,17.7515,17.7224,-68.501,0.01715,-68.723,0.023495,-82.95,0.013356,-80.678,0.016057,,,35.368,1.2252,,,,,,,,,,,,,12.224,12.741,13.1,13.748,11.315,11.755,9.304,10.143,9.507,9.633,10.453,9.876,15.319,298.28,82525102,82525098,70.473,33.947,82.493,0.70974,0.11517,0.92559,1861.0,604.75,6112.9,145.18,-26.624,321.93,180.07,26.479,332.7,41524.0,18403.0,591420.0,-15993.0,-259440.0,-7883.9,0.56609,0.013726,0.51523,0.012329
187,Gaia EDR3 5286215958023644288,Gaia EDR3 5286216168479378560,102.216,102.283,-63.8946,-63.8856,-29.729,0.014377,-30.085,0.024942,150.75,0.01097,150.67,0.021644,66.34,0.42463,,,,,,,,,,,,,,,12.142,14.879,13.08,16.331,11.204,13.7,9.166,10.018,9.39,11.288,12.097,11.596,16.642,787.0,167651964,167651956,73.782,32.272,79.54,0.39978,0.014826,0.92445,1848.3,821.33,3672.9,-35.987,-207.87,101.29,179.76,16.027,347.92,70218.0,25909.0,245010.0,-11772.0,-128900.0,-3849.8,0.56047,0.013602,0.23908,0.0058327
188,Gaia EDR3 3301532946596691328,Gaia EDR3 3301532946597065216,58.4253,58.4246,8.61622,8.61774,-79.978,0.023066,-82.26,0.08597,-148.79,0.016204,-149.85,0.062742,-60.993,0.27833,,,,,,,,,,,,,,,9.7622,15.94,10.176,17.398,9.2179,14.67,8.146,8.569,8.231,11.934,12.694,12.152,12.517,88.266,345456723,345456725,105.48,95.93,143.67,0.62565,0.091541,0.94858,817.39,288.37,2648.2,172.03,2.6856,348.2,180.15,24.414,337.91,11314.0,4885.5,135950.0,-1580.6,-52006.0,356.32,0.92019,0.046809,0.23356,0.0083871
189,Gaia EDR3 6059852787717861120,Gaia EDR3 6059852783378360576,192.216,192.218,-58.6223,-58.6238,17.499,0.01075,21.369,0.028125,11.207,0.013087,9.6412,0.035262,11.294,0.59741,,,,,,,,,,,,,,,9.8609,15.462,10.273,16.96,9.3173,14.175,8.257,8.68,8.319,11.496,12.366,11.773,12.882,183.7,405808881,405808875,50.164,19.912,66.294,0.34322,0.04387,0.60823,644.4,322.41,1332.2,-3.5102,-158.44,166.55,178.96,23.168,337.91,10450.0,5420.3,45528.0,-2707.1,-26483.0,-24.796,0.87622,0.040055,0.28358,0.0074555
190,Gaia EDR3 6631116350370277504,Gaia EDR3 6631116354666112256,276.082,276.079,-62.3205,-62.3194,-129.87,0.013005,-128.23,0.017226,-215.05,0.012694,-213.01,0.017123,45.314,1.0319,,,,,,,,,,,,,,,10.171,14.07,10.591,15.197,9.6162,12.986,8.455,8.945,8.579,10.761,11.562,11.001,11.929,208.43,365954483,365954482,116.33,100.32,151.41,0.67046,0.10474,0.85497,761.85,267.4,2486.9,88.09,-86.953,260.83,180.64,28.779,330.87,8824.3,4050.8,114890.0,-1608.9,-43422.0,35.533,0.84807,0.038892,0.41843,0.011224
191,Gaia EDR3 3875414446482685184,Gaia EDR3 3875414450777787904,154.997,154.999,7.95119,7.95116,-39.082,0.033849,-38.352,0.073418,-44.421,0.019947,-44.742,0.046769,17.642,0.30401,,,,,,,,,,,,,,,9.3449,15.261,9.7134,16.747,8.8514,14.014,7.92,8.316,7.987,11.366,12.212,11.651,13.152,120.88,350023905,350023906,85.407,54.513,88.705,0.65611,0.16388,0.99222,693.26,322.63,1501.0,-134.68,-313.66,40.609,180.07,9.5741,351.41,13225.0,6113.0,61343.0,129.59,-4250.3,875.34,0.94865,0.046053,0.29339,0.0092757
192,Gaia EDR3 6823884519952389376,Gaia EDR3 6823884519951803904,329.603,329.605,-19.3854,-19.3865,-73.858,0.020087,-75.241,0.019091,-62.047,0.01806,-62.388,0.017281,,,,,,,,,,,,,,,,,9.1911,13.154,9.5002,13.975,8.7587,12.189,7.946,8.265,7.985,10.156,10.971,10.318,11.705,362.7,302027229,302027227,70.707,31.216,80.389,0.48153,0.0547,0.90811,715.0,293.01,1724.1,-37.87,-210.83,118.5,180.01,19.288,341.29,11084.0,4629.4,66078.0,-1057.5,-30791.0,695.05,1.0105,0.048579,0.52574,0.013061
193,Gaia EDR3 3058725148139555712,Gaia EDR3 3058725148139556736,111.414,111.415,-4.89546,-4.8971,-35.715,0.013224,-37.572,0.024251,-22.543,0.011139,-21.881,0.020835,-0.28556,0.19343,,,,,,,,,,,,,,,10.642,14.888,11.154,16.225,10.01,13.723,8.693,9.283,8.82,11.279,12.115,11.546,12.424,242.06,64509217,64509221,87.931,69.017,90.454,0.7827,0.37613,0.99709,781.37,392.4,1690.5,5.3844,-174.2,185.14,180.21,8.0859,352.35,13953.0,7453.5,66647.0,-9911.9,-60496.0,-4243.6,0.77024,0.025861,0.32341,0.008873
194,Gaia EDR3 2186439482412215808,Gaia EDR3 2186439383632375296,302.849,302.847,56.6175,56.6164,-7.2493,0.016134,-7.075,0.020505,-8.052,0.012623,-5.8178,0.017304,16.082,0.29135,,,,,,,,,,,,,,,10.58,13.929,11.049,15.034,9.9812,12.873,8.723,9.291,8.818,10.669,11.498,10.874,12.116,472.33,233761407,233761409,29.682,8.4277,52.6,0.79693,0.72852,0.89527,1268.0,727.47,2565.8,-114.49,-271.96,53.217,179.51,33.76,342.65,28775.0,17928.0,118750.0,-25428.0,-115360.0,-14657.0,0.77185,0.026558,0.42902,0.010257
195,Gaia EDR3 2540659767619665920,Gaia EDR3 2540659767619666176,7.33475,7.33514,-2.84863,-2.85009,77.956,0.021937,78.826,0.035594,-83.5,0.017257,-82.233,0.026312,-26.356,0.64109,,,,,,,,,,,,,,,10.098,14.7,10.545,16.024,9.522,13.487,8.365,8.842,8.414,10.987,11.839,11.189,11.927,204.11,244177914,244177917,115.99,100.53,151.72,0.60457,0.089727,0.85677,10675.0,3945.3,33593.0,-92.822,-260.55,82.146,180.26,27.487,333.27,531680.0,241210.0,5993000.0,-185250.0,-2365600.0,-91871.0,0.88706,0.04384,0.38341,0.010264
196,Gaia EDR3 2872630399952398848,Gaia EDR3 2872630399952398720,353.434,353.43,33.2784,33.2765,-87.324,0.029426,-85.874,0.027333,-56.697,0.018217,-55.903,0.018601,,,,,,,,,,,,,,,,,14.524,14.604,16.129,16.195,13.292,13.376,10.753,11.557,10.995,10.842,11.66,11.089,19.579,289.59,200665657,200665655,128.7,111.53,163.27,0.61613,0.27607,0.82081,9154.0,4827.9,19037.0,172.44,19.521,342.16,179.73,12.353,346.54,518010.0,283930.0,2223100.0,-67308.0,-138280.0,-44250.0,0.25971,0.0061676,0.24864,0.0059222
197,Gaia EDR3 3619215425323808256,Gaia EDR3 3619215425323808768,209.648,209.646,-8.16941,-8.16638,-77.779,0.021593,-78.574,0.020861,53.561,0.016465,54.658,0.016021,,,,,,,,,,,,,,,,,13.747,13.797,14.971,15.027,12.653,12.701,10.408,11.211,10.671,10.443,11.235,10.683,18.843,379.02,2662814,2662812,83.048,49.804,88.277,0.57302,0.071538,0.9835,9489.7,3514.1,27019.0,-148.56,-321.83,29.921,179.71,18.02,340.8,469370.0,192660.0,4107400.0,-231530.0,-1930900.0,-117490.0,0.31966,0.0079336,0.31543,0.0077659
198,Gaia EDR3 3276857706646840576,Gaia EDR3 3276857706646840704,56.5839,56.5851,6.74003,6.73657,109.88,0.021495,108.65,0.02516,14.695,0.014417,16.363,0.017134,,,,,,,,,,,,,,,,,13.435,14.183,14.716,15.571,12.321,13.026,9.982,10.802,10.228,10.641,11.453,10.866,18.71,287.39,468886418,468886421,81.611,52.943,86.755,0.8817,0.14581,0.98835,15036.0,3221.2,38713.0,-168.01,-346.63,10.679,180.22,25.571,335.0,355140.0,155670.0,6485600.0,-139400.0,-3028800.0,-72224.0,0.38772,0.0092597,0.28824,0.0069561
199,Gaia EDR3 5158249232801202048,Gaia EDR3 5158249335880417024,40.5928,40.5925,-13.9688,-13.9654,392.61,0.02643,391.98,0.029391,-17.879,0.025609,-16.431,0.028668,,,,,,,,,,,,,,,,,14.685,14.989,16.194,16.572,13.482,13.766,11.065,11.84,11.374,11.336,12.078,11.596,18.252,307.21,441150340,441150342,74.017,28.991,82.608,0.71523,0.27217,0.96924,9095.4,4464.2,19716.0,-47.473,-223.25,119.11,180.14,9.3807,350.32,537860.0,273100.0,2534600.0,-67299.0,-179940.0,-44639.0,0.2422,0.0060142,0.21205,0.0055162
200,Gaia EDR3 3224670246226473088,Gaia EDR3 3224669936988828032,72.5441,72.5408,-4.20945,-4.20836,133.74,0.029386,137.34,0.032003,-60.558,0.023445,-60.213,0.026143,,,,,,,,,,,,,,,,,14.225,14.565,15.717,16.126,13.031,13.344,10.51,11.376,10.765,10.757,11.643,11.035,17.882,345.86,11100774,11100773,133.83,107.4,171.45,0.98941,0.96865,0.99788,49993.0,22275.0,114150.0,-65.236,-242.01,107.37,178.73,35.513,351.97,6639100.0,3018000.0,35010000.0,-6593000.0,-34959000.0,-2974800.0,0.32219,0.0078579,0.28686,0.0071462
201,Gaia EDR3 4159207846545115264,Gaia EDR3 4159207850868857472,275.623,275.623,-8.60427,-8.60052,108.93,0.019536,109.96,0.054387,-84.172,0.015631,-86.644,0.04472,,,,,,,,,,,,,,,,,13.103,15.874,14.492,17.835,11.956,14.544,9.438,10.317,9.724,11.67,12.547,11.853,19.427,359.12,18332428,18332456,116.76,101.18,152.14,0.5906,0.086972,0.85771,10358.0,3902.1,31007.0,-25.099,-192.36,149.04,179.17,27.262,333.42,589250.0,268030.0,6003700.0,-203800.0,-2520500.0,-99699.0,0.4623,0.010979,0.16823,0.0048096
202,Gaia EDR3 2534310667788347520,Gaia EDR3 2534307751506117120,21.6531,21.6566,0.624976,0.62458,-2.4914,0.04312,-3.5052,0.081657,-65.603,0.020315,-65.723,0.040912,,,,,,,,,,,,,,,,,15.112,16.383,16.934,18.526,13.818,15.022,10.99,11.914,11.27,12.045,12.923,12.377,18.34,146.96,344225524,344225525,44.54,12.293,66.822,0.83687,0.66322,0.92232,11781.0,6407.4,24479.0,-87.37,-259.27,74.927,179.91,12.381,336.12,934660.0,544520.0,4066200.0,-56641.0,-88282.0,-48032.0,0.24957,0.0061094,0.15022,0.0038222
203,Gaia EDR3 2000008356701886720,Gaia EDR3 2000008356701887360,333.97,333.969,50.0549,50.0517,102.03,0.01281,102.77,0.017479,42.948,0.013025,42.194,0.017544,,,,,,,,,,,,,,,,,13.59,14.448,14.936,15.927,12.451,13.246,10.061,10.896,10.31,10.741,11.565,11.016,19.133,529.41,430846960,430846974,104.4,92.088,144.58,0.53018,0.047605,0.96159,11223.0,4552.1,27238.0,71.746,-96.741,248.86,180.5,16.455,345.7,841790.0,344620.0,5044100.0,-191920.0,-2310800.0,-83225.0,0.36894,0.0089195,0.27007,0.0066182
204,Gaia EDR3 6564071502858215552,Gaia EDR3 6564071571577692160,327.172,327.174,-47.6142,-47.6106,96.927,0.019035,98.909,0.023903,-37.576,0.018107,-38.671,0.023944,,,,,,,,,,,,,,,,,14.113,14.886,15.886,16.534,12.833,13.64,10.082,10.972,10.354,10.996,11.876,11.26,17.87,276.58,147421845,147421843,90.975,85.629,104.31,0.74945,0.11995,0.99591,12037.0,3551.6,38985.0,-19.127,-198.85,160.61,180.39,22.369,338.65,425800.0,182980.0,6654600.0,-141340.0,-3086800.0,-65991.0,0.38742,0.0091486,0.25554,0.0062257
205,Gaia EDR3 6817034970532421120,Gaia EDR3 6817034974828085760,328.323,328.32,-21.6242,-21.6211,25.7,0.018583,25.683,0.03069,15.683,0.01505,18.414,0.025684,-8.1483,0.28508,,,,,,,,,,,,,,,12.428,14.929,13.555,16.564,11.39,13.696,9.176,10.037,9.396,11.131,12.009,11.404,19.672,334.21,25354215,25354213,32.467,8.5654,64.057,0.74907,0.50443,0.95149,80669.0,36845.0,181210.0,135.75,-22.026,307.06,180.68,27.927,344.92,14001000.0,6500600.0,70901000.0,-13222000.0,-70169000.0,-5696300.0,0.50108,0.012055,0.21448,0.0053266
206,Gaia EDR3 6784187099308775936,Gaia EDR3 6784187305467206528,320.291,320.289,-32.2052,-32.2032,-147.45,0.017301,-148.79,0.040472,-251.31,0.014275,-252.67,0.034223,40.469,0.71468,,,,,,,,,,,,,,,9.9886,15.459,10.481,17.021,9.3725,14.223,8.04,8.615,8.208,11.648,12.476,11.922,16.44,242.5,211335223,211335224,159.1,139.55,174.16,0.61145,0.36774,0.86251,102020.0,47112.0,225810.0,148.17,-13.49,302.43,179.18,26.085,336.94,19038000.0,8946400.0,93877000.0,-18135000.0,-90795000.0,-7751700.0,0.78165,0.027296,0.20199,0.0056632
207,Gaia EDR3 825134071639639424,Gaia EDR3 825134002919599488,145.3,145.302,48.6022,48.6038,-5.8664,0.012622,-4.7223,0.018984,-63.326,0.011672,-67.17,0.016812,-27.684,12.518,,,,,,,,,,,,,,,10.537,14.779,11.133,16.11,9.8229,13.621,8.216,8.887,8.296,11.25,12.029,11.483,15.61,449.04,357154888,357154887,47.231,15.236,74.339,0.37428,0.036617,0.82939,50600.0,24281.0,106810.0,113.32,-55.804,272.38,180.1,18.413,342.74,6818800.0,3227300.0,29776000.0,-1530300.0,-12950000.0,-578310.0,0.78927,0.025916,0.26171,0.0077005
208,Gaia EDR3 958163090130453888,Gaia EDR3 958163090129262592,96.7539,96.7509,40.5608,40.5605,92.503,0.014576,90.405,0.020716,-172.84,0.01284,-171.44,0.017391,-19.825,0.29885,,,,,,,,,,,,,,,9.6396,13.841,10.124,15.266,9.0267,12.664,7.735,8.264,7.839,10.231,11.029,10.466,17.274,279.92,353636908,353636907,36.326,10.572,66.736,0.29851,0.02825,0.75685,49074.0,24959.0,100790.0,-125.37,-285.76,40.726,180.11,17.659,342.02,6946600.0,3577200.0,29029000.0,-3486100.0,-20297000.0,-367710.0,0.84337,0.03531,0.37461,0.010582
209,Gaia EDR3 331944591947372928,Gaia EDR3 331944591947373056,34.1654,34.1631,38.7391,38.7375,41.013,0.01654,42.544,0.069771,-31.474,0.01876,-30.606,0.07446,3.9426,0.26265,,,,,,,,,,,,,,,9.1398,15.892,9.5433,17.676,8.6078,14.556,7.545,7.976,7.614,11.769,12.534,12.007,17.752,419.63,186968731,186968735,152.25,127.34,172.26,0.53664,0.17271,0.82574,77694.0,36298.0,169670.0,-144.42,-307.93,9.5458,180.24,23.163,340.33,12589000.0,5936900.0,60000000.0,-11346000.0,-57594000.0,-3784000.0,0.86749,0.035407,0.17329,0.0053131
210,Gaia EDR3 2482423481418500992,Gaia EDR3 2482423481417860480,19.8142,19.8165,-4.7321,-4.73101,127.54,0.020843,124.49,0.05004,-27.83,0.01422,-26.481,0.03329,-15.859,0.26484,,,,,,,,,,,,,,,9.5659,14.853,9.9975,16.506,9.0111,13.6,7.867,8.325,7.907,10.954,11.778,11.209,15.75,313.44,248392501,248392503,31.803,8.4717,63.895,0.69988,0.31108,0.93471,73401.0,31335.0,166520.0,31.887,-124.37,201.6,181.21,23.976,343.83,11981000.0,5009500.0,61369000.0,-11111000.0,-60310000.0,-3772700.0,0.85402,0.039756,0.29544,0.0075094
211,Gaia EDR3 556301382703919360,Gaia EDR3 556301382703918976,69.1621,69.1633,79.1163,79.1188,29.856,0.012381,27.918,0.024264,-83.126,0.0122,-83.286,0.025679,-14.199,0.72182,,,,,,,,,,,,,,,11.571,15.215,12.452,16.963,10.664,13.927,8.687,9.524,8.882,11.198,12.041,11.482,17.066,691.66,371704628,371704630,148.44,117.17,171.96,0.83862,0.60002,0.95673,96540.0,36275.0,225080.0,58.803,-100.21,229.59,179.6,15.209,329.44,18500000.0,6594300.0,101920000.0,-683680.0,-1009900.0,-552490.0,0.62264,0.015414,0.24065,0.0063922
212,Gaia EDR3 584811783635427584,Gaia EDR3 584811787930119680,134.191,134.19,7.79682,7.79495,74.152,0.020745,76.444,0.021984,-120.72,0.01295,-120.74,0.014812,7.585,2.088,,,,,,,,,,,,,,,10.54,13.972,11.117,15.24,9.8488,12.846,8.347,9.014,8.483,10.485,11.342,10.78,15.868,376.7,396849429,396849428,71.419,21.026,128.34,0.52588,0.052997,0.95709,49675.0,19076.0,119580.0,67.23,-108.17,242.82,180.04,18.589,341.77,6659300.0,2753300.0,43214000.0,-2462700.0,-22392000.0,-705320.0,0.72881,0.022763,0.36452,0.008877
213,Gaia EDR3 1951623969557395200,Gaia EDR3 1951623969554461184,322.238,322.237,36.198,36.1999,110.14,0.0099785,111.51,0.015591,71.143,0.012738,67.76,0.01587,-21.567,0.13296,-19.908,1.0303,,,,,,,,,,,,,10.578,12.86,11.211,14.01,9.846,11.796,8.292,8.932,8.382,9.527,10.381,9.733,16.315,333.59,418544237,418544231,136.1,109.45,166.21,0.3088,0.028961,0.74499,44314.0,21773.0,93100.0,-159.3,-320.93,8.5636,179.03,19.642,341.21,5642300.0,2745000.0,24272000.0,-1643500.0,-12252000.0,-440240.0,0.74831,0.024132,0.51071,0.012668
214,Gaia EDR3 4608570247290179200,Gaia EDR3 4608570247290179328,266.686,266.687,36.1047,36.1069,33.355,0.011822,32.676,0.071707,53.611,0.013907,51.028,0.077195,-22.97,0.40849,,,,,,,,,,,,,,,11.126,17.026,11.884,18.889,10.306,15.601,8.523,9.273,8.668,12.555,13.485,12.863,15.977,699.62,116046773,116046774,118.68,102.04,153.21,0.59762,0.08978,0.83257,1211.2,459.28,3673.9,-129.9,-299.24,44.704,180.38,28.981,332.2,18196.0,8412.1,190320.0,-4847.4,-78940.0,-1456.5,0.66782,0.016257,0.13671,0.003784
215,Gaia EDR3 5166527284047995008,Gaia EDR3 5166527284047995136,48.652,48.6546,-9.66824,-9.67216,-245.15,0.020166,-247.53,0.036578,-199.27,0.017438,-191.93,0.031534,-12.113,0.61188,,,,,,,,,,,,,,,10.793,14.643,11.863,16.622,9.7931,13.324,7.681,8.531,7.911,10.577,11.452,10.905,45.125,911.24,9859436,9859435,25.338,6.5165,49.734,0.89285,0.82653,0.96175,3165.4,1445.5,7115.2,98.605,-60.236,268.47,181.75,40.706,342.22,107190.0,50598.0,552600.0,-102930.0,-548510.0,-46355.0,0.45185,0.010655,0.12204,0.0029685
216,Gaia EDR3 5154606546483045888,Gaia EDR3 5154606550778882944,47.9284,47.9272,-15.6266,-15.6226,103.28,0.029271,103.88,0.047244,-182.0,0.02831,-177.21,0.043606,,,,,,,,,,,,,,,,,11.748,14.768,13.089,16.831,10.625,13.425,8.253,9.127,8.549,10.558,11.448,10.892,42.563,1021.4,441507746,441507745,140.01,122.03,166.87,0.36484,0.056492,0.63392,1138.9,651.26,2159.2,-69.23,-217.88,93.112,180.82,17.623,344.21,26935.0,15199.0,91753.0,-2437.5,-32772.0,497.63,0.37857,0.010409,0.12956,0.0031223
217,Gaia EDR3 4232452638259239936,Gaia EDR3 4232452642555465088,308.778,308.775,2.30793,2.30452,-101.42,0.019966,-97.717,0.019071,-33.701,0.017234,-26.335,0.016356,,,,,,,,,,,,,,,,,12.278,13.46,13.79,15.311,11.087,12.162,8.592,9.404,8.822,9.371,10.279,9.685,49.852,913.46,419222265,376013792,65.807,30.452,80.44,0.69491,0.10658,0.88994,1254.8,420.73,4058.2,-62.183,-237.42,111.65,178.87,28.803,330.95,17521.0,7944.5,237990.0,-4801.0,-98054.0,-1500.7,0.27808,0.0067613,0.19001,0.0045479
218,Gaia EDR3 5843144887000900736,Gaia EDR3 5843144887000900992,187.161,187.173,-71.4596,-71.461,-446.19,0.015826,-447.39,0.015954,1096.0,0.018968,1093.6,0.017851,,,,,,,,,,,,,,,,,12.526,14.069,13.946,15.891,11.367,12.787,9.051,9.811,9.304,10.181,10.977,10.498,46.81,1055.8,286898570,286898565,22.817,6.4021,43.11,0.77824,0.71344,0.89389,2357.3,1303.4,4773.5,-108.62,-264.44,56.97,179.78,37.251,338.32,68476.0,39300.0,275460.0,-64252.0,-271300.0,-35029.0,0.23814,0.0057879,0.13954,0.0033219
219,Gaia EDR3 2423804835754160640,Gaia EDR3 2423806317518679040,6.10635,6.11049,-12.2901,-12.2888,286.46,0.033542,286.53,0.026607,20.657,0.028243,18.212,0.022497,,,,,,,,,,,,,,,,,11.311,13.797,12.542,15.549,10.246,12.531,7.979,8.825,8.213,9.906,10.748,10.167,39.369,371.11,184449225,184450621,99.393,93.81,142.97,0.75686,0.33417,0.98841,1215.8,605.17,2656.8,-74.416,-252.34,99.036,180.03,8.9521,351.38,27567.0,14412.0,132570.0,-21211.0,-118830.0,-9884.7,0.4524,0.011066,0.18819,0.0045798
220,Gaia EDR3 2788907296779604864,Gaia EDR3 2788907296779605376,12.8409,12.8432,18.7381,18.7353,53.397,0.024795,51.607,0.087247,-268.55,0.022742,-275.57,0.081695,6.69,0.63988,,,,,,,,,,,,,,,8.7563,15.331,9.4672,17.686,7.9747,13.904,6.239,6.952,6.38,10.787,11.509,11.046,44.955,848.0,435874566,435874564,73.6,37.83,86.288,0.78084,0.12697,0.96817,1503.9,409.98,4452.6,-169.86,-347.09,7.3038,180.38,26.976,333.4,18161.0,8014.9,286870.0,-5167.8,-124980.0,-1583.4,0.67307,0.016495,0.11292,0.0026981
221,Gaia EDR3 1932297578791925760,Gaia EDR3 1932297578791924992,341.026,341.019,40.4995,40.4996,-75.268,0.014843,-71.207,0.017101,-126.26,0.012206,-112.65,0.014317,11.931,0.36381,10.617,0.37753,,,,,,,,,,,,,10.514,10.518,11.591,11.601,9.5133,9.5172,7.387,8.199,7.606,7.384,8.167,7.591,46.613,1650.6,128926677,128926676,78.002,41.173,85.595,0.66705,0.10187,0.96856,1395.3,461.73,4631.0,148.38,-24.441,325.9,179.12,22.266,336.13,19765.0,8524.9,270780.0,-7146.1,-109430.0,-3010.6,0.48831,0.011898,0.48877,0.012085
222,Gaia EDR3 6840822904599511936,Gaia EDR3 6840822904602985984,328.281,328.276,-12.8286,-12.8297,-145.79,0.02414,-151.13,0.028539,-135.86,0.025765,-137.85,0.024193,,,,,,,,,,,,,,,,,10.288,11.95,11.238,13.182,9.3584,10.863,7.359,8.187,7.565,8.6,9.414,8.872,41.467,493.88,206238582,206238583,162.95,148.92,175.21,0.62369,0.46343,0.83842,2646.9,1461.5,5261.4,-72.877,-228.15,84.593,179.71,22.499,338.95,83314.0,47080.0,321580.0,1062.0,577.44,1685.6,0.53334,0.012727,0.33415,0.0083331
223,Gaia EDR3 4713579788198437376,Gaia EDR3 4713579792493809792,31.4492,31.4484,-60.4689,-60.4702,82.467,0.013869,80.86,0.029936,-77.985,0.011606,-81.399,0.024911,,,,,,,,,,,,,,,,,13.116,15.068,14.397,16.716,11.998,13.805,9.577,10.435,9.795,11.027,11.945,11.321,16.208,351.57,369683765,369683767,110.2,97.732,147.12,0.65011,0.10067,0.91517,1416.0,488.09,4665.4,-42.105,-217.97,127.35,180.2,25.061,333.88,17186.0,7634.7,225620.0,-5736.6,-86694.0,-2296.3,0.50524,0.012569,0.27901,0.0067409
224,Gaia EDR3 4234799825012603008,Gaia EDR3 4234799825000414336,296.185,296.183,-2.82894,-2.82919,19.562,0.016943,19.849,0.041467,-125.8,0.010923,-124.49,0.02762,,,,,,,,,,,,,,,,,13.562,15.527,14.86,17.158,12.441,14.26,10.055,10.941,10.316,11.59,12.476,11.91,15.56,222.29,251609043,251609046,162.65,147.82,175.02,0.72016,0.62191,0.87582,3050.3,1721.7,6081.8,131.01,-30.19,284.3,179.37,28.932,334.67,82472.0,48325.0,320840.0,-78818.0,-317270.0,-44500.0,0.4365,0.0112,0.21896,0.0057747
225,Gaia EDR3 5815756086719462400,Gaia EDR3 5815803022123997824,249.639,249.636,-65.5839,-65.584,-151.93,0.0071088,-154.24,0.024945,-121.41,0.0097311,-124.58,0.033025,2.3298,0.64668,,,,,,,,,,,,,,,12.26,16.102,13.248,17.77,11.288,14.745,9.145,10.051,9.381,10.295,12.823,12.235,15.237,214.65,402891083,402891081,72.207,32.387,81.04,0.48069,0.052614,0.91991,1244.9,508.69,3003.1,-163.03,-317.65,10.602,180.11,18.009,341.3,19111.0,7914.1,113520.0,-7458.2,-62178.0,-2776.9,0.58878,0.014577,0.40704,0.0096919
226,Gaia EDR3 2815724832057707264,Gaia EDR3 2815724832057707136,346.478,346.476,14.8622,14.8624,-56.669,0.015807,-57.564,0.049737,-3.6347,0.01358,-2.749,0.04445,1.6844,0.64276,,,,,,,,,,,,,,,13.44,16.199,14.615,17.963,12.373,14.897,10.127,10.947,10.352,12.214,13.052,12.468,15.088,138.88,217856057,217858951,111.0,98.338,146.71,0.76334,0.12062,0.91821,1547.1,476.8,5032.5,-71.177,-246.95,104.24,180.93,28.6,331.44,16997.0,7584.7,260080.0,-4757.6,-116690.0,-1592.7,0.44411,0.010642,0.17061,0.0047647
227,Gaia EDR3 1843780536203632256,Gaia EDR3 1843780531913434368,312.34,312.34,25.6035,25.6024,-40.877,0.015303,-41.84,0.031069,64.449,0.015967,66.922,0.031833,-1.1026,0.13826,,,,,,,,,,,,,,,13.786,15.504,14.997,17.005,12.698,14.287,10.444,11.26,10.721,11.8,12.615,12.09,15.29,216.1,282762321,282762319,85.228,61.353,88.103,0.86448,0.14462,0.99444,1810.5,422.99,5021.8,82.127,-97.217,260.93,179.09,23.965,336.29,13412.0,5838.6,238840.0,-3004.4,-111090.0,-514.33,0.38781,0.010323,0.20475,0.0051285
228,Gaia EDR3 5352743459576143360,Gaia EDR3 5352743459576142336,163.076,163.074,-56.0147,-56.0142,90.402,0.01132,89.321,0.041125,-22.18,0.010436,-23.592,0.041998,24.197,0.70597,,,,,,,,,,,,,,,12.024,15.961,12.853,17.407,11.147,14.697,9.236,10.013,9.375,12.133,12.976,12.361,15.636,256.98,459603118,459603113,99.006,94.275,136.21,0.51632,0.057555,0.97566,1432.0,560.52,3654.3,-77.159,-253.95,89.386,180.53,16.62,342.36,23158.0,9287.1,154600.0,-9540.0,-79773.0,-3951.6,0.57127,0.014137,0.16892,0.0060148
229,Gaia EDR3 1068483654454697728,Gaia EDR3 1068483654454697600,137.539,137.541,65.1028,65.102,-80.254,0.010421,-79.684,0.013961,-102.75,0.014604,-105.85,0.019613,,,,,,,,,,,,,,,,,13.91,14.719,15.233,16.189,12.777,13.529,10.382,11.264,10.591,11.012,11.898,11.255,15.472,318.83,417827084,417827083,67.829,27.86,75.562,0.3696,0.018403,0.86377,1313.4,599.77,2581.0,-44.704,-180.83,125.71,179.83,12.241,342.46,23669.0,9242.3,82508.0,-10053.0,-55176.0,-1183.0,0.39113,0.011555,0.29524,0.0073558
230,Gaia EDR3 2076023196162215680,Gaia EDR3 2076023196162095488,300.355,300.355,43.5437,43.5427,-25.669,0.011126,-30.7,0.023234,-11.93,0.012814,-14.083,0.026242,-12.805,1.5343,,,,,,,,,,,,,,,13.232,15.015,14.483,16.569,12.126,13.781,9.802,10.655,10.017,11.238,12.049,11.462,16.783,397.75,239293217,239293221,109.85,98.127,148.28,0.57779,0.082053,0.91227,1321.1,491.79,4033.7,70.674,-95.292,245.2,179.15,24.282,337.15,16615.0,7248.2,170260.0,-3195.6,-67698.0,-414.92,0.4589,0.011419,0.24391,0.0062801
231,Gaia EDR3 3131973307111321728,Gaia EDR3 3131973302813842944,97.7092,97.7091,5.44934,5.44792,-55.417,0.027518,-54.954,0.14689,-41.091,0.023006,-41.478,0.13796,,,,,,,,,,,,,,,,,14.413,17.779,15.818,19.813,13.249,16.281,10.808,11.642,11.043,13.099,13.995,13.417,15.779,71.038,234815120,234815126,67.367,28.477,78.455,0.46802,0.053897,0.87465,1108.2,464.61,2635.3,57.78,-96.943,228.77,181.14,19.103,340.49,15058.0,6433.4,86908.0,-5351.5,-47701.0,-1817.9,0.30929,0.0078286,0.10997,0.003208
232,Gaia EDR3 3075124570220173312,Gaia EDR3 3075124673299388288,130.254,130.253,-0.354892,-0.353644,-95.388,0.02109,-95.253,0.022775,-47.212,0.015293,-50.456,0.015983,,,,,,,,,,,,,,,,,14.055,14.081,15.4,15.438,12.91,12.933,10.525,11.351,10.755,10.554,11.4,10.802,16.156,394.15,149740740,149740741,102.13,95.736,141.83,0.46836,0.038435,0.95952,8028.3,3329.7,18566.0,170.95,-4.557,329.21,179.86,13.899,343.4,429330.0,168160.0,2214100.0,-218220.0,-1328600.0,-88705.0,0.35291,0.009813,0.3485,0.0087918
233,Gaia EDR3 1444385961068543744,Gaia EDR3 1444386029788020736,205.878,205.88,25.1324,25.135,-35.64,0.019625,-35.698,0.070197,-1.6391,0.011777,-2.0755,0.041484,-0.64201,0.44949,,,,,,,,,,,,,,,10.07,16.52,10.368,17.888,9.6397,15.349,8.852,9.151,8.929,12.979,13.761,13.208,6.981,83.294,199499745,199499743,62.6,24.825,75.795,0.4168,0.032364,0.8477,7567.3,3472.3,16032.0,-0.090025,-146.52,171.17,179.79,14.26,342.71,420000.0,180610.0,1791800.0,-221980.0,-1176400.0,-63664.0,1.1021,0.04574,0.26176,0.0070718
234,Gaia EDR3 5243738048572095488,Gaia EDR3 5243738048572095360,142.762,142.757,-68.6949,-68.6982,7.1127,0.013935,7.0887,0.028828,-21.334,0.014559,-20.552,0.028652,6.03,0.74079,,,,,,,,,,,,,,,10.373,15.358,10.728,16.626,9.8833,14.236,8.933,9.377,8.996,11.899,12.712,12.181,6.9935,142.93,370333297,370333290,111.86,100.69,153.82,0.53962,0.05348,0.91856,7820.2,3656.6,16377.0,-53.013,-205.34,119.62,180.16,13.253,348.77,408950.0,179510.0,1701400.0,-63311.0,-699180.0,-34245.0,0.9794,0.069878,0.42115,0.010391
235,Gaia EDR3 1788591512119327232,Gaia EDR3 1788591512118352640,319.0,318.999,18.9629,18.9598,23.819,0.018842,23.305,0.068915,22.776,0.015155,23.134,0.057593,-3.2142,0.4658,,,,,,,,,,,,,,,10.263,16.952,10.575,18.596,9.8182,15.651,9.003,9.312,9.053,13.0,13.799,13.255,7.0773,55.079,85888208,85888210,161.55,141.92,174.94,0.83019,0.71634,0.94505,22376.0,10281.0,49740.0,55.619,-98.245,222.19,181.4,23.088,324.69,1713800.0,816450.0,8688300.0,-29148.0,-33066.0,-23195.0,1.0333,0.045551,0.24604,0.0067075
236,Gaia EDR3 2828312208675633536,Gaia EDR3 2828312139956380032,343.704,343.708,15.2001,15.1992,19.699,0.019046,19.248,0.09087,2.5508,0.016639,1.93,0.087185,-11.673,0.20107,,,,,,,,,,,,,,,10.047,17.028,10.402,18.685,9.5683,15.754,8.681,9.077,8.761,13.02,13.907,13.327,7.09,39.233,91176985,91176984,76.864,38.931,86.491,0.59182,0.076621,0.96493,8330.4,3033.1,24208.0,-110.59,-287.48,59.596,179.75,21.238,340.24,343040.0,144150.0,3250100.0,-99858.0,-1395900.0,-42469.0,1.0632,0.075525,0.24514,0.0071442
237,Gaia EDR3 3184384208903299840,Gaia EDR3 3184384208905836160,69.7288,69.7305,-10.8204,-10.8232,25.675,0.014865,25.715,0.022637,-19.533,0.011087,-19.516,0.016581,23.198,0.44906,,,,,,,,,,,,,,,10.951,15.264,11.342,16.554,10.431,14.121,9.434,9.86,9.549,11.731,12.596,11.986,6.8252,110.09,56001602,56001603,97.471,84.122,130.97,0.73592,0.11097,0.98546,9539.6,2901.8,30296.0,-147.73,-326.21,31.197,180.37,24.101,337.44,321190.0,138270.0,4664400.0,-106560.0,-2002800.0,-48229.0,0.91716,0.0381,0.45238,0.010869
238,Gaia EDR3 2842654242645743488,Gaia EDR3 2842654242645743232,347.127,347.124,24.4908,24.4935,-10.324,0.015326,-10.013,0.086953,-45.631,0.014188,-44.1,0.078899,,,,,,,,,,,,,,,,,10.525,17.441,10.964,19.062,9.9509,16.113,8.818,9.287,8.908,13.445,14.29,13.658,6.6918,53.811,436834622,436834626,127.61,109.42,163.25,0.63364,0.24917,0.8539,8106.2,4175.5,16844.0,0.23217,-154.57,169.44,180.51,12.202,346.74,424430.0,223240.0,1808700.0,-52217.0,-118390.0,-35580.0,1.0199,0.077748,0.21556,0.0067504
239,Gaia EDR3 489477395296331648,Gaia EDR3 489477395296330112,66.4088,66.4125,66.8968,66.9001,4.6578,0.0074297,4.6967,0.03357,-27.691,0.010349,-26.843,0.051948,8.6783,0.2275,,,,,,,,,,,,,,,9.866,16.322,10.171,18.119,9.4349,15.013,8.686,8.975,8.74,12.213,13.092,12.497,6.7051,74.141,260238274,260238280,65.147,29.616,80.115,0.69012,0.107,0.88312,7893.3,2705.7,25315.0,-18.42,-193.77,154.62,180.66,28.929,331.58,274190.0,124700.0,3568500.0,-104280.0,-1513100.0,-53635.0,1.1718,0.060428,0.3936,0.010436
240,Gaia EDR3 1563348411910782976,Gaia EDR3 1563348377550650240,201.699,201.694,53.2703,53.2679,-54.454,0.015552,-53.917,0.029844,-1.7479,0.016005,-1.682,0.031944,-6.553,0.59842,,,,,,,,,,,,,,,10.25,15.86,10.554,17.172,9.8169,14.728,9.034,9.341,9.074,12.427,13.245,12.694,6.9171,130.9,286915223,286915224,33.223,9.4755,57.69,0.61874,0.37373,0.81259,10449.0,5206.7,21845.0,77.651,-75.877,244.3,179.71,22.85,343.32,736180.0,365570.0,3141600.0,-663780.0,-3024300.0,-292040.0,1.0348,0.042845,0.34068,0.0084896
241,Gaia EDR3 4763512910478946816,Gaia EDR3 4763512910478946432,78.3714,78.3718,-57.175,-57.1717,-28.995,0.015731,-29.144,0.031495,-45.668,0.016742,-46.228,0.031357,-23.752,1.763,,,,,,,,,,,,,,,11.017,15.504,11.42,16.854,10.476,14.349,9.364,9.814,9.469,12.019,12.762,12.195,7.031,150.67,257721308,257721309,84.47,53.051,88.308,0.45912,0.029425,0.98456,8207.2,3384.6,18013.0,-134.84,-313.15,33.186,179.39,14.201,348.02,401440.0,150270.0,1845100.0,-87828.0,-951440.0,-33239.0,0.91292,0.046264,0.40061,0.01001
242,Gaia EDR3 2694556520373063296,Gaia EDR3 2694556520373063168,325.504,325.508,2.84454,2.84535,-38.984,0.019464,-38.175,0.062938,-29.54,0.014483,-29.245,0.048586,37.585,0.40177,,,,,,,,,,,,,,,10.993,16.626,11.367,18.02,10.483,15.45,9.48,9.897,9.535,13.028,13.869,13.252,6.9348,54.267,388775381,388775380,95.401,90.895,126.99,0.4617,0.024362,0.98505,15962.0,6846.7,33122.0,15.643,-157.3,194.26,180.47,13.706,349.3,1189800.0,443080.0,4714600.0,-227350.0,-2439900.0,-94847.0,0.90255,0.043186,0.26642,0.0072185
243,Gaia EDR3 5801504491861788672,Gaia EDR3 5801504423142309248,263.294,263.307,-75.6824,-75.6837,20.207,0.011189,19.711,0.045946,1.5178,0.012184,1.9749,0.05456,11.608,0.50808,,,,,,,,,,,,,,,11.516,16.626,11.981,18.143,10.921,15.415,9.712,10.209,9.803,12.877,13.758,13.137,6.9574,83.625,311889963,311893664,103.57,95.917,142.73,0.5424,0.067296,0.95487,17413.0,6719.7,47801.0,-117.82,-293.75,47.611,179.65,18.982,340.57,1023400.0,425750.0,8077600.0,-503600.0,-3854000.0,-262450.0,0.84142,0.034962,0.27764,0.0072849
244,Gaia EDR3 178830519673469184,Gaia EDR3 178830515376418304,67.5484,67.5588,38.7063,38.7046,-26.393,0.019155,-27.515,0.040248,-55.106,0.014267,-54.074,0.031101,21.97,0.70571,,,,,,,,,,,,,,,9.9777,15.293,10.397,16.672,9.4302,14.082,8.287,8.764,8.327,11.665,12.426,11.85,13.293,176.85,238863461,238863459,111.89,99.615,150.41,0.52356,0.064816,0.90176,18868.0,7450.7,50502.0,24.854,-136.02,198.19,178.64,21.725,339.06,1081200.0,466090.0,8225000.0,-323840.0,-3755500.0,-142470.0,0.84022,0.039947,0.2545,0.0063489
245,Gaia EDR3 4967399028111255424,Gaia EDR3 4967399028111255808,36.8655,36.8659,-33.2508,-33.2592,-44.271,0.0068821,-42.944,0.0060846,-21.667,0.014257,-20.547,0.012844,11.513,0.4902,,,,,,,,,,,,,,,9.9062,13.704,10.351,14.954,9.334,12.599,8.19,8.676,8.328,10.273,11.147,10.527,13.744,474.86,91528551,91528553,93.907,90.176,119.43,0.60654,0.082267,0.99106,18870.0,6754.9,57818.0,-66.348,-244.55,112.9,178.62,19.358,341.54,1041700.0,433110.0,10846000.0,-303160.0,-4406200.0,-130080.0,0.85017,0.035444,0.44976,0.010667
246,Gaia EDR3 1203333670361082368,Gaia EDR3 1203333670361081216,239.758,239.764,19.264,19.2589,-93.528,0.018288,-92.134,0.026057,27.596,0.017797,26.274,0.027259,-28.489,0.29131,,,,,,,,,,,,,,,10.488,14.994,10.998,16.426,9.8557,13.817,8.55,9.13,8.653,11.353,12.228,11.631,12.9,237.82,229563458,229563460,80.439,38.369,86.154,0.67623,0.18703,0.98386,15259.0,7253.3,32803.0,-52.935,-223.06,124.58,180.32,9.0978,350.18,996520.0,474200.0,4560700.0,-771360.0,-3707500.0,-361640.0,0.79191,0.026125,0.3007,0.007443
247,Gaia EDR3 4746443404774698112,Gaia EDR3 4746443404774689536,38.6815,38.6748,-50.0053,-49.9991,-52.212,0.011992,-52.764,0.011162,-77.634,0.0132,-77.145,0.011944,0.62169,0.30831,0.44929,1.2739,,,,,,,,,,,,,10.074,13.332,10.519,14.432,9.507,12.299,8.33,8.914,8.437,10.11,10.909,10.306,12.872,520.5,166789073,166789074,145.33,130.09,166.41,0.16096,0.012199,0.44656,14838.0,9891.0,24924.0,-97.717,-257.78,47.86,180.01,13.631,339.94,1065900.0,705490.0,2822000.0,-581620.0,-2001000.0,-61956.0,0.83622,0.037718,0.49945,0.011848
248,Gaia EDR3 6747712622126126080,Gaia EDR3 6747712656485864320,297.64,297.647,-32.8712,-32.8646,1.5058,0.02159,2.0072,0.021946,-60.333,0.013229,-58.668,0.013918,11.245,0.20523,,,,,,,,,,,,,,,10.853,14.085,11.469,15.459,10.134,12.934,8.604,9.288,8.752,10.505,11.344,10.74,13.782,240.64,218882431,218882423,67.608,31.55,81.386,0.68621,0.10755,0.90186,21518.0,7231.1,70239.0,-4.6844,-181.03,166.62,180.72,28.02,333.17,1006700.0,453010.0,13714000.0,-364920.0,-5821600.0,-183240.0,0.75403,0.023782,0.41089,0.0098947
249,Gaia EDR3 5478042292821080704,Gaia EDR3 5478042292821081600,94.5964,94.589,-62.3413,-62.3477,-56.345,0.01212,-57.369,0.039004,58.17,0.011081,57.167,0.036401,17.455,1.9686,,,,,,,,,,,,,,,9.209,15.939,9.5329,17.449,8.7585,14.732,7.925,8.227,7.979,12.288,13.088,12.534,13.138,313.13,150272447,150272444,119.25,102.94,153.93,0.54432,0.079213,0.81319,1432.3,571.56,4096.8,162.32,-2.869,336.17,179.12,26.494,333.33,21817.0,10137.0,194520.0,-5653.0,-81165.0,-1846.0,0.94893,0.036809,0.1876,0.0049271
250,Gaia EDR3 4054476447739694208,Gaia EDR3 4054476443420253056,262.906,262.897,-33.3206,-33.3186,-40.385,0.021028,-40.274,0.05274,48.114,0.015307,47.03,0.036258,74.53,0.24656,,,,,,,,,,,,,,,11.029,15.523,11.641,17.043,10.322,14.319,8.719,9.46,8.884,11.506,12.632,11.844,12.893,138.48,163897644,163897622,115.65,102.33,152.69,0.47741,0.058453,0.85444,1453.0,606.94,3663.7,160.03,-12.773,316.17,179.12,21.579,338.15,26577.0,11740.0,174110.0,-10766.0,-88637.0,-4656.5,0.74071,0.021797,0.2762,0.0080938
251,Gaia EDR3 4824221998331013888,Gaia EDR3 4824221963971249408,76.3518,76.3432,-36.0943,-36.0894,150.43,0.010374,149.81,0.023455,-57.095,0.011661,-58.257,0.025399,24.077,0.59095,,,,,,,,,,,,,,,11.471,15.161,12.172,16.664,10.683,13.961,8.922,9.695,9.056,11.623,12.291,11.81,13.682,283.97,14028963,14028960,69.421,32.794,82.238,0.67972,0.10551,0.92117,1708.2,573.98,5601.1,-166.74,-337.77,9.5228,180.47,26.82,333.2,24617.0,10986.0,334890.0,-8899.9,-139430.0,-3946.3,0.65745,0.016077,0.24854,0.0063502
252,Gaia EDR3 1945971036675053952,Gaia EDR3 1945971036675057792,325.62,325.613,31.8793,31.8847,81.048,0.012983,81.486,0.040839,-49.116,0.011206,-49.084,0.034928,-40.999,0.21242,,,,,,,,,,,,,,,8.5605,16.38,8.8601,18.11,8.1368,15.101,7.34,7.626,7.394,12.512,13.298,12.79,13.693,184.12,239631045,239631048,67.163,26.633,76.246,0.43678,0.026455,0.87679,1494.6,693.99,2983.2,-158.63,-328.81,-16.957,179.14,15.453,347.96,34741.0,14158.0,126180.0,-4262.4,-62552.0,-1123.1,1.0998,0.05152,0.16077,0.0041761
253,Gaia EDR3 5366651319570082432,Gaia EDR3 5366651250850605440,161.439,161.446,-45.7588,-45.7642,26.851,0.013832,26.825,0.029963,16.112,0.013723,15.4,0.029136,24.014,0.31653,,,,,,,,,,,,,,,8.8482,15.778,9.1591,17.272,8.4119,14.58,7.588,7.9,7.654,12.128,12.932,12.401,12.542,204.34,146996673,146996686,60.94,25.33,75.398,0.45517,0.057307,0.80243,1469.5,629.21,3578.0,-5.19,-176.08,151.8,179.8,22.787,338.71,26770.0,12175.0,165100.0,-6404.9,-79342.0,-1939.0,1.0658,0.060997,0.21283,0.0053933
254,Gaia EDR3 5826486461238190080,Gaia EDR3 5826486456909217408,236.281,236.279,-62.6243,-62.6232,-29.584,0.013476,-26.798,0.038358,19.033,0.012913,20.719,0.032099,24.393,0.35187,,,,,,,,,,,,,,,10.873,15.246,11.345,16.449,10.269,14.052,9.0,9.539,9.075,11.651,12.45,11.909,10.492,196.56,424275848,424275845,90.192,84.084,97.364,0.461,0.030476,0.99221,1603.5,660.79,3545.3,-71.128,-250.79,108.54,180.33,14.203,348.54,35660.0,13333.0,165700.0,-5953.3,-81605.0,-1092.3,0.78167,0.027661,0.32175,0.010841
255,Gaia EDR3 1818811108178511104,Gaia EDR3 1818811103881646080,308.093,308.092,22.7332,22.732,70.221,0.017978,70.349,0.030537,45.844,0.01764,44.81,0.030827,1.9098,0.16741,,,,,,,,,,,,,,,11.255,15.429,11.808,16.695,10.59,14.212,9.184,9.803,9.3,11.732,11.046,11.965,10.431,163.43,417184739,417184742,169.05,158.21,176.96,0.88948,0.81997,0.9624,10111.0,4617.1,22476.0,-113.78,-278.53,36.436,182.41,29.907,333.85,543410.0,257250.0,2762900.0,-538970.0,-2758200.0,-252610.0,0.74535,0.024224,0.31212,0.0089114
256,Gaia EDR3 4272904946658046208,Gaia EDR3 4272904946658046592,277.219,277.219,-0.388388,-0.387077,20.547,0.021947,19.523,0.028278,-24.672,0.019246,-24.447,0.02439,14.101,0.5971,,,,,,,,,,,,,,,10.953,14.37,11.46,15.558,10.32,13.272,8.989,9.51,9.074,10.877,11.695,11.089,10.648,178.64,133170217,133170220,77.011,37.95,84.111,0.4907,0.049189,0.95616,1550.7,624.91,3791.9,95.992,-79.461,257.59,180.38,17.751,343.81,27643.0,11082.0,165650.0,-5221.3,-78060.0,-939.85,0.80119,0.027972,0.44363,0.011701
257,Gaia EDR3 268317984351273344,Gaia EDR3 268317980056570496,82.3947,82.3969,55.6394,55.64,-3.3961,0.02513,-4.0582,0.026937,-36.691,0.023741,-38.18,0.024778,-21.036,0.57527,,,,,,,,,,,,,,,11.387,14.684,11.985,16.192,10.678,13.451,9.145,9.772,9.256,10.894,11.752,11.119,10.904,162.18,321269276,321269274,55.658,21.294,67.813,0.34966,0.023142,0.73065,1359.7,691.1,2600.1,-91.838,-257.67,45.865,180.23,18.006,346.98,30665.0,14105.0,102930.0,-4547.2,-53896.0,-785.66,0.72731,0.023067,0.42603,0.010279
258,Gaia EDR3 624007315876121728,Gaia EDR3 624007311582557824,155.584,155.586,18.5344,18.5341,-53.001,0.01607,-50.863,0.026094,-44.751,0.015821,-43.606,0.02573,8.5108,0.57483,,,,,,,,,,,,,,,10.369,14.46,10.812,15.646,9.8004,13.322,8.671,9.211,8.691,10.827,10.18,11.092,10.846,204.32,95437440,95437441,21.94,5.2459,48.028,0.95006,0.90746,0.98647,237420.0,105750.0,537840.0,89.45,-82.508,249.05,180.47,16.244,314.98,56807000.0,25820000.0,296140000.0,-511490.0,-583920.0,-437690.0,0.84908,0.038857,0.44349,0.011872
259,Gaia EDR3 5723064232822990336,Gaia EDR3 5723064232822990848,125.371,125.37,-14.8702,-14.8702,-24.03,0.013703,-25.741,0.036883,-168.75,0.012314,-168.35,0.034087,80.129,0.8882,,,,,,,,,,,,,,,11.736,15.572,12.374,16.915,10.995,14.314,9.376,10.073,9.481,11.818,12.611,12.092,10.196,127.94,296352462,296352463,83.747,48.823,98.276,0.57877,0.056004,0.9821,53929.0,20266.0,143870.0,51.152,-127.5,229.35,180.76,18.157,344.01,5734700.0,2331800.0,44107000.0,-1527600.0,-20016000.0,-640160.0,0.71726,0.02089,0.30417,0.010395
260,Gaia EDR3 2468839530653966592,Gaia EDR3 2468839530653966464,17.3085,17.3073,-12.3407,-12.3407,231.09,0.026063,231.13,0.0384,-48.679,0.028848,-48.36,0.043084,26.604,0.44396,,,,,,,,,,,,,,,11.763,15.208,12.452,16.632,10.983,13.952,9.335,10.027,9.454,11.303,12.193,11.572,10.103,155.17,66554288,66554289,14.574,4.1017,27.938,0.73864,0.58025,0.90916,170380.0,78144.0,381440.0,53.033,-105.71,205.98,178.8,23.742,335.58,36862000.0,17344000.0,187040000.0,-305210.0,-459820.0,-96572.0,0.76412,0.024316,0.39294,0.01094
261,Gaia EDR3 4583817216893476736,Gaia EDR3 4583817216893476992,269.164,269.163,27.8086,27.8078,-24.5,0.0138,-23.823,0.02284,-10.134,0.016028,-8.8063,0.028056,-21.929,0.57792,,,,,,,,,,,,,,,11.323,15.057,11.901,16.233,10.633,13.868,9.09,9.73,9.227,11.474,12.249,11.687,10.973,224.19,158650173,158650174,106.56,94.103,147.4,0.50924,0.042919,0.95039,51359.0,21884.0,117330.0,-126.83,-289.36,49.146,179.93,15.161,346.6,6835200.0,2811600.0,34907000.0,-1428400.0,-16198000.0,-642880.0,0.74808,0.02506,0.3365,0.0092823
262,Gaia EDR3 2714650061010891136,Gaia EDR3 2714650022357814784,344.157,344.156,9.25437,9.25385,-41.746,0.031312,-39.867,0.043814,-109.89,0.018262,-109.48,0.024548,31.906,0.84714,,,,,,,,,,,,,,,11.388,14.573,11.941,15.687,10.717,13.456,9.241,9.911,9.387,,,,10.205,178.58,257389467,2053050438,132.35,112.32,161.1,0.34351,0.040128,0.66631,47048.0,23308.0,102310.0,71.643,-98.066,236.6,180.27,23.156,336.19,5683500.0,2932800.0,26971000.0,-2470800.0,-14990000.0,-979040.0,0.7326,0.024322,0.45755,0.016229
263,Gaia EDR3 5654789538602995584,Gaia EDR3 5654789542899168896,134.626,134.625,-22.5991,-22.5982,-26.785,0.014427,-24.939,0.016121,-37.621,0.013921,-34.635,0.015487,13.908,0.69116,,,,,,,,,,,,,,,11.666,14.031,12.313,15.149,10.919,12.949,9.313,10.013,9.425,10.694,11.545,10.928,10.772,351.79,118809652,118809650,80.828,47.177,91.115,0.77007,0.12041,0.98437,66998.0,19287.0,209940.0,-54.971,-232.91,123.89,179.1,23.533,335.04,4583500.0,1993600.0,71595000.0,-2018400.0,-32618000.0,-1057300.0,0.71107,0.020337,0.46583,0.011631
264,Gaia EDR3 5447598671271748224,Gaia EDR3 5447598671274035968,157.256,157.258,-33.7384,-33.7382,19.404,0.0127,19.543,0.025497,37.932,0.01155,37.915,0.024425,-4.562,0.49906,,,,,,,,,,,,,,,10.665,14.988,11.1,15.941,10.099,13.866,8.917,9.413,8.998,11.585,12.345,11.834,11.141,193.69,53577152,53577151,74.968,36.416,86.395,0.58106,0.069253,0.95798,60221.0,22556.0,169450.0,-174.74,-351.5,-5.4104,180.54,21.032,340.11,6425600.0,2715300.0,55911000.0,-1900000.0,-25024000.0,-828420.0,0.76242,0.025588,0.31299,0.0094682
265,Gaia EDR3 2534009921293834240,Gaia EDR3 2534008512544580480,21.7577,21.8076,-0.15912,-0.155565,299.35,0.028368,299.0,0.026183,-356.79,0.014925,-356.91,0.013539,13.505,0.22142,,,,,,,,,,,,,,,7.7508,13.998,8.156,15.609,7.2241,12.774,6.16,6.588,6.227,10.229,11.057,10.533,32.181,474.55,248957280,248957279,98.441,82.918,130.61,0.83355,0.13823,0.9896,83272.0,20021.0,233550.0,-53.507,-232.48,125.29,179.92,24.616,334.65,5420200.0,2377900.0,94738000.0,-2213400.0,-43953000.0,-1126400.0,0.89776,0.043202,0.19839,0.0048227
266,Gaia EDR3 6620898657532005120,Gaia EDR3 6620893645304242176,339.405,339.355,-28.0922,-28.0816,335.92,0.013773,334.55,0.020367,-209.18,0.014043,-210.19,0.018515,-21.081,0.37128,-21.271,0.59764,,,,,,,,,,,,,10.068,11.007,10.863,12.004,9.2345,10.047,7.391,8.198,7.562,7.952,8.82,8.185,29.911,632.75,326451066,326451064,85.902,45.131,123.32,0.69348,0.090549,0.97938,65795.0,20808.0,188830.0,-152.8,-330.8,25.204,179.74,21.683,337.15,6161100.0,2638200.0,72125000.0,-2860300.0,-34377000.0,-1258900.0,0.63432,0.015638,0.55147,0.013776
267,Gaia EDR3 581100382135253760,Gaia EDR3 581103581886377728,132.302,132.259,3.48501,3.49665,-148.24,0.024656,-150.45,0.022338,60.209,0.020185,58.375,0.019608,10.228,0.1338,,,,,,,,,,,,,,,7.283,13.77,7.6532,15.44,6.7936,12.521,5.84,6.238,5.952,9.911,10.756,10.176,32.943,505.12,262587669,262587675,91.145,90.076,101.07,0.88477,0.14929,0.99844,1951.3,397.35,4857.0,7.0852,-172.8,186.89,179.48,22.826,336.62,15087.0,6580.2,281220.0,-4212.4,-130390.0,-1300.0,0.96613,0.054142,0.22656,0.0056106
268,Gaia EDR3 4130485171153338624,Gaia EDR3 4130485789628835840,251.897,251.922,-19.741,-19.6914,-216.18,0.031113,-216.13,0.036105,-57.392,0.021621,-57.166,0.024712,-21.537,0.22435,-21.482,0.40559,,,,,,,,,,,,,11.097,11.214,12.294,12.439,10.07,10.17,7.789,8.642,8.042,7.872,8.752,8.114,34.077,332.64,73976141,73976019,71.632,36.266,82.571,0.78702,0.1308,0.93936,1317.8,387.78,4237.4,-156.41,-333.28,18.445,179.17,27.837,332.6,14100.0,6275.8,226690.0,-3386.8,-101890.0,-789.09,0.5349,0.013282,0.5215,0.012676
269,Gaia EDR3 5523700028560923648,Gaia EDR3 5523723324463495168,132.065,132.097,-44.2308,-44.208,42.331,0.012038,41.036,0.013688,-191.93,0.014942,-193.9,0.015328,27.439,0.41623,,,,,,,,,,,,,,,10.563,12.266,11.439,13.556,9.5789,11.154,7.416,8.281,7.6,8.794,9.689,9.045,27.406,826.96,270740006,270946576,123.93,114.06,158.71,0.30552,0.010545,0.69568,999.86,518.61,1835.4,-91.054,-255.75,41.511,179.92,13.162,341.43,21339.0,9370.8,62387.0,-9955.1,-42864.0,549.54,0.65845,0.016129,0.44596,0.010501
270,Gaia EDR3 4079486729560839424,Gaia EDR3 4079485939286794752,279.472,279.506,-21.7627,-21.7717,-51.44,0.01986,-51.655,0.042842,-100.02,0.015562,-99.682,0.035454,,,,,,,,,,,,,,,,,8.8038,15.391,9.321,17.383,8.178,14.055,6.863,7.395,6.973,11.188,12.042,11.485,27.851,602.8,839136,839054,129.72,112.33,159.63,0.38051,0.051627,0.61183,966.92,472.04,2102.8,6.974,-164.52,169.28,180.7,25.774,335.42,16373.0,8510.2,80014.0,-5180.6,-45061.0,-1357.4,0.81259,0.027176,0.14731,0.0036829
271,Gaia EDR3 740041664173180544,Gaia EDR3 740047505328700672,150.111,150.149,27.2676,27.2854,-16.375,0.015974,-19.734,0.09816,117.29,0.01396,116.69,0.08127,-10.956,0.20422,,,,,,,,,,,,,,,10.525,16.962,11.465,19.692,9.5943,15.476,7.585,8.382,7.725,12.038,13.022,12.418,27.76,509.72,308026979,308026976,140.28,123.73,163.8,0.23338,0.029826,0.44562,945.0,560.41,1714.8,128.02,-31.982,298.72,180.33,21.036,338.77,18882.0,11503.0,61569.0,-4949.4,-37093.0,-533.2,0.63056,0.015646,0.10559,0.0025665
272,Gaia EDR3 2327769916771405056,Gaia EDR3 2327769921067171584,355.796,355.796,-29.0745,-29.0761,144.59,0.015788,147.36,0.038004,-131.8,0.015269,-131.97,0.025375,,,,,,,,,,,,,,,,,9.2655,14.176,9.6823,15.358,8.7233,12.981,7.626,8.088,7.686,10.577,11.389,10.839,16.394,424.17,33910475,33910474,117.82,101.32,153.08,0.61417,0.093024,0.83278,1035.4,386.61,3278.7,-146.05,-321.07,23.897,180.3,28.313,331.41,13169.0,6096.9,150570.0,-3607.2,-58394.0,-1120.0,0.891,0.045975,0.33932,0.0099853
273,Gaia EDR3 305279854424566656,Gaia EDR3 305279850129931520,27.3386,27.3383,32.423,32.4248,9.7228,0.017868,7.0279,0.057591,-53.109,0.019587,-51.652,0.061845,4.7192,0.27721,,,,,,,,,,,,,,,8.7408,15.775,9.0928,17.111,8.2659,14.456,7.37,7.706,7.441,11.657,10.864,10.642,15.762,400.86,20961750,20961749,47.212,18.915,64.054,0.33064,0.042866,0.55132,998.61,517.52,2027.2,149.49,-21.605,309.59,179.7,23.798,335.44,17010.0,9252.9,71738.0,-4356.1,-40744.0,-856.7,1.0027,0.045692,0.20941,0.0049363
274,Gaia EDR3 2993658970584498048,Gaia EDR3 2993659726498740736,94.1645,94.1639,-13.9873,-13.9851,0.93182,0.011379,0.033969,0.028624,23.225,0.011708,19.916,0.028655,33.843,0.45418,,,,,,,,,,,,,,,9.8371,15.453,10.346,17.118,9.2085,14.181,7.954,8.463,7.997,11.473,12.386,11.764,16.454,544.46,34077285,34077281,69.588,33.91,82.028,0.7616,0.12165,0.92298,1344.4,414.61,4405.8,20.381,-153.78,196.91,180.4,28.697,332.27,15995.0,7132.0,247050.0,-4567.5,-109390.0,-1539.8,0.82612,0.03047,0.21958,0.0064937
275,Gaia EDR3 4910584822760919168,Gaia EDR3 4910584822760919296,19.283,19.2847,-56.3407,-56.3423,-61.357,0.012579,-58.582,0.012236,-40.852,0.013893,-38.92,0.012468,5.1319,0.4435,,,,,,,,,,,,,,,11.342,13.49,12.097,14.668,10.522,12.412,8.754,9.486,8.874,10.151,10.936,10.391,16.144,649.04,206556824,206556823,52.219,21.048,69.581,0.39864,0.052575,0.67039,8218.4,3890.8,18505.0,-15.067,-186.08,144.4,179.24,24.066,334.85,326110.0,163850.0,1699500.0,-114550.0,-913270.0,-55245.0,0.62984,0.015779,0.41121,0.010228
276,Gaia EDR3 3857661770395728256,Gaia EDR3 3857661701676251392,160.259,160.261,3.59571,3.59468,127.53,0.020837,123.56,0.022849,-132.11,0.015916,-133.23,0.018218,-21.776,0.57107,-21.577,1.0769,,,,,,,,,,,,,9.8442,11.234,10.311,11.975,9.2483,10.425,7.999,8.503,8.099,8.643,9.424,8.754,16.99,231.44,374314008,374314009,68.979,31.919,81.774,0.63925,0.097578,0.90977,9782.6,3420.6,31375.0,43.286,-125.75,218.6,182.13,25.686,333.77,278860.0,122950.0,3415600.0,-123060.0,-1390600.0,-66891.0,0.77427,0.027233,0.63068,0.015535
277,Gaia EDR3 5415648821879172096,Gaia EDR3 5415648821874435584,155.872,155.871,-43.8349,-43.8334,8.8979,0.010956,10.087,0.010066,7.2481,0.01273,7.279,0.011246,-3.1978,0.45331,-3.7438,1.2069,,,,,,,,,,,,,9.9398,12.42,10.449,13.436,9.3144,11.431,7.999,8.531,8.066,9.283,10.128,9.504,16.718,464.45,102840239,102840237,38.707,15.629,56.666,0.2142,0.024077,0.46774,7125.5,4279.9,12754.0,-78.678,-246.86,80.022,179.42,20.074,340.03,294700.0,179790.0,924810.0,-103960.0,-580350.0,-33232.0,0.7957,0.027171,0.53863,0.013477
278,Gaia EDR3 487486111021398912,Gaia EDR3 487486106723340160,57.9667,57.9705,64.406,64.4044,70.171,0.0098928,72.458,0.0098561,-82.509,0.014408,-79.902,0.013742,-39.453,0.26173,-40.177,0.47264,,,,,,,,,,,,,8.8417,12.274,9.2515,13.367,8.3074,11.246,7.228,7.65,7.335,8.994,9.856,9.185,17.95,425.87,393073606,393073604,112.61,101.65,151.46,0.45452,0.049859,0.8768,9756.3,4113.8,22987.0,-95.761,-248.92,76.698,180.15,19.288,341.44,383560.0,162630.0,2148100.0,-105020.0,-1080000.0,-44559.0,0.95091,0.05257,0.56088,0.013763
279,Gaia EDR3 6295491529796518528,Gaia EDR3 6295491529797409536,207.875,207.877,-16.685,-16.686,-121.41,0.0252,-122.53,0.021705,-10.626,0.022817,-10.254,0.019315,-26.35,0.62513,,,,,,,,,,,,,,,11.383,13.731,12.149,14.977,10.555,12.627,8.733,9.51,8.868,10.312,11.12,10.537,15.68,265.54,346037623,346037624,61.242,24.965,74.878,0.43056,0.046434,0.8117,8719.7,3856.0,20107.0,-167.38,-337.48,-14.225,179.86,20.536,340.13,380080.0,170320.0,2028200.0,-110020.0,-1027900.0,-49060.0,0.64307,0.016015,0.395,0.009638
280,Gaia EDR3 5720540269522321280,Gaia EDR3 5720540265224462336,124.226,124.225,-16.7403,-16.742,-181.88,0.016526,-180.44,0.025903,45.997,0.015553,48.39,0.025374,59.839,0.37434,,,,,,,,,,,,,,,11.598,14.685,12.506,16.275,10.687,13.445,8.685,9.557,8.862,10.695,11.635,11.01,16.896,398.88,307454312,307454314,151.39,133.53,168.8,0.11133,0.011641,0.39035,8171.7,5848.1,13143.0,81.597,-82.752,245.36,179.49,14.665,344.76,373160.0,275400.0,927870.0,-155590.0,-616950.0,-25575.0,0.62768,0.015473,0.31433,0.0085713
281,Gaia EDR3 3919015927975273984,Gaia EDR3 3919015927975273600,180.989,180.995,11.852,11.8449,-8.8441,0.021344,-8.9287,0.017168,8.0888,0.017921,8.1773,0.01503,-17.242,0.38579,,,,,,,,,,,,,,,10.1,13.249,10.37,13.889,9.7016,12.496,8.961,9.284,9.041,10.86,11.579,10.996,5.4391,199.06,397480155,397480152,32.138,9.8875,52.178,0.48887,0.3346,0.71172,9563.4,5617.7,18807.0,171.63,18.768,336.63,180.6,24.37,342.57,450710.0,279970.0,1714900.0,-394470.0,-1611000.0,-223300.0,1.2079,0.072209,0.66775,0.016515
282,Gaia EDR3 2260766747623240704,Gaia EDR3 2260766747623240960,270.538,270.535,71.8419,71.8509,-3.7542,0.017654,-3.5681,0.013532,-65.79,0.016154,-64.939,0.013462,-83.064,0.94166,-85.27,2.9052,,,,,,,,,,,,,10.504,12.818,10.758,13.346,10.003,12.16,9.0,9.406,9.072,10.731,11.357,10.842,5.36,221.17,219104773,219104775,62.067,22.267,74.684,0.57431,0.14104,0.87699,8765.5,4336.2,18289.0,-147.38,-318.94,5.9922,180.1,12.607,349.1,407040.0,196600.0,1702900.0,-59108.0,-183310.0,-34434.0,0.98438,0.078491,0.70345,0.021187
283,Gaia EDR3 5078049067965974144,Gaia EDR3 5078048999246497152,45.5038,45.5124,-23.1512,-23.1568,-27.419,0.015332,-27.87,0.033172,-24.364,0.017172,-24.208,0.032518,-14.024,0.38011,,,,,,,,,,,,,,,10.692,15.558,11.002,16.743,10.246,14.47,9.448,9.77,9.474,12.18,13.042,12.424,5.5081,103.81,71353458,71353461,75.864,38.235,84.644,0.63363,0.091911,0.95678,8435.2,2931.3,27501.0,-122.22,-298.96,48.309,180.89,23.88,337.67,233540.0,100340.0,2883300.0,-72361.0,-1144100.0,-32086.0,1.0662,0.056519,0.46768,0.011466
284,Gaia EDR3 2428478142425297408,Gaia EDR3 2428478176785035648,4.39494,4.40267,-9.13107,-9.12549,-22.906,0.016866,-23.136,0.023097,-1.8926,0.013664,-1.6174,0.017229,-1.6066,1.1749,,,,,,,,,,,,,,,12.062,14.142,12.474,14.947,11.502,13.272,10.364,10.904,10.395,11.369,12.17,11.548,5.4429,178.19,37746030,37746035,161.85,145.77,174.87,0.57684,0.34436,0.83928,11580.0,5578.0,24717.0,-101.01,-256.38,57.25,179.56,22.751,338.6,645590.0,315060.0,2938700.0,-10076.0,-19083.0,-1925.5,0.79538,0.028484,0.59349,0.014648
285,Gaia EDR3 3763347449671735552,Gaia EDR3 3763347445376171520,164.563,164.566,-8.02551,-8.03451,4.4437,0.024062,4.5118,0.015835,-42.704,0.019479,-42.439,0.014587,5.0375,0.89726,4.7389,2.2604,,,,,,,,,,,,,10.43,12.296,10.737,12.807,9.995,11.656,9.188,9.479,9.272,10.325,10.836,10.4,5.5631,143.64,148562426,148562428,24.959,7.3084,44.737,0.24953,0.032475,0.63456,5639.9,3395.5,10830.0,-15.401,-168.73,145.29,179.27,16.607,339.56,249700.0,159230.0,906970.0,-198600.0,-746010.0,-5447.5,1.1326,0.052785,0.81122,0.027209
286,Gaia EDR3 627727307310040320,Gaia EDR3 627727307310040192,149.578,149.575,19.9438,19.9525,31.028,0.017062,31.473,0.024595,-10.413,0.013525,-10.844,0.021182,-19.691,0.44652,,,,,,,,,,,,,,,9.2994,14.306,9.5661,15.221,8.9204,13.364,8.225,8.486,8.307,11.34,12.152,11.519,5.4461,98.544,26957063,26957064,134.66,114.7,165.79,0.53911,0.105,0.78049,5968.7,3070.5,12037.0,107.5,-42.301,274.16,180.29,15.132,344.83,281390.0,141370.0,1097300.0,-35392.0,-179960.0,-19665.0,1.5411,0.13334,0.60313,0.014887
287,Gaia EDR3 5770314508076535424,Gaia EDR3 5770314817314183296,182.378,182.469,-84.9889,-84.9845,18.369,0.013773,18.194,0.012978,-4.0285,0.014262,-4.2869,0.013342,4.6377,0.99,,,,,,,,,,,,,,,11.507,13.385,11.879,14.048,10.988,12.615,9.964,10.377,10.053,10.93,11.63,11.081,5.2386,301.17,383292558,383294995,76.153,40.965,86.163,0.76489,0.12066,0.96928,7167.2,2089.7,22632.0,-62.039,-237.33,115.95,180.1,25.016,333.7,181370.0,79225.0,2823700.0,-76392.0,-1295900.0,-39835.0,0.93181,0.047459,0.66883,0.016494
288,Gaia EDR3 5259227556076764672,Gaia EDR3 5259227521713406464,150.542,150.535,-57.8456,-57.8528,-42.47,0.01421,-42.541,0.026064,13.509,0.011454,12.8,0.022016,14.658,0.90977,,,,,,,,,,,,,,,10.784,14.597,11.139,15.835,10.299,13.49,9.384,9.768,9.472,11.075,11.983,11.319,5.5437,120.9,462194575,462194527,43.909,13.366,69.501,0.33837,0.033555,0.75446,5993.1,2841.7,12704.0,-129.67,-294.13,36.956,179.87,19.111,340.15,250160.0,118000.0,1115400.0,-102260.0,-671930.0,-18746.0,1.0404,0.06405,0.62621,0.016112
289,Gaia EDR3 1299364260016652672,Gaia EDR3 1299364328736130688,249.926,249.916,22.5344,22.5355,1.4842,0.0099513,1.7309,0.012357,-6.091,0.01211,-5.7663,0.013813,-9.0726,0.3283,,,,,,,,,,,,,,,10.207,14.161,10.512,15.031,9.7673,13.252,8.978,9.317,9.058,11.284,12.119,11.436,5.1879,264.88,329152716,329152717,52.169,20.743,68.141,0.3384,0.030868,0.68966,5605.8,2776.2,11533.0,57.827,-90.497,225.89,180.46,18.276,339.84,228390.0,111170.0,941370.0,-107560.0,-584160.0,-33933.0,1.2068,0.09664,0.62045,0.015292
290,Gaia EDR3 1003629235968327808,Gaia EDR3 1003629098529378176,100.636,100.632,61.0308,61.0106,101.6,0.009891,102.09,0.038769,-259.3,0.0089122,-259.72,0.035036,-106.41,0.44658,,,,,,,,,,,,,,,10.652,16.26,11.087,17.847,10.079,15.039,8.887,9.408,8.985,12.597,13.377,12.836,10.561,146.86,55644237,55643196,91.551,79.314,112.62,0.52347,0.050491,0.98942,6355.6,2457.9,16344.0,-12.495,-191.69,166.78,179.23,16.33,344.93,241640.0,95661.0,1640300.0,-60766.0,-743840.0,-23214.0,0.81192,0.033189,0.20364,0.005483
291,Gaia EDR3 6445628674340728320,Gaia EDR3 6445628639980995968,293.917,293.879,-59.9738,-59.9699,15.204,0.01207,15.089,0.022982,-56.526,0.012798,-56.417,0.023378,-7.5798,0.31096,,,,,,,,,,,,,,,10.379,15.141,10.803,16.633,9.8268,13.939,8.731,9.192,8.865,11.416,12.259,11.622,9.9266,168.82,339204453,339204457,53.386,21.778,72.383,0.4426,0.05691,0.74754,5005.0,2211.5,12152.0,-118.26,-285.24,53.378,180.93,25.501,333.63,162760.0,79519.0,1024200.0,-68227.0,-523250.0,-31338.0,0.90682,0.03805,0.38142,0.0094314
292,Gaia EDR3 6193644523630152704,Gaia EDR3 6193645245185489920,198.673,198.654,-25.0209,-25.0148,13.757,0.021198,13.796,0.033173,-55.131,0.01635,-55.399,0.029234,27.661,0.61597,,,,,,,,,,,,,,,10.948,14.959,11.457,16.37,10.316,13.786,9.028,9.564,9.117,11.318,12.165,11.547,10.057,123.84,229811432,229814467,97.511,89.293,135.85,0.5611,0.047241,0.98241,6105.9,2671.4,13285.0,17.558,-159.01,196.06,179.7,12.265,349.27,258300.0,106060.0,1176200.0,-41026.0,-502100.0,-19579.0,0.82395,0.029154,0.39356,0.0093604
293,Gaia EDR3 5075555066355683584,Gaia EDR3 5075554997636206720,47.8014,47.8176,-22.1183,-22.1298,-7.2371,0.015649,-6.9899,0.063363,4.6941,0.015352,5.0523,0.065923,-9.5643,0.35916,,,,,,,,,,,,,,,10.228,16.486,10.619,18.102,9.7046,15.238,8.691,9.108,8.754,12.67,13.498,12.9,9.6947,76.811,71469167,71469170,163.86,147.9,175.5,0.75822,0.58533,0.91608,16779.0,7147.5,37795.0,87.005,-74.307,240.8,179.6,28.733,334.53,1164300.0,489980.0,5958000.0,-1144700.0,-5940300.0,-466850.0,0.91654,0.043993,0.21364,0.005804
294,Gaia EDR3 1543083691059006592,Gaia EDR3 1543083553620064768,192.493,192.475,47.1307,47.1146,-312.03,0.00976,-311.61,0.0148,-26.916,0.012237,-27.054,0.018125,-21.566,0.55262,,,,,,,,,,,,,,,9.9607,14.714,10.264,15.763,9.5203,13.694,8.676,8.994,8.737,11.584,12.393,11.825,9.7625,318.06,393888151,207342743,117.31,103.92,153.86,0.44289,0.049964,0.83026,1142.1,490.63,2703.8,122.99,-30.04,294.61,180.47,20.404,340.17,22599.0,9992.0,129270.0,-4643.2,-62752.0,-990.75,0.90466,0.035282,0.35711,0.0086811
295,Gaia EDR3 1575501245212129792,Gaia EDR3 1575498290274629376,180.745,180.775,57.4265,57.4147,68.829,0.01185,67.896,0.023385,-24.326,0.012418,-24.148,0.025446,-26.139,0.27863,,,,,,,,,,,,,,,9.1131,15.327,9.3972,16.706,8.7055,14.162,7.942,8.275,8.027,11.759,12.595,12.019,9.9802,241.27,55749878,55749883,118.64,102.29,153.77,0.55776,0.08237,0.81771,1157.4,454.64,3440.0,27.969,-138.14,201.66,178.05,27.67,333.44,17776.0,8200.2,170670.0,-4302.9,-68922.0,-1166.6,1.1197,0.052203,0.32254,0.0077127
296,Gaia EDR3 5684241194503112192,Gaia EDR3 5684241233158740480,147.679,147.699,-17.1191,-17.1136,-78.134,0.015252,-76.507,0.083103,26.456,0.01221,26.875,0.071257,48.302,0.18812,,,,,,,,,,,,,,,9.8644,17.296,10.211,19.196,9.3907,15.984,8.496,8.835,8.56,13.21,14.074,13.466,9.5746,55.118,396808207,396808204,62.447,22.734,82.163,0.51455,0.052487,0.91545,1207.8,530.0,2715.6,153.42,-19.623,307.66,180.25,16.126,345.09,27405.0,11760.0,136400.0,-3195.3,-55642.0,-570.04,0.99169,0.051093,0.16594,0.0047612
297,Gaia EDR3 2448417648356526208,Gaia EDR3 2448417476557835008,2.14912,2.16802,-2.75305,-2.75382,-42.151,0.018449,-41.957,0.055496,10.792,0.010708,11.057,0.035914,40.526,0.6493,,,,,,,,,,,,,,,10.806,16.157,11.231,17.557,10.252,14.999,9.106,9.583,9.175,12.598,13.418,12.857,9.4077,93.28,300973878,300973877,107.04,96.901,146.69,0.48167,0.045787,0.93666,1176.5,479.7,2873.1,167.64,-7.233,323.93,179.43,15.984,341.72,23887.0,9761.3,143080.0,-10059.0,-77236.0,-3366.0,0.80889,0.027543,0.22853,0.0060368
298,Gaia EDR3 4970459415648150656,Gaia EDR3 4970456082753551360,35.9116,35.9085,-32.9218,-32.9422,71.176,0.0075564,71.12,0.022994,78.863,0.011818,78.867,0.039118,-12.167,0.67671,,,,,,,,,,,,,,,13.084,16.06,13.963,17.455,12.17,14.891,10.196,10.986,10.375,12.547,13.331,12.741,10.633,184.81,146282485,146282488,108.08,97.491,156.61,0.8855,0.64876,0.98616,1440.0,788.68,3034.9,-169.74,-342.2,7.4909,180.29,8.557,348.22,30841.0,18449.0,139260.0,-198.37,-1979.4,263.16,0.54941,0.013375,0.20554,0.0052884
299,Gaia EDR3 4898836193124294400,Gaia EDR3 4898836403579667200,66.6054,66.6086,-22.7273,-22.7209,37.637,0.018219,37.18,0.0776,54.697,0.021262,55.005,0.093978,64.789,0.92788,,,,,,,,,,,,,,,11.279,17.76,11.672,19.354,10.754,16.504,9.768,10.193,9.825,13.949,14.811,14.154,5.7998,47.349,139704026,139704028,47.121,8.9096,81.731,0.98232,0.95282,0.99808,4549.0,2037.7,10285.0,-104.13,-277.86,73.81,180.53,37.585,351.8,176270.0,81921.0,929000.0,-172700.0,-925130.0,-78388.0,0.92795,0.045413,0.19657,0.0078572
300,Gaia EDR3 1990501803060058624,Gaia EDR3 1990501773005259520,345.186,345.178,53.6801,53.6752,26.109,0.015913,25.595,0.062361,55.919,0.014082,56.191,0.054111,4.6043,1.0,,,,,,,,,,,,,,,11.344,16.671,11.77,18.222,10.782,15.459,9.666,10.114,9.74,12.929,13.796,13.175,5.8182,51.937,252567623,252567612,113.82,102.05,151.94,0.45375,0.04936,0.87002,2036.4,862.66,4806.1,161.0,-11.084,314.42,178.82,18.285,340.18,51802.0,22177.0,291630.0,-23426.0,-167040.0,-9985.0,0.94814,0.055006,0.32142,0.0086488
301,Gaia EDR3 2532217201944625536,Gaia EDR3 2532217201944625408,15.84,15.8438,-2.814,-2.8092,17.848,0.025108,17.955,0.11854,-19.95,0.019387,-19.922,0.084588,-27.684,0.20235,,,,,,,,,,,,,,,10.719,16.555,11.045,17.996,10.257,15.372,9.412,9.736,9.456,12.908,13.827,13.249,5.7218,47.588,269572406,269572405,103.27,97.473,146.03,0.51088,0.036909,0.95711,2004.7,898.93,4119.9,-117.28,-291.85,37.622,180.07,10.605,346.97,59062.0,23635.0,231900.0,-34244.0,-166840.0,-5729.6,1.0636,0.0588,0.34589,0.010659
302,Gaia EDR3 5813206216164616576,Gaia EDR3 5813206211860899328,264.229,264.22,-66.5948,-66.5891,-12.953,0.01145,-13.43,0.045099,13.455,0.012675,13.329,0.050134,35.428,0.38514,,,,,,,,,,,,,,,10.217,16.826,10.597,18.405,9.7015,15.58,8.735,9.106,8.798,12.972,13.817,13.225,5.6772,68.54,294068233,294068242,11.607,3.2658,21.932,0.83828,0.74081,0.94434,10766.0,5024.7,24092.0,12.49,-143.02,170.39,183.74,24.577,334.88,641740.0,309110.0,3245200.0,-443.12,-1114.7,462.53,1.1744,0.12315,0.31341,0.008315
303,Gaia EDR3 4485458067776774912,Gaia EDR3 4485458067774197504,275.688,275.693,13.5284,13.5245,11.871,0.013644,12.023,0.10184,58.186,0.015277,57.898,0.12184,-58.139,0.49796,,,,,,,,,,,,,,,11.982,17.431,12.44,18.912,11.389,16.236,10.171,10.682,10.268,13.765,14.61,14.026,5.6822,39.732,157020793,157020801,60.686,24.522,72.873,0.37936,0.036168,0.78774,1909.0,886.97,4011.4,-167.91,-312.55,1.8861,178.79,17.048,340.45,55884.0,24792.0,238450.0,-25204.0,-152550.0,-8479.4,0.83826,0.034465,0.22471,0.007939
304,Gaia EDR3 4632605601535366912,Gaia EDR3 4632605605832032640,36.9656,36.9745,-79.0743,-79.0811,11.286,0.017545,11.03,0.044977,2.0886,0.013743,1.4792,0.046837,16.346,0.19782,,,,,,,,,,,,,,,10.517,16.55,10.813,17.892,10.092,15.393,9.269,9.619,9.351,13.088,13.867,13.339,5.7074,80.947,299778291,299778295,104.18,92.175,153.86,0.89111,0.6114,0.99224,2655.8,1348.0,5673.0,91.886,-83.973,270.39,180.21,8.1543,348.84,78522.0,41338.0,356890.0,-3338.7,-8063.2,-2149.2,1.0583,0.055484,0.30384,0.0084336
305,Gaia EDR3 5296689635213106304,Gaia EDR3 5296688879298861824,134.998,135.004,-64.2929,-64.2992,-3.7183,0.015568,-2.9298,0.036032,22.568,0.012038,22.413,0.029036,-31.323,1.1362,,,,,,,,,,,,,,,10.995,15.813,11.312,16.937,10.534,14.77,9.692,10.006,9.732,12.609,13.398,12.79,5.8621,134.15,356688976,356688985,101.09,93.908,146.93,0.79946,0.40801,0.98805,2198.9,1115.9,4768.6,-129.12,-302.61,48.807,180.09,8.2283,350.69,63563.0,34316.0,303160.0,-4869.1,-13623.0,-2906.0,0.95335,0.036067,0.3707,0.0094657
306,Gaia EDR3 6183042036083702272,Gaia EDR3 6183042036083701888,200.303,200.298,-28.9015,-28.9026,-47.34,0.01647,-45.891,0.03386,-39.165,0.016058,-39.073,0.030651,,,,,,,,,,,,,,,,,12.261,14.817,13.012,16.109,11.429,13.691,9.527,10.317,9.679,11.317,12.178,11.53,8.6881,88.988,101688934,101688932,123.8,109.17,157.33,0.3671,0.037454,0.74329,1928.0,918.34,4077.6,127.83,-19.307,296.86,180.44,19.568,341.69,53658.0,25161.0,235410.0,-14093.0,-127390.0,-5345.0,0.80034,0.026175,0.44379,0.010746
307,Gaia EDR3 4970494806178626432,Gaia EDR3 4970495012337056512,36.2579,36.2564,-32.5289,-32.5246,36.112,0.013957,35.873,0.018513,-9.5182,0.019737,-8.5167,0.026061,1.0725,0.2917,,,,,,,,,,,,,,,11.227,15.163,11.746,16.483,10.61,14.019,9.326,9.874,9.421,11.641,12.5,11.916,8.8606,260.25,146284310,146284309,101.9,94.606,139.2,0.61882,0.089111,0.96696,2490.5,884.46,7809.5,44.018,-132.95,214.45,180.43,21.022,337.77,53025.0,22562.0,591960.0,-23250.0,-243340.0,-11593.0,0.8113,0.02724,0.38284,0.0092217
308,Gaia EDR3 6050358264249766272,Gaia EDR3 6050358332969243776,244.187,244.181,-23.398,-23.3981,19.533,0.020206,19.346,0.026725,-36.149,0.01345,-36.111,0.017923,7.8531,1.378,,,,,,,,,,,,,,,13.103,13.896,13.979,14.957,12.19,12.88,10.182,10.994,10.359,10.676,11.529,10.907,8.6637,196.54,49692432,49692431,81.307,46.423,86.883,0.65966,0.094544,0.98099,2281.5,762.99,7586.4,148.52,-25.434,326.49,180.42,21.105,337.7,43177.0,18334.0,574820.0,-18236.0,-230320.0,-9030.4,0.62078,0.015369,0.54695,0.013381
309,Gaia EDR3 6834555520818070784,Gaia EDR3 6834555520818071424,320.285,320.28,-18.1897,-18.1877,58.881,0.016989,59.38,0.023322,24.992,0.01284,25.729,0.01951,-50.859,0.63271,,,,,,,,,,,,,,,11.75,14.07,12.301,15.081,11.073,13.075,9.583,10.182,9.676,10.954,11.78,11.169,9.1273,197.92,439395571,439395569,64.888,28.34,79.84,0.59945,0.088057,0.86777,1973.6,731.48,6180.9,98.107,-69.439,272.55,181.11,25.919,332.97,37615.0,16984.0,417170.0,-14874.0,-170890.0,-7331.4,0.71746,0.022929,0.4814,0.011585
310,Gaia EDR3 3096595386612985088,Gaia EDR3 3096595386613934336,122.474,122.477,5.89323,5.88998,-46.919,0.017554,-47.038,0.030078,5.882,0.011091,5.9841,0.018999,6.1775,1.1607,8.9336,2.5091,,,,,,,,,,,,,13.094,13.268,13.939,14.148,12.201,12.353,10.271,11.06,10.425,10.36,11.163,10.555,8.8755,212.04,443908442,452979712,64.725,17.15,79.678,0.94589,0.82259,0.98964,3567.7,1913.1,7378.6,110.19,-61.81,287.16,180.21,16.939,351.47,121640.0,69335.0,525200.0,-114950.0,-517590.0,-63290.0,0.60021,0.014865,0.58837,0.014477
311,Gaia EDR3 3262174858431979264,Gaia EDR3 3262174897086661504,49.1513,49.1558,-2.09322,-2.09132,-26.032,0.017453,-24.176,0.020205,1.3921,0.015386,0.64189,0.017955,,,-12.446,8.2364,,,,,,,,,,,,,11.775,13.522,12.366,14.497,11.045,12.548,9.498,10.146,9.64,10.438,11.306,10.639,8.463,188.94,49907194,49907197,72.39,34.011,82.986,0.59115,0.080697,0.93675,2150.8,795.15,6454.3,168.61,1.5366,344.27,180.36,22.349,337.3,46305.0,19945.0,461240.0,-19941.0,-199950.0,-9656.2,0.79429,0.027018,0.58764,0.014651
312,Gaia EDR3 4861927653660787456,Gaia EDR3 4861927653660787072,55.6699,55.672,-34.6656,-34.6615,32.577,0.010182,31.938,0.025451,-3.1526,0.013389,-3.1079,0.034887,,,,,,,,,,,,,,,,,13.336,15.605,14.464,17.447,12.282,14.296,10.016,10.898,10.2,11.545,12.39,11.782,8.8627,406.37,166701210,166701214,76.419,39.001,89.597,0.67743,0.092103,0.97266,2818.1,929.8,8478.4,113.52,-62.167,291.51,180.58,22.146,337.26,71490.0,30674.0,844620.0,-31634.0,-379110.0,-14226.0,0.63758,0.015607,0.39902,0.0096928
313,Gaia EDR3 5681473865471307392,Gaia EDR3 5681473865471307520,141.681,141.683,-18.319,-18.323,-44.925,0.013689,-43.883,0.014336,2.4096,0.013185,2.8324,0.013694,14.835,0.93857,13.556,1.5022,,,,,,,,,,,,,12.405,12.59,13.092,13.316,11.63,11.785,9.905,10.635,10.056,10.023,10.74,10.132,8.3948,166.19,176660027,176660024,62.322,25.835,83.429,0.53569,0.057886,0.92132,2665.2,1018.9,6710.1,-130.41,-304.97,38.682,179.65,23.273,339.29,76071.0,33071.0,558920.0,-21822.0,-257820.0,-8466.6,0.66761,0.016249,0.65052,0.015942
314,Gaia EDR3 4729517591496033920,Gaia EDR3 4729517591496033152,56.2348,56.2256,-57.4957,-57.4942,5.3562,0.012639,5.0294,0.013693,-7.7294,0.012541,-8.0793,0.01395,11.375,0.69652,10.226,2.9527,,,,,,,,,,,,,12.363,13.527,13.072,14.501,11.568,12.558,9.833,10.584,9.982,10.489,11.34,10.687,9.1914,451.34,197881489,197881488,96.583,32.423,160.73,0.99292,0.96883,0.99948,11217.0,5038.7,25209.0,14.991,-164.22,194.25,180.38,5.7853,339.48,834070.0,384540.0,4303400.0,-3729.2,-5289.1,-3374.8,0.65044,0.016023,0.55467,0.013659
315,Gaia EDR3 5701134370334122752,Gaia EDR3 5701134370334122368,123.757,123.759,-20.8106,-20.8109,-21.832,0.010004,-21.75,0.0091603,-16.611,0.0097583,-16.344,0.0090922,22.567,0.27065,26.118,3.4496,,,,,,,,,,,,,10.475,13.253,10.865,14.133,9.9556,12.333,8.98,9.391,9.055,10.33,11.203,10.481,8.3625,255.82,437223374,437223375,119.0,103.96,155.41,0.41825,0.035684,0.84239,2339.1,1045.8,5240.1,154.9,-15.516,306.52,178.96,16.394,340.64,80899.0,35534.0,398540.0,-38868.0,-233930.0,-12820.0,0.93285,0.042807,0.60993,0.014976
316,Gaia EDR3 1214714096743540096,Gaia EDR3 1214714092448628608,232.224,232.225,22.2041,22.206,-29.778,0.012754,-30.184,0.013865,23.973,0.014438,24.169,0.01537,-38.299,0.51464,,,,,,,,,,,,,,,10.678,12.428,11.092,13.13,10.129,11.637,9.039,9.484,9.112,9.883,10.615,10.024,8.3297,245.49,458712777,458712778,86.924,63.697,93.179,0.71992,0.11202,0.99267,2980.7,944.09,9744.0,35.644,-143.86,214.97,179.89,22.111,339.22,69302.0,29829.0,989060.0,-20547.0,-427190.0,-8566.3,0.91487,0.045497,0.71762,0.021628
317,Gaia EDR3 1519751092241285504,Gaia EDR3 1519751092241285632,187.988,187.991,37.3787,37.3786,-91.905,0.012959,-93.819,0.010947,39.342,0.018201,39.13,0.014676,-12.04,0.7242,-11.383,9.4155,,,,,,,,,,,,,11.386,13.546,11.912,14.507,10.756,12.572,9.423,9.989,9.56,10.474,11.325,10.691,8.4057,208.83,376691200,376691199,83.024,41.026,119.79,0.64829,0.069213,0.97508,3037.2,1024.4,7845.6,145.35,-32.226,322.82,180.85,20.222,342.0,89590.0,37254.0,789630.0,-23961.0,-359340.0,-8960.4,0.81477,0.029703,0.58612,0.01454
318,Gaia EDR3 4538152265614974720,Gaia EDR3 4538152265614974848,282.959,282.961,27.0471,27.0483,36.544,0.0092528,35.931,0.0087465,30.654,0.012103,31.222,0.010777,-41.524,0.79753,-41.401,0.96754,,,,,,,,,,,,,11.935,12.442,12.524,13.137,11.228,11.652,9.724,10.356,9.838,9.962,10.674,10.103,8.2505,321.9,358236202,358236198,117.71,102.49,153.57,0.49137,0.053684,0.85468,2565.2,1058.6,6500.9,10.422,-162.23,169.93,178.26,21.089,337.07,73868.0,32917.0,500910.0,-33727.0,-256490.0,-14701.0,0.74513,0.024191,0.6646,0.016305
319,Gaia EDR3 6629699427778886912,Gaia EDR3 6629699427778887424,272.161,272.158,-64.6079,-64.6065,-46.131,0.01114,-46.605,0.0108,42.882,0.012859,45.358,0.012534,37.501,0.51456,38.84,0.58922,,,,,,,,,,,,,11.492,12.914,12.003,13.713,10.854,12.046,9.482,10.09,9.59,10.153,10.923,10.331,8.5673,185.97,303697632,303697629,97.04,93.022,123.76,0.89094,0.15026,0.99129,278.23,55.514,678.08,1.1129,-177.77,180.0,180.02,24.93,335.67,743.26,323.19,13797.0,1721.2,-4475.1,1862.3,0.78221,0.027115,0.63055,0.015608
320,Gaia EDR3 5083535253031518592,Gaia EDR3 5083535253031518464,57.3053,57.3068,-25.2297,-25.2311,7.6083,0.014764,7.599,0.0099647,-77.551,0.020781,-79.689,0.014394,31.083,0.3789,29.66,0.48941,,,,,,,,,,,,,11.728,12.267,12.29,12.936,11.048,11.496,9.6,10.205,9.677,9.83,10.574,9.964,8.6292,244.95,89185066,89185065,120.06,104.27,161.58,0.81363,0.53461,0.94277,174.07,94.131,368.38,-27.833,-201.86,136.9,179.82,13.241,350.02,1246.0,731.43,5662.7,899.25,-3491.1,1376.4,0.76059,0.025977,0.67033,0.016497
321,Gaia EDR3 1298778014160721024,Gaia EDR3 1298777945441244032,248.049,248.051,22.792,22.7904,-2.3855,0.011512,-3.3185,0.015426,36.595,0.014395,35.827,0.01981,-55.545,0.53031,,,,,,,,,,,,,,,11.014,14.821,11.502,16.148,10.403,13.67,9.103,9.617,9.247,11.212,12.075,11.439,8.7028,316.5,345665236,345665238,128.06,109.17,164.39,0.79256,0.55263,0.91011,207.14,114.06,444.31,-56.165,-227.78,105.46,179.73,16.287,349.13,1704.5,1024.4,7876.3,480.23,-5641.6,1117.3,0.87782,0.039958,0.45752,0.011173
322,Gaia EDR3 180431717841878656,Gaia EDR3 180431717839741696,77.9664,77.9747,30.9124,30.9086,137.06,0.018841,138.35,0.077302,-15.257,0.013754,-15.329,0.052469,74.215,0.51785,,,,,,,,,,,,,,,10.251,16.618,10.767,18.471,9.6186,15.316,8.204,8.806,8.316,12.655,13.497,12.925,16.761,145.99,367305822,367305811,63.028,26.561,76.567,0.46582,0.058892,0.82343,153.22,64.834,372.15,-122.69,-294.55,33.448,180.08,21.953,338.34,1024.1,456.85,6282.7,1700.4,-1045.5,1869.2,0.72485,0.023956,0.12541,0.0030875
323,Gaia EDR3 736156471116749952,Gaia EDR3 736156849073871360,159.352,159.36,31.5469,31.5529,-9.2969,0.017239,-8.3082,0.029075,-207.09,0.016003,-207.51,0.028206,9.7348,0.5408,,,,,,,,,,,,,,,9.8982,15.154,10.45,16.868,9.237,13.884,7.82,8.43,7.967,11.163,12.083,11.451,17.324,252.77,85320459,85320460,87.174,66.767,88.952,0.7281,0.11841,0.9954,162.37,49.723,532.39,-20.723,-200.17,157.81,179.42,22.815,339.35,746.75,321.13,11251.0,1769.0,-3026.3,1898.7,0.82677,0.027982,0.24125,0.005844
324,Gaia EDR3 2865910872077475968,Gaia EDR3 2865910872077475840,352.726,352.718,27.7779,27.7754,-135.57,0.016939,-136.26,0.034326,-133.71,0.011689,-132.7,0.023796,0.41329,0.26108,,,,,,,,,,,,,,,8.9942,15.399,9.3886,17.082,8.4732,14.14,7.434,7.853,7.512,11.512,12.361,11.79,18.14,191.41,28547710,28547711,59.984,25.849,77.314,0.59118,0.087073,0.79755,192.02,74.659,587.72,135.5,-34.754,309.68,182.27,29.564,331.1,1050.7,493.4,10898.0,1575.5,-2490.0,1770.3,0.8952,0.040575,0.19635,0.0049596
325,Gaia EDR3 198010881544209152,Gaia EDR3 198010808529909888,88.1619,88.1713,47.1137,47.1097,-32.202,0.017334,-32.82,0.041851,-157.0,0.012452,-157.36,0.030419,38.462,0.21528,,,,,,,,,,,,,,,8.7078,15.328,9.1021,17.066,8.1965,14.048,7.226,7.593,7.29,11.261,12.218,11.551,16.298,202.74,440265345,440265337,132.84,112.61,165.94,0.7565,0.52723,0.87979,4600.2,2541.4,9634.8,112.57,-58.467,271.07,179.98,18.669,347.83,175690.0,105710.0,780330.0,-155640.0,-758070.0,-89790.0,1.0175,0.055374,0.24616,0.0058645
326,Gaia EDR3 4359264369468529152,Gaia EDR3 4359264369468530176,246.949,246.943,-1.06954,-1.07142,-345.37,0.022319,-345.23,0.023459,-101.39,0.014269,-101.86,0.015902,-162.71,0.41285,-169.62,4.6484,,,,,,,,,,,,,9.4368,13.795,9.8272,14.994,8.9073,12.716,7.781,8.252,7.876,10.572,11.269,10.788,16.577,294.8,72199948,72199947,109.63,98.303,148.21,0.56407,0.079249,0.91232,4251.4,1608.5,12555.0,-103.7,-267.83,70.753,180.25,23.52,337.59,110980.0,47930.0,1045200.0,-32312.0,-428790.0,-13647.0,0.82937,0.038427,0.33529,0.0081016
327,Gaia EDR3 1122775786287873920,Gaia EDR3 1122775786287874944,125.666,125.645,72.6541,72.6572,72.476,0.010611,73.126,0.044971,-4.3724,0.013083,-6.1633,0.05461,-44.904,0.44793,,,,,,,,,,,,,,,8.9255,16.678,9.2891,18.679,8.4377,15.336,7.5,7.875,7.588,12.533,13.397,12.797,15.758,179.46,153858621,153858619,23.335,9.9715,41.278,0.076803,0.0051862,0.38193,3592.7,2784.2,5530.0,88.982,-70.072,233.94,179.85,20.587,349.7,163740.0,134390.0,376180.0,-48298.0,-245530.0,-5855.5,0.96995,0.041331,0.14035,0.0035108
328,Gaia EDR3 3325660217442976128,Gaia EDR3 3325660217442982144,94.9061,94.9006,8.27938,8.27616,-94.213,0.016129,-92.689,0.032067,-59.058,0.013111,-58.444,0.026399,2.1278,1.6597,,,,,,,,,,,,,,,10.875,15.141,11.57,16.78,10.099,13.909,8.428,9.124,8.521,11.315,12.163,11.648,16.568,227.26,167115473,167115465,102.35,96.537,145.71,0.62309,0.14697,0.9719,3220.4,1504.8,6952.5,38.633,-124.35,214.61,180.01,10.672,350.59,110800.0,50455.0,501040.0,-14406.0,-51032.0,-7847.6,0.66769,0.016348,0.23487,0.0057811
329,Gaia EDR3 5295036863076827776,Gaia EDR3 5295036858777041664,121.64,121.648,-56.2714,-56.2656,-46.731,0.014108,-48.36,0.015192,145.05,0.014463,145.45,0.015709,7.2586,0.75528,7.4816,1.1584,,,,,,,,,,,,,9.2863,12.332,9.7151,13.347,8.7364,11.347,7.587,8.085,7.709,9.248,10.08,9.447,17.505,551.5,341797791,341797801,125.34,107.31,163.85,0.80607,0.55468,0.92497,4720.4,2566.1,10004.0,21.004,-151.92,183.54,179.98,15.425,349.2,164380.0,97403.0,749740.0,-146190.0,-729800.0,-83467.0,0.86271,0.041487,0.53145,0.012824
330,Gaia EDR3 231176374189803904,Gaia EDR3 231176344128995584,56.7197,56.7294,41.8596,41.8581,-58.912,0.036511,-58.777,0.03402,45.565,0.023941,44.467,0.02288,-55.519,0.17489,,,,,,,,,,,,,,,8.1637,14.714,8.4783,16.11,7.7217,13.555,6.884,7.188,6.937,11.161,11.99,11.403,15.924,278.32,201242460,201242464,86.294,61.017,88.279,0.45414,0.033227,0.98986,4288.0,1759.6,9377.2,91.159,-87.398,262.04,179.97,14.2,347.93,156550.0,58086.0,714590.0,-33549.0,-371390.0,-11720.0,1.1098,0.072456,0.26437,0.0063518
331,Gaia EDR3 3140162229196486144,Gaia EDR3 3140162229193241856,108.332,108.328,3.97932,3.9749,43.127,0.017095,43.716,0.022601,-113.1,0.014241,-113.04,0.018936,-1.3304,0.1736,,,,,,,,,,,,,,,9.7816,14.182,10.296,15.691,9.1513,12.985,7.857,8.399,7.936,10.434,11.329,10.691,16.453,218.62,284022353,284022331,53.54,21.863,71.889,0.47524,0.0636,0.67842,3771.6,1678.0,9303.8,73.043,-99.845,241.63,179.94,28.062,331.94,105420.0,52381.0,683890.0,-39642.0,-341680.0,-20110.0,0.85067,0.034848,0.36038,0.0086789
332,Gaia EDR3 3466009543830365952,Gaia EDR3 3466056513592715648,180.189,180.184,-33.324,-33.3158,-67.072,0.015104,-66.504,0.032127,-39.767,0.011431,-39.724,0.023121,16.938,0.36677,,,,,,,,,,,,,,,11.674,15.52,12.409,16.963,10.864,14.333,9.1,9.859,9.235,11.92,12.733,12.154,13.532,184.35,142176684,142176687,96.941,93.258,135.13,0.6419,0.15239,0.9884,2579.4,1191.6,5578.8,126.81,-51.219,298.64,179.59,8.9926,349.68,60155.0,27403.0,277610.0,-42824.0,-211550.0,-18619.0,0.63358,0.015552,0.21575,0.0055725
333,Gaia EDR3 227512290348390528,Gaia EDR3 227512255988653440,64.4797,64.4797,39.3663,39.357,6.5143,0.023151,6.7788,0.03785,-124.53,0.012096,-125.66,0.01955,-13.561,0.54811,,,,,,,,,,,,,,,12.379,14.549,13.261,15.871,11.47,13.423,9.498,10.313,9.665,11.077,11.898,11.304,13.337,214.68,143530982,143530971,48.608,14.333,68.455,0.77297,0.5431,0.89279,3372.1,1868.5,7011.1,-132.96,-304.19,27.112,179.52,11.954,341.47,84861.0,50752.0,368880.0,-5530.4,-10679.0,-4240.4,0.58162,0.014086,0.33091,0.0076567
334,Gaia EDR3 4331982423668574848,Gaia EDR3 4331982393606307328,247.361,247.371,-11.429,-11.4344,-2.3228,0.018077,-2.9023,0.02623,-32.597,0.013854,-32.078,0.019621,-17.593,2.329,,,,,,,,,,,,,,,13.03,14.073,14.127,15.629,11.996,12.855,9.777,10.629,10.004,10.288,11.103,10.55,14.001,241.66,164040338,164040344,66.464,29.343,80.269,0.57604,0.084562,0.87856,2814.2,1064.1,8585.3,45.273,-128.91,210.39,179.78,25.541,335.66,50423.0,22476.0,515090.0,-14614.0,-202110.0,-5975.0,0.52429,0.012927,0.44079,0.010695
335,Gaia EDR3 6732679686844472960,Gaia EDR3 6732679785615770240,283.229,283.223,-34.3458,-34.3357,-0.84524,0.021189,0.58626,0.024076,-65.618,0.016761,-64.344,0.019455,0.80951,2.7177,,,,,,,,,,,,,,,12.548,14.275,13.587,15.712,11.553,13.103,9.395,10.254,9.589,10.609,11.477,10.847,14.913,175.77,276692545,276692574,86.191,61.98,88.838,0.71455,0.11448,0.99372,3290.9,1029.6,10941.0,69.828,-109.46,247.79,179.43,22.0,339.2,53453.0,22920.0,793910.0,-15346.0,-351430.0,-6169.7,0.56331,0.013777,0.36926,0.0088777
336,Gaia EDR3 1846394552083702528,Gaia EDR3 1846394762541979776,315.167,315.16,29.3357,29.3435,-52.122,0.010639,-51.697,0.019215,-114.66,0.010806,-115.15,0.018661,-5.4199,0.45996,,,,,,,,,,,,,,,10.669,14.369,11.218,15.642,9.9998,13.252,8.553,9.147,8.633,10.978,11.749,11.2,14.455,389.04,126170622,126170636,80.264,47.888,85.958,0.81772,0.13725,0.98215,3257.0,862.44,10078.0,-65.479,-242.4,113.08,180.57,24.568,335.18,38092.0,16589.0,662680.0,-14220.0,-302940.0,-6799.7,0.72752,0.023748,0.31964,0.0075474
337,Gaia EDR3 1862537826628495232,Gaia EDR3 1862537586110324864,308.483,308.486,30.9009,30.891,19.542,0.0091517,19.602,0.033464,-39.439,0.010802,-39.043,0.0406,,,,,,,,,,,,,,,,,13.065,16.307,14.078,17.942,12.073,15.041,9.972,10.755,10.148,12.478,13.262,12.766,13.303,197.29,313539672,313539714,138.23,120.46,162.94,0.26924,0.033847,0.48668,2381.0,1351.7,4517.5,-11.205,-174.94,159.65,179.92,22.814,337.3,57149.0,33826.0,206670.0,-19998.0,-124680.0,-6616.7,0.51255,0.012265,0.17048,0.0046491
338,Gaia EDR3 6509253838826036608,Gaia EDR3 6509253873185774336,331.881,331.891,-54.0886,-54.0817,-56.248,0.012174,-57.021,0.02605,-8.4427,0.010666,-9.0886,0.021107,10.852,1.9857,,,,,,,,,,,,,,,13.397,15.209,14.437,16.564,12.397,14.064,10.276,11.08,10.49,11.71,12.501,11.977,13.135,305.49,265590071,265608832,55.012,22.315,71.952,0.43584,0.060665,0.70519,2650.7,1198.6,6287.8,-74.579,-234.79,97.445,179.56,25.117,334.46,58100.0,28340.0,340490.0,-24368.0,-185180.0,-11456.0,0.46451,0.01104,0.2489,0.0061786
339,Gaia EDR3 5597041714753239808,Gaia EDR3 5597041783461570816,120.747,120.745,-29.8745,-29.8648,23.503,0.010359,22.703,0.087165,77.473,0.011629,76.791,0.10179,65.189,1.0421,,,,,,,,,,,,,,,11.777,17.931,12.553,20.222,10.935,16.502,9.109,9.896,9.226,13.408,14.379,13.784,13.774,92.756,153342050,153342113,62.259,26.976,78.263,0.5644,0.084709,0.82912,2877.6,1120.5,8658.8,141.49,-24.918,315.47,179.91,26.492,333.03,57138.0,26236.0,563610.0,-23433.0,-232940.0,-12296.0,0.63466,0.015625,0.1118,0.0032002
340,Gaia EDR3 2795533950280979456,Gaia EDR3 2795532472812229888,10.1974,10.1908,20.2646,20.2583,-44.218,0.018383,-44.78,0.055966,-96.495,0.01348,-97.151,0.037466,17.801,0.55139,,,,,,,,,,,,,,,12.346,16.083,13.271,17.822,11.405,14.817,9.403,10.21,9.544,12.264,13.036,12.521,14.331,136.77,434213727,434213731,43.055,9.0914,72.145,0.96644,0.91621,0.99393,9048.9,4141.3,20330.0,-166.31,-335.4,9.8993,180.25,35.878,349.94,369370.0,173240.0,1884200.0,-361810.0,-1876300.0,-166110.0,0.57222,0.013972,0.17316,0.0043164
341,Gaia EDR3 2373407247121889792,Gaia EDR3 2373407247121889536,8.53317,8.53307,-16.7256,-16.7244,-55.362,0.019057,-57.405,0.026245,-89.184,0.018754,-88.509,0.024463,5.8188,0.52244,,,,,,,,,,,,,,,9.6649,13.614,10.001,14.507,9.1959,12.486,8.301,8.61,8.313,,,,10.637,196.11,136864022,610355140,93.784,91.394,121.02,0.65662,0.16652,0.9938,2903.9,1355.4,6318.4,169.14,-6.5391,348.22,180.19,9.728,351.34,75111.0,34626.0,348510.0,-8779.2,-33137.0,-4505.0,0.97139,0.0507,0.59067,0.018981
342,Gaia EDR3 4452462754611018880,Gaia EDR3 4452462750313787904,245.602,245.601,8.98677,8.98745,-33.684,0.019885,-35.59,0.015262,25.36,0.016497,28.295,0.012481,-22.616,0.33614,-21.585,1.0344,,,,,,,,,,,,,8.4221,12.689,8.6809,13.478,8.0453,11.742,7.345,7.614,7.42,8.339,8.979,8.403,11.111,345.85,369008716,369008714,91.833,78.429,114.51,0.66645,0.091813,0.99131,14308.0,4793.5,45260.0,-44.375,-223.65,134.99,179.39,20.683,340.39,850510.0,361280.0,10482000.0,-261780.0,-4456000.0,-116220.0,1.2534,0.069479,0.70721,0.018725
343,Gaia EDR3 3576167586591694208,Gaia EDR3 3576167582296705024,184.883,184.881,-13.4533,-13.4533,-66.974,0.019187,-65.059,0.027512,-34.988,0.0151,-35.57,0.020207,6.6579,0.89929,8.5402,3.0655,,,,,,,,,,,,,9.3241,12.878,9.6525,13.787,8.8685,11.942,7.971,8.331,8.129,8.928,9.69,9.186,10.823,139.15,349054331,349054330,16.37,4.4366,32.735,0.79721,0.65165,0.92799,40169.0,17121.0,90203.0,-146.01,-300.9,15.876,178.4,32.505,334.58,6365600.0,2672500.0,32320000.0,-6264600.0,-32219000.0,-2559400.0,1.0296,0.068321,0.66747,0.018922
344,Gaia EDR3 72566053741935488,Gaia EDR3 72566053742132480,33.5585,33.5596,11.4699,11.4704,-3.7633,0.024687,-2.0239,0.074169,-37.682,0.020703,-34.47,0.055158,-6.3955,0.24647,,,,,,,,,,,,,,,10.781,14.869,11.274,15.986,10.162,13.684,8.946,9.385,9.047,9.674,12.003,9.799,11.092,164.53,337092800,337092801,108.91,94.665,146.07,0.66681,0.098329,0.9488,13405.0,4479.7,41253.0,3.607,-173.18,175.99,180.46,24.656,334.57,854500.0,375470.0,10493000.0,-385990.0,-4701200.0,-197470.0,0.77482,0.024609,0.61744,0.015281
345,Gaia EDR3 5167587659933678848,Gaia EDR3 5167587659933678592,48.244,48.2455,-8.05623,-8.05614,29.393,0.01993,28.812,0.030187,-4.3513,0.018545,-5.4919,0.029461,10.027,0.25361,,,,,,,,,,,,,,,9.777,15.024,10.164,16.305,9.2635,13.827,8.279,8.684,8.274,11.342,12.122,11.57,11.407,179.88,9845638,9845637,58.054,19.355,73.567,0.62131,0.15307,0.87297,11108.0,5528.2,23070.0,-154.48,-308.44,15.899,179.97,12.502,347.54,1005500.0,498350.0,4248400.0,-773800.0,-3611900.0,-351820.0,0.92461,0.052919,0.34355,0.010442
346,Gaia EDR3 869706172788727168,Gaia EDR3 869706177083619328,109.151,109.152,23.8828,23.8823,-25.454,0.03112,-24.877,0.025265,-68.286,0.024977,-69.449,0.019291,18.202,0.65497,15.505,0.42029,,,,,,,,,,,,,7.9372,12.882,8.175,13.641,7.5989,11.897,6.977,7.203,7.042,,,,10.805,254.92,59494773,740465799,37.244,11.272,59.447,0.6225,0.39484,0.79525,14261.0,7725.6,28979.0,170.5,15.787,337.36,180.24,21.5,344.75,1270000.0,713920.0,5186400.0,-1126000.0,-4988800.0,-583430.0,1.4804,0.09957,0.63121,0.017594
347,Gaia EDR3 402652187569910400,Gaia EDR3 402652191866463104,16.401,16.4016,49.0398,49.0385,33.401,0.020153,33.247,0.013669,-54.059,0.015143,-54.968,0.010579,-4.7572,0.73667,-3.7792,1.0438,,,,,,,,,,,,,11.252,12.77,11.821,13.652,10.57,11.847,9.073,9.731,9.214,9.812,10.639,10.042,11.186,155.3,240856511,240856515,64.347,27.997,79.217,0.53449,0.066594,0.88003,11614.0,4594.0,31185.0,175.87,13.117,349.57,180.21,22.256,336.92,780900.0,347120.0,6139200.0,-373400.0,-2938800.0,-182060.0,0.7364,0.024311,0.59172,0.014573
348,Gaia EDR3 1359544650277694720,Gaia EDR3 1359544654572889728,255.246,255.245,45.3863,45.3872,22.635,0.01114,23.264,0.036142,16.147,0.01347,15.201,0.043628,-15.425,0.42172,,,,,,,,,,,,,,,10.821,15.612,11.32,16.918,10.196,14.28,8.875,9.434,8.97,,,,10.574,250.13,115623434,1270806721,134.81,116.27,162.53,0.28464,0.027124,0.62096,11211.0,6001.3,22043.0,20.999,-146.38,172.71,179.38,18.113,339.1,957730.0,504090.0,3548500.0,-473970.0,-2291900.0,-115510.0,0.82399,0.031257,0.35618,0.014337
349,Gaia EDR3 6476400122151148800,Gaia EDR3 6476400122149651712,315.777,315.779,-52.7685,-52.7676,-91.254,0.018957,-91.614,0.019467,-56.88,0.015937,-55.877,0.017014,49.349,0.14276,,,,,,,,,,,,,,,7.6463,12.734,8.1242,13.4,7.0485,11.746,5.719,6.299,5.858,,,,11.113,313.81,79104262,1989636492,86.79,62.951,92.169,0.62617,0.086733,0.99128,13366.0,4678.5,41464.0,-153.64,-332.77,25.765,181.1,18.68,340.45,813930.0,340210.0,8976400.0,-394790.0,-3866900.0,-204230.0,1.305,0.14366,0.63666,0.019503
350,Gaia EDR3 6193365140302226432,Gaia EDR3 6193365144597198464,200.07,200.068,-24.8645,-24.8645,-132.27,0.021298,-129.99,0.022559,-58.422,0.015873,-56.696,0.019794,16.06,0.44281,17.807,0.13801,,,,,,,,,,,,,10.012,12.871,10.407,13.755,9.4836,11.934,8.454,8.801,8.429,9.903,9.387,9.024,11.933,274.91,98038726,98038725,81.777,43.804,93.321,0.53183,0.041247,0.9792,11224.0,4768.2,24924.0,-31.102,-209.46,146.15,179.8,13.196,348.45,978460.0,394980.0,4720300.0,-181580.0,-2148900.0,-83439.0,0.86955,0.040207,0.55754,0.014153
351,Gaia EDR3 5729561517612525696,Gaia EDR3 5730312350911266304,135.591,135.589,-16.4386,-16.4054,-76.439,0.014986,-75.987,0.029171,30.443,0.010954,29.773,0.022932,33.477,0.81758,,,,,,,,,,,,,,,12.613,15.23,13.489,16.611,11.676,14.045,9.593,10.419,9.813,11.582,12.45,11.863,11.284,216.25,308740714,308740741,83.617,54.913,92.386,0.86473,0.14617,0.99276,19274.0,4216.9,49873.0,-179.99,-359.31,-0.89338,179.51,24.544,335.5,628900.0,274390.0,11160000.0,-239700.0,-5370400.0,-120880.0,0.61804,0.015312,0.30823,0.0090703
352,Gaia EDR3 2210702925197739776,Gaia EDR3 2210703990348901760,353.91,353.862,67.8341,67.8665,137.46,0.01325,137.33,0.049286,61.806,0.014166,61.932,0.056855,-6.1903,0.89934,,,,,,,,,,,,,,,10.444,16.52,10.884,18.191,9.8723,15.267,8.703,9.179,8.773,12.702,13.536,12.923,11.001,155.25,427931899,427931960,38.316,12.043,60.46,0.35873,0.043579,0.6888,12820.0,6901.1,25097.0,-114.81,-279.21,35.677,179.54,19.042,342.79,1485000.0,784760.0,5442300.0,-241060.0,-1924800.0,-85694.0,0.8525,0.037957,0.18709,0.005169
353,Gaia EDR3 867007009181545088,Gaia EDR3 867007975550288896,115.746,115.737,22.7922,22.831,-84.244,0.016545,-84.401,0.056459,-112.77,0.014165,-113.11,0.046611,71.265,0.73823,,,,,,,,,,,,,,,11.843,16.004,12.58,17.622,11.035,14.757,9.266,10.029,9.433,12.146,13.027,12.43,11.499,142.05,62704499,62704474,125.39,107.18,157.49,0.48445,0.067293,0.7227,11851.0,5166.8,30573.0,-93.814,-266.78,74.077,178.6,27.948,331.92,771800.0,377590.0,5434800.0,-323230.0,-2707700.0,-166500.0,0.6671,0.016279,0.23465,0.0059155
354,Gaia EDR3 1658338794846641536,Gaia EDR3 1658339585120212864,210.546,210.494,57.936,57.9454,0.93073,0.011911,1.2218,0.03221,0.89245,0.013043,1.0287,0.034814,12.977,0.49051,,,,,,,,,,,,,,,10.37,15.628,10.804,17.217,9.8028,14.388,8.603,9.121,8.788,11.906,12.69,12.143,11.418,103.06,441660848,441659408,133.91,116.17,161.49,0.34239,0.044326,0.54041,2346.8,1221.8,4760.5,132.15,-34.311,303.44,179.07,24.731,334.54,81244.0,44885.0,345210.0,-30863.0,-207670.0,-12701.0,0.82805,0.033793,0.25697,0.0062893
355,Gaia EDR3 3672094684715138560,Gaia EDR3 3672091661058161664,209.6,209.632,5.60236,5.59036,-65.595,0.022247,-66.264,0.064888,-19.714,0.012901,-19.616,0.045602,-8.6611,0.28379,,,,,,,,,,,,,,,8.7576,15.946,9.0532,17.66,8.345,14.689,7.576,7.9,7.654,12.043,12.911,12.306,11.569,95.701,397102554,397102558,54.41,19.086,68.757,0.48275,0.082202,0.78196,2646.4,1361.5,5298.9,-47.23,-214.36,100.07,180.05,14.511,347.32,125300.0,61559.0,472670.0,-18132.0,-184240.0,-7870.4,1.1249,0.051014,0.23777,0.0061484
356,Gaia EDR3 1956478210309444864,Gaia EDR3 1956477729273114112,332.435,332.431,40.2918,40.2619,-16.901,0.0099039,-17.052,0.025758,4.0425,0.010912,3.794,0.028693,10.423,0.8872,,,,,,,,,,,,,,,12.694,15.819,13.584,17.411,11.781,14.591,9.766,10.608,9.915,12.007,12.877,12.273,11.193,180.48,119486051,119485999,71.087,34.671,83.966,0.72693,0.11621,0.94562,3250.8,1024.6,10558.0,152.13,-25.11,325.43,181.38,27.661,334.29,92562.0,40957.0,1354700.0,-31665.0,-593180.0,-14637.0,0.59775,0.014555,0.25456,0.0061435
357,Gaia EDR3 6239150217533125760,Gaia EDR3 6239101735942368128,232.286,232.291,-23.6995,-23.7315,41.074,0.018762,40.652,0.030177,-17.375,0.014611,-17.579,0.023244,7.4545,0.23522,,,,,,,,,,,,,,,9.4189,14.615,9.7414,15.891,8.968,13.501,8.089,8.451,8.179,11.141,12.0,11.403,10.423,162.44,422667679,422667709,84.263,53.054,87.861,0.56401,0.070941,0.98712,3040.5,1134.5,8713.6,67.629,-110.79,241.05,179.94,18.425,342.39,97663.0,40077.0,853120.0,-25394.0,-354590.0,-9543.0,1.0279,0.05929,0.40442,0.0096167
358,Gaia EDR3 2994507965358870784,Gaia EDR3 2994507175084883200,93.8452,93.8791,-13.4942,-13.4954,77.672,0.012105,77.473,0.011425,-100.21,0.011495,-100.14,0.01129,-19.616,0.36097,-17.66,1.1768,,,,,,,,,,,,,8.8203,12.924,9.1244,13.821,8.3873,11.996,7.546,7.907,7.634,9.998,10.83,10.195,10.99,387.83,33940300,33940299,84.623,57.442,89.555,0.81116,0.13418,0.99223,3711.4,979.53,11168.0,-100.02,-278.68,79.312,181.01,23.084,336.84,83475.0,36151.0,1391700.0,-34131.0,-653550.0,-17523.0,1.1014,0.084552,0.56903,0.013923
359,Gaia EDR3 5964311716912663808,Gaia EDR3 5964311476395869952,252.283,252.297,-44.3279,-44.3542,-47.377,0.019274,-47.722,0.047348,-22.737,0.013586,-22.823,0.03715,-6.2543,0.89122,,,,,,,,,,,,,,,12.392,15.486,13.215,17.009,11.516,14.278,9.615,10.378,9.729,11.713,12.585,12.004,10.813,134.99,245920833,245920407,114.62,101.35,152.03,0.50889,0.06718,0.86407,2480.0,1005.7,6589.3,123.43,-48.71,283.75,181.34,22.734,337.14,80320.0,35533.0,595940.0,-36482.0,-288060.0,-18622.0,0.63187,0.015664,0.30526,0.0085746
360,Gaia EDR3 5967278852114823808,Gaia EDR3 5967278890797677824,252.084,252.08,-44.7289,-44.7222,-42.875,0.02392,-41.861,0.034582,-104.21,0.018116,-103.91,0.027278,-16.652,0.35583,,,,,,,,,,,,,,,12.097,14.77,13.252,16.501,11.045,13.505,8.77,9.693,9.01,10.634,11.686,11.033,19.506,292.08,245736785,245736699,106.79,98.353,149.1,0.49648,0.037114,0.93919,2554.2,1157.3,5326.7,53.831,-119.88,203.08,180.15,11.1,345.79,123660.0,50622.0,499850.0,-71705.0,-355900.0,-16506.0,0.56724,0.013964,0.27687,0.0070908
361,Gaia EDR3 5400618944600593536,Gaia EDR3 5400618944600592768,167.751,167.755,-35.5456,-35.5516,-368.14,0.016412,-367.82,0.03126,-55.646,0.013638,-55.343,0.02526,-12.222,0.28764,,,,,,,,,,,,,,,10.917,14.972,11.669,16.49,10.103,13.765,8.278,9.06,8.431,11.283,12.098,11.533,20.022,319.72,23356398,23356403,63.335,27.414,78.416,0.5499,0.077617,0.85192,2923.2,1142.8,8335.0,-75.757,-249.8,88.29,181.27,26.446,335.86,102050.0,45913.0,904350.0,-32330.0,-393020.0,-14453.0,0.63285,0.015673,0.19646,0.004786
362,Gaia EDR3 4084430820954393088,Gaia EDR3 4084430820954385664,289.873,289.88,-18.3203,-18.3249,203.42,0.020848,203.78,0.032812,-482.12,0.018767,-483.49,0.02836,,,,,,,,,,,,,,,,,13.726,15.114,15.077,16.717,12.583,13.876,10.327,11.02,10.523,11.456,12.2,11.677,21.327,292.84,11944650,11944635,78.288,45.416,86.495,0.84526,0.1424,0.97982,4052.2,972.28,11439.0,-21.187,-199.54,156.41,179.3,25.878,334.13,79376.0,34573.0,1395200.0,-28512.0,-659630.0,-13622.0,0.29344,0.0075025,0.16969,0.0042986
363,Gaia EDR3 4386909557826748928,Gaia EDR3 4386908806210065536,258.179,258.183,1.53471,1.52959,-150.21,0.016025,-151.11,0.026427,33.241,0.011857,33.207,0.019428,-67.638,1.2652,,,,,,,,,,,,,,,12.659,15.011,13.818,16.598,11.605,13.782,9.379,10.224,9.712,11.252,12.064,11.455,20.443,344.3,382654927,382654936,86.791,60.393,96.756,0.5,0.038441,0.98728,2812.0,1148.2,6544.1,-142.62,-321.55,36.53,180.05,12.45,345.56,132480.0,51551.0,701420.0,-68769.0,-413630.0,-25420.0,0.45414,0.01073,0.19493,0.0048774
364,Gaia EDR3 4499111871881465472,Gaia EDR3 4499111833225742720,267.368,267.372,12.3836,12.3783,-39.884,0.011887,-39.589,0.013354,-107.33,0.013123,-109.29,0.0147,-45.668,0.82719,,,,,,,,,,,,,,,13.044,13.046,14.212,14.213,11.98,11.978,9.748,10.565,9.987,9.763,10.569,10.001,19.217,441.91,44388076,44388069,115.05,101.91,152.19,0.48994,0.063314,0.84923,100.35,41.253,256.86,-37.981,-210.26,120.39,180.47,21.854,338.13,775.0,342.34,5318.8,1644.4,-711.65,1815.7,0.41783,0.0097752,0.41529,0.0096956
365,Gaia EDR3 3338217323127288704,Gaia EDR3 3338218079042629632,83.4423,83.4421,10.3797,10.381,-1.7116,0.016753,-2.3444,0.048344,-34.934,0.012106,-34.238,0.0349,13.236,1.7503,,,,,,,,,,,,,,,11.85,15.808,12.438,17.071,11.153,14.631,9.636,10.269,9.759,12.188,13.013,12.514,9.0112,172.99,435931768,435935005,29.616,12.343,46.316,0.12112,0.014186,0.39498,94.615,66.958,152.39,173.82,6.952,330.21,180.07,15.745,344.73,1101.6,803.02,2757.1,1614.1,187.47,1921.1,0.71296,0.022048,0.29497,0.0089279
366,Gaia EDR3 6547461180695765248,Gaia EDR3 6547461180695765120,340.597,340.597,-38.9853,-38.9865,111.12,0.013761,109.39,0.021918,-59.013,0.013418,-58.576,0.020628,,,,,,,,,,,,,,,,,12.251,14.629,12.933,15.706,11.458,13.573,9.62,10.375,9.782,11.389,12.189,11.59,8.891,254.7,214568768,214568379,90.327,89.924,93.228,0.64068,0.15224,0.99585,118.11,54.305,257.45,-140.75,-320.7,39.183,180.18,8.4369,350.54,827.81,373.35,3853.8,1400.6,-977.26,1732.6,0.75221,0.024208,0.42685,0.01055
367,Gaia EDR3 6684790316149867776,Gaia EDR3 6684790320446668672,294.901,294.9,-45.1862,-45.1862,47.644,0.01117,47.795,0.017903,-20.726,0.0089648,-21.721,0.013823,-13.604,0.62286,,,,,,,,,,,,,,,12.242,14.178,12.92,15.318,11.467,13.107,9.732,10.445,9.897,10.795,11.649,11.019,9.1409,264.84,143463572,143463573,123.52,107.36,157.07,0.43326,0.058411,0.72714,86.571,38.779,203.85,128.7,-42.199,285.58,180.06,23.941,336.6,677.37,323.62,3900.3,1703.7,-130.22,1856.8,0.66906,0.016849,0.51216,0.012546
368,Gaia EDR3 1227281441634058752,Gaia EDR3 1227281445929306624,217.008,217.009,12.7037,12.7045,-23.511,0.01573,-22.167,0.057956,3.1716,0.013632,4.2742,0.05424,-33.982,1.7897,,,,,,,,,,,,,,,12.833,16.514,13.61,17.777,11.987,15.25,10.104,10.897,10.245,,,,9.007,267.87,141286438,1000109668,73.151,32.09,79.628,0.4074,0.027375,0.92042,706.28,307.53,1449.4,-150.49,-323.41,-10.909,180.08,16.342,347.71,12357.0,4695.0,48037.0,-781.72,-24659.0,881.37,0.61723,0.015098,0.24957,0.012239
369,Gaia EDR3 2477335010324830592,Gaia EDR3 2477335010324830720,21.4775,21.4783,-8.54913,-8.55005,-17.375,0.027786,-17.313,0.036262,-71.374,0.01119,-72.807,0.014949,6.9728,2.3644,,,,,,,,,,,,,,,12.877,14.765,13.859,15.992,11.908,13.65,9.818,10.667,10.005,,,,8.7468,226.35,299102353,630110260,107.9,97.704,156.6,0.89149,0.66606,0.98662,860.91,470.77,1812.3,-139.97,-312.52,36.992,180.16,8.476,347.9,15512.0,9322.8,70415.0,948.14,117.58,1166.6,0.67215,0.016934,0.51245,0.015857
370,Gaia EDR3 5159454224530146688,Gaia EDR3 5159454228825761024,46.2152,46.2151,-13.0573,-13.0587,29.596,0.014462,29.734,0.040211,-41.287,0.013076,-39.092,0.037936,-13.063,1.0489,,,,,,,,,,,,,,,11.869,15.44,12.524,16.752,11.121,14.217,9.499,10.194,9.653,11.739,12.537,11.962,9.3949,237.14,98855414,98855415,66.84,27.654,75.825,0.39386,0.032509,0.85748,691.49,310.73,1412.5,54.871,-85.886,224.92,179.12,14.288,342.47,11776.0,4788.3,46408.0,-3836.1,-29507.0,-78.858,0.74053,0.023658,0.34789,0.0096745
371,Gaia EDR3 5701914469532150400,Gaia EDR3 5701914473828987904,128.182,128.183,-23.5149,-23.5144,32.634,0.011992,31.315,0.028088,-38.329,0.013153,-41.123,0.031034,-8.5328,0.34145,,,,,,,,,,,,,,,11.828,15.28,12.46,16.578,11.09,14.04,9.536,10.18,9.636,11.484,12.31,11.705,8.6713,221.37,434425919,434425917,125.89,107.96,157.47,0.4552,0.063178,0.687,700.03,313.33,1723.0,173.06,-0.5732,337.01,179.5,26.982,333.45,10383.0,5129.4,66144.0,-2512.1,-32264.0,-358.99,0.78903,0.0262,0.41684,0.010838
372,Gaia EDR3 1006619770157793152,Gaia EDR3 1006621281985546240,98.4284,98.3766,61.392,61.3907,-51.087,0.016269,-51.25,0.019053,-6.9099,0.013498,-7.2814,0.016828,-13.769,0.53404,,,,,,,,,,,,,,,10.921,14.316,11.483,15.09,10.251,13.373,8.806,9.416,8.88,11.078,11.868,11.295,13.009,383.96,55447909,55447907,73.229,32.584,80.799,0.44999,0.042192,0.92523,786.46,328.71,1754.6,18.85,-154.79,170.73,180.82,17.068,344.92,13143.0,5251.9,64769.0,-1312.5,-32700.0,641.91,0.72426,0.022581,0.33983,0.0081484
373,Gaia EDR3 6664336998988943488,Gaia EDR3 6664336071275866240,289.446,289.45,-45.1997,-45.222,9.7618,0.015076,10.524,0.018423,-72.845,0.014843,-73.546,0.019392,-24.169,0.51707,,,,,,,,,,,,,,,9.9673,13.565,10.442,14.835,9.38,12.462,8.171,8.695,8.315,10.09,10.983,10.32,13.218,252.36,61850799,61850828,47.061,16.24,63.258,0.47287,0.16167,0.70599,763.65,413.28,1516.3,150.09,-15.945,299.51,180.59,14.247,346.0,13179.0,7168.8,50379.0,-77.486,-2017.7,1094.8,0.87582,0.040332,0.49233,0.011738
374,Gaia EDR3 2474075542464736384,Gaia EDR3 2474075061428399616,13.2313,13.2195,-8.92656,-8.94544,-98.47,0.02172,-98.306,0.031904,-236.41,0.018687,-235.92,0.029035,-21.184,0.25987,,,,,,,,,,,,,,,9.8074,14.774,10.213,16.124,9.2699,13.629,8.196,8.659,8.311,11.3,12.067,11.523,13.336,306.95,4008295,4008299,36.619,12.023,54.418,0.39016,0.18981,0.62694,657.96,393.38,1265.1,19.175,-143.55,171.15,180.9,16.18,341.74,11425.0,7116.3,41043.0,222.93,-521.93,1410.9,0.86011,0.037856,0.29841,0.0073999
375,Gaia EDR3 6458626310529028352,Gaia EDR3 6458626271874014208,323.939,323.93,-58.2724,-58.2942,72.978,0.012884,72.885,0.012882,-5.1275,0.012539,-5.0996,0.012881,-0.90081,1.3996,-1.9424,1.6429,,,,,,,,,,,,,10.595,12.577,11.127,13.525,9.9459,11.626,8.601,9.174,8.738,9.546,10.396,9.745,13.194,392.92,316830752,316830745,134.78,114.69,166.1,0.69619,0.45372,0.84148,858.65,476.27,1787.2,-166.25,-323.09,3.0765,179.78,13.062,341.59,14449.0,8604.2,62547.0,512.16,-498.51,775.12,0.76259,0.026117,0.57705,0.014128
376,Gaia EDR3 3266980170921153920,Gaia EDR3 3266980243936341248,48.7714,48.7554,1.03805,1.05278,362.28,0.019042,361.83,0.019108,116.27,0.018915,117.01,0.020177,88.721,0.28465,,,,,,,,,,,,,,,10.037,13.885,10.421,14.917,9.523,12.877,8.451,8.905,8.455,10.855,11.622,11.043,12.878,396.0,274060801,274060808,106.76,98.818,150.71,0.63774,0.17307,0.95499,673.04,319.67,1435.2,-118.17,-280.57,56.257,180.57,10.753,350.23,10029.0,4745.8,45146.0,557.24,-2361.6,1095.4,0.80045,0.032342,0.37735,0.0091707
377,Gaia EDR3 4422829919807419776,Gaia EDR3 4422829988526897920,235.639,235.617,0.868611,0.878793,-168.33,0.018157,-166.96,0.041178,27.661,0.015135,26.714,0.036905,-12.111,0.27288,,,,,,,,,,,,,,,9.5665,15.724,9.9691,17.357,9.029,14.49,7.953,8.383,8.078,12.002,12.77,12.237,12.926,133.66,459420739,459420735,56.383,23.624,74.507,0.51596,0.072432,0.73365,747.98,316.24,2042.4,-131.0,-298.56,42.897,180.94,28.201,332.64,9787.1,4731.5,77660.0,-2153.7,-34038.0,-312.93,0.94346,0.047439,0.21649,0.0055782
378,Gaia EDR3 913794733636069376,Gaia EDR3 913797761590208000,131.975,131.959,43.0443,43.0681,2.8176,0.019648,2.4083,0.032626,-66.279,0.020395,-66.268,0.030676,12.109,0.6656,,,,,,,,,,,,,,,12.821,15.152,13.882,16.71,11.805,13.933,9.634,10.483,9.835,11.372,12.206,11.687,14.115,206.59,117931704,117931694,54.018,22.436,72.858,0.46962,0.06415,0.74844,8315.5,3621.9,21211.0,-40.591,-211.88,130.39,180.39,27.487,331.97,387730.0,189050.0,2679200.0,-154660.0,-1307600.0,-75213.0,0.54335,0.013168,0.2702,0.0065344
379,Gaia EDR3 4178940270630655872,Gaia EDR3 4178940304990399232,270.453,270.43,-1.55341,-1.5523,-87.1,0.019587,-88.129,0.027774,-82.567,0.017475,-81.959,0.023702,-11.789,0.74869,,,,,,,,,,,,,,,11.019,15.111,11.614,16.469,10.314,13.967,8.752,9.448,8.853,11.623,12.427,11.914,14.499,271.53,104962502,104962505,64.06,27.568,78.704,0.52759,0.062526,0.87435,8638.2,3443.7,23120.0,-68.85,-230.24,104.89,179.16,22.382,336.48,378230.0,167120.0,2907400.0,-178090.0,-1439900.0,-85466.0,0.66729,0.016274,0.23608,0.0060192
380,Gaia EDR3 262769539441588608,Gaia EDR3 262768920966527616,78.5492,78.5912,51.6581,51.6667,122.4,0.021204,122.77,0.096362,-20.744,0.018621,-20.422,0.082724,47.949,0.57674,,,,,,,,,,,,,,,10.971,16.943,11.529,18.778,10.299,15.658,8.826,9.461,8.924,13.06,13.87,13.336,13.48,86.532,446109970,446109996,43.522,16.017,63.575,0.28591,0.029195,0.62031,8091.3,4311.2,15949.0,-35.397,-189.04,132.67,179.22,18.336,339.74,492300.0,258640.0,1840300.0,-252270.0,-1188100.0,-55666.0,0.7013,0.02073,0.13074,0.0033981
381,Gaia EDR3 2913716847383081728,Gaia EDR3 2913717019181764480,92.9127,92.904,-22.8965,-22.8735,-15.471,0.0083914,-15.58,0.019985,32.921,0.012529,33.19,0.026753,38.44,0.13258,,,,,,,,,,,,,,,8.6958,15.52,9.0266,17.228,8.2426,14.256,7.434,7.752,7.505,11.546,12.439,11.86,13.414,209.2,124377825,124377808,20.513,5.9209,40.394,0.1016,0.0086426,0.47784,8515.4,6267.8,14260.0,135.03,-21.328,294.15,180.74,11.705,345.42,561780.0,452050.0,1551300.0,-362260.0,-1091200.0,-9310.3,1.089,0.060064,0.26582,0.0064971
382,Gaia EDR3 5796926808343028096,Gaia EDR3 5796927877800107520,221.987,221.858,-72.4232,-72.3826,-92.437,0.0091816,-91.673,0.040329,150.62,0.012214,150.48,0.055408,312.59,0.75358,,,,,,,,,,,,,,,11.712,16.686,12.174,18.272,11.114,15.458,9.86,10.408,9.944,12.942,13.746,13.164,6.0318,219.2,402385300,402385163,16.683,4.6214,33.257,0.7844,0.64887,0.92524,29709.0,13549.0,66526.0,-92.798,-247.19,69.515,178.16,31.283,335.12,3116000.0,1457000.0,15851000.0,-3062500.0,-15802000.0,-1396300.0,0.86469,0.04228,0.30995,0.009762
383,Gaia EDR3 4691057293232065408,Gaia EDR3 4691060660486423168,19.2731,19.1792,-69.5726,-69.5198,3.6417,0.01684,3.3451,0.040488,30.524,0.013422,30.139,0.037249,-16.269,0.37766,,,,,,,,,,,,,,,11.007,15.911,11.338,17.12,10.53,14.793,9.615,10.008,9.662,12.463,13.315,12.711,6.1352,296.76,52196631,52196610,105.53,94.146,140.92,0.77656,0.12451,0.96657,10911.0,3138.9,33889.0,60.025,-115.93,237.88,180.28,26.655,334.45,372480.0,164560.0,5837700.0,-136620.0,-2712700.0,-66809.0,0.92637,0.043453,0.37988,0.0096121
384,Gaia EDR3 5139110583652500480,Gaia EDR3 5139113847827645056,25.1179,25.0613,-20.1318,-20.1081,-7.7252,0.016808,-7.7586,0.059485,10.309,0.011148,10.502,0.042849,-4.5864,0.44307,,,,,,,,,,,,,,,10.233,16.937,10.5,18.389,9.8402,15.76,9.123,9.417,9.148,13.356,14.157,13.515,5.9473,128.05,164696946,164696951,80.188,44.108,95.486,0.69175,0.093626,0.98052,11222.0,3592.1,33160.0,90.083,-87.792,268.61,179.73,21.626,336.85,476270.0,202330.0,5674700.0,-220970.0,-2607900.0,-104290.0,1.1011,0.052214,0.25843,0.007764
385,Gaia EDR3 3172271885734188160,Gaia EDR3 3172272435489418240,67.9349,67.9824,-16.3439,-16.3124,44.142,0.014361,44.29,0.10386,18.528,0.014726,18.125,0.10185,29.891,1.3465,,,,,,,,,,,,,,,10.602,18.154,10.919,19.899,10.135,16.86,9.271,9.613,9.322,14.133,14.987,14.457,5.9919,146.56,117645834,117648185,92.955,77.639,120.78,0.73408,0.11357,0.99065,11673.0,3526.8,37821.0,-162.4,-341.61,16.739,179.86,21.835,336.82,406430.0,174680.0,6134600.0,-183800.0,-2693000.0,-95950.0,1.0311,0.058576,0.17927,0.0075333
386,Gaia EDR3 1923928646036904960,Gaia EDR3 1924022688640299008,352.961,353.009,41.835,41.8853,59.383,0.013357,59.082,0.037633,-11.854,0.016491,-11.818,0.046354,-5.9045,0.44929,,,,,,,,,,,,,,,11.333,16.634,11.765,18.219,10.784,15.408,9.723,10.117,9.796,12.817,13.682,13.068,5.8702,201.54,333278519,333278540,116.65,100.6,151.8,0.64524,0.099249,0.88014,11117.0,3929.8,34380.0,142.06,-31.475,316.44,179.52,28.886,331.6,507380.0,232390.0,6013400.0,-197270.0,-2606300.0,-99866.0,0.94505,0.04113,0.32987,0.0091965
387,Gaia EDR3 3321197948280243200,Gaia EDR3 3321197364164988544,86.2168,86.1882,5.88462,5.8393,20.55,0.018828,20.293,0.12995,-3.2506,0.013047,-2.3545,0.10926,,,,,,,,,,,,,,,,,10.786,17.999,11.162,20.057,10.283,16.666,9.348,9.727,9.398,13.821,14.685,14.081,5.9971,90.06,200002679,200002737,127.27,114.89,159.7,0.29307,0.019199,0.66189,3977.2,2085.1,7424.1,-75.01,-214.17,88.125,179.18,19.603,345.84,208310.0,99625.0,669360.0,-50694.0,-379540.0,-19373.0,1.0154,0.061949,0.20544,0.0084495
388,Gaia EDR3 1077526858418886144,Gaia EDR3 1077527068873432832,153.617,153.477,71.4962,71.4692,5.7917,0.0094907,5.6433,0.044586,-26.713,0.014008,-27.106,0.053454,-44.491,0.60489,,,,,,,,,,,,,,,12.044,16.564,12.493,17.875,11.459,15.409,10.252,10.776,10.321,13.069,13.844,13.237,5.7991,265.98,103685906,103685735,131.7,116.29,163.25,0.44981,0.13043,0.69593,3824.1,2056.7,7578.9,-137.61,-303.39,11.076,180.11,13.388,345.57,172640.0,91595.0,647910.0,-124170.0,-493440.0,-61088.0,0.79139,0.030092,0.30518,0.0083535
389,Gaia EDR3 6900519720199584128,Gaia EDR3 6900518174011477120,310.718,310.668,-11.7656,-11.7861,10.438,0.015431,10.187,0.16566,46.199,0.011976,46.383,0.12135,-12.879,0.83005,,,,,,,,,,,,,,,12.163,18.222,12.618,19.869,11.561,16.967,10.304,10.834,10.372,14.287,15.276,14.716,6.0332,157.97,205740161,205740141,100.75,94.834,138.93,0.54098,0.064027,0.96919,4945.3,1913.2,13523.0,110.01,-56.911,286.41,180.02,18.297,341.96,210090.0,86322.0,1622200.0,-55750.0,-712720.0,-22527.0,0.75404,0.025037,0.16243,0.0073928
390,Gaia EDR3 3143787903142908544,Gaia EDR3 3143789174456818688,118.902,118.92,6.41105,6.45892,14.472,0.019625,14.314,0.044183,-9.0429,0.015005,-8.9339,0.034659,-5.6462,0.37,,,,,,,,,,,,,,,11.179,15.926,11.539,17.189,10.686,14.813,9.725,10.101,9.778,12.507,13.362,12.746,5.7359,164.46,468952870,468966274,72.156,30.923,78.774,0.40067,0.017634,0.91181,3726.8,1667.5,7418.5,-31.288,-172.18,140.57,179.89,11.986,344.01,251510.0,95024.0,891680.0,-130050.0,-618270.0,-28998.0,0.94126,0.046427,0.39246,0.0099646
391,Gaia EDR3 5886023813287535616,Gaia EDR3 5886023808961072256,234.46,234.461,-52.5732,-52.5723,-12.293,0.019741,-12.561,0.059161,-19.966,0.020661,-19.392,0.063777,2.7677,1.7597,,,,,,,,,,,,,,,11.38,15.875,11.794,17.216,10.833,14.605,9.735,10.182,9.831,11.986,12.86,12.286,5.8881,150.03,300711079,300711090,129.81,113.92,160.13,0.33962,0.042831,0.60798,2915.6,1465.6,6001.0,-115.79,-270.38,53.849,180.91,22.002,336.96,111250.0,57712.0,478160.0,-36467.0,-272070.0,-15914.0,0.92739,0.050345,0.47379,0.014075
392,Gaia EDR3 2591767056647091840,Gaia EDR3 2591767060942478080,19.5251,19.5239,16.3941,16.3942,-2.917,0.017877,-0.9718,0.074169,-48.745,0.010553,-47.93,0.040026,18.673,1.5866,,,,,,,,,,,,,,,12.326,16.195,12.829,17.413,11.689,14.971,10.304,10.881,10.428,12.527,13.401,12.815,5.8519,150.81,58843134,58843133,95.301,91.916,123.91,0.72808,0.11914,0.99171,5001.0,1548.9,16378.0,42.629,-136.43,219.81,178.89,21.409,336.76,203890.0,87870.0,3021400.0,-91021.0,-1378500.0,-48779.0,0.76973,0.026146,0.38553,0.010958
393,Gaia EDR3 3752384184871262976,Gaia EDR3 3752384184871262848,155.664,155.665,-14.6172,-14.6176,-29.264,0.019387,-28.369,0.099608,-25.054,0.019065,-24.179,0.096013,11.572,0.28411,,,,,,,,,,,,,,,11.663,17.093,12.114,18.251,11.077,15.803,9.917,10.36,10.012,13.083,14.025,11.118,5.8236,138.61,101227102,101227103,93.506,91.445,119.5,0.6526,0.16439,0.99429,4844.7,2250.6,10482.0,29.896,-145.73,208.92,179.81,9.4417,351.33,244910.0,112070.0,1126400.0,-33326.0,-113200.0,-19238.0,0.90313,0.040245,0.30286,0.012311
394,Gaia EDR3 5977105123143047680,Gaia EDR3 5977105123143047552,257.817,257.818,-35.3886,-35.3892,-6.1891,0.017695,-6.349,0.070848,-31.03,0.01138,-31.446,0.044569,-14.629,2.2128,,,,,,,,,,,,,,,12.665,16.084,13.244,17.456,11.961,14.87,10.451,11.073,10.604,12.272,13.14,12.553,5.7156,127.33,45581006,45581011,98.827,94.731,136.63,0.47127,0.043367,0.97484,4003.6,1624.6,9072.0,35.406,-141.01,197.63,179.65,13.923,344.36,171490.0,65653.0,866360.0,-84652.0,-544580.0,-37059.0,0.76735,0.026079,0.44119,0.011745
395,Gaia EDR3 1844904649407260928,Gaia EDR3 1844904649407260416,316.623,316.625,26.92,26.9204,0.85125,0.016608,0.066734,0.022757,-36.505,0.018806,-38.374,0.027712,-4.7075,0.39856,,,,,,,,,,,,,,,11.811,14.86,12.277,16.111,11.216,13.712,9.98,10.494,10.103,11.304,12.161,11.531,6.0586,187.4,126808134,126808132,89.009,80.366,89.694,0.72516,0.11572,0.99681,466.66,141.62,1535.0,-116.53,-296.36,62.955,181.44,21.593,340.35,2851.5,1221.5,43588.0,1076.9,-17476.0,1573.0,0.84908,0.037633,0.56627,0.014017
396,Gaia EDR3 4735498316275828992,Gaia EDR3 4735498311980512128,48.1524,48.1545,-51.7508,-51.7512,72.81,0.01055,71.83,0.0285,61.271,0.012302,61.707,0.033038,12.238,0.78374,,,,,,,,,,,,,,,12.765,15.916,13.313,17.026,12.084,14.829,10.602,11.225,10.674,12.575,13.441,12.844,5.9443,328.63,200725894,200725892,64.116,28.788,79.88,0.67656,0.10599,0.86112,337.37,116.9,1100.1,-93.533,-265.72,81.631,180.08,28.335,330.0,2030.9,927.6,26781.0,1171.1,-8892.8,1559.4,0.69631,0.020811,0.37163,0.010453
397,Gaia EDR3 6211620611036854400,Gaia EDR3 6211620606738483712,226.336,226.337,-30.9295,-30.9283,3.2906,0.019913,3.5502,0.10551,12.967,0.021634,12.937,0.11288,2.4243,3.9422,,,,,,,,,,,,,,,12.56,17.192,13.159,18.648,11.838,15.882,10.251,10.889,10.445,13.051,13.91,11.425,5.8918,107.83,75816007,75816009,131.09,118.61,161.12,0.25695,0.021006,0.57004,340.07,185.99,620.57,22.7,-114.91,186.56,179.79,19.354,345.8,4075.5,2104.8,12828.0,857.93,-5459.7,1564.3,0.80277,0.026908,0.30978,0.010644
398,Gaia EDR3 6750584095522178304,Gaia EDR3 6750584099820543232,301.554,301.553,-28.476,-28.4748,4.86,0.014741,5.2886,0.033489,8.654,0.0094624,8.4049,0.020921,16.108,0.62902,,,,,,,,,,,,,,,12.146,15.117,12.659,16.253,11.501,14.035,10.166,10.725,10.265,11.682,12.576,11.907,5.9299,152.59,301372913,301372914,63.002,27.423,78.877,0.58233,0.088816,0.83935,376.02,142.28,1157.5,175.09,0.52108,341.58,179.97,27.357,333.01,2589.3,1183.0,27452.0,1099.6,-8990.9,1554.6,0.8179,0.031434,0.51628,0.012763
399,Gaia EDR3 4201528530130272128,Gaia EDR3 4201528530137842816,289.94,289.941,-8.33105,-8.33143,5.2905,0.016539,6.118,0.027565,-33.281,0.013768,-31.54,0.022935,16.556,0.66251,,,,,,,,,,,,,,,12.082,14.519,12.602,15.535,11.433,13.501,10.098,10.613,10.182,11.261,12.149,11.434,5.8953,94.837,3404640,3404643,114.13,103.08,155.7,0.62442,0.19429,0.9117,286.08,140.34,606.16,-50.449,-210.01,121.92,180.37,10.749,349.83,2451.0,1203.4,10802.0,1663.3,1060.6,1779.9,0.84954,0.037446,0.58857,0.014614
400,Gaia EDR3 4749715517019131136,Gaia EDR3 4749715718881882752,49.8422,49.8403,-48.8321,-48.8307,-17.357,0.010524,-17.468,0.011306,-36.577,0.012679,-37.377,0.012962,0.36328,1.1164,-1.1676,1.5162,,,,,,,,,,,,,9.0847,12.373,9.3267,12.989,8.7299,11.627,8.108,8.34,8.146,10.017,10.707,10.187,7.6901,342.65,354822929,354822928,130.13,113.21,159.88,0.36524,0.047935,0.6018,368.16,181.28,780.28,-27.935,-187.95,143.84,179.89,24.572,335.15,3514.5,1838.5,16418.0,712.99,-7433.4,1400.2,1.2927,0.056449,0.69951,0.021488
401,Gaia EDR3 6068151832724605696,Gaia EDR3 6068151828422587904,199.52,199.522,-53.2125,-53.2137,-43.306,0.015685,-42.4,0.01483,-21.806,0.013721,-18.895,0.012413,7.8253,1.6281,7.9427,0.81673,,,,,,,,,,,,,8.9489,11.956,9.192,12.505,8.5943,11.262,8.001,8.206,8.026,9.81,10.397,9.894,7.4687,76.506,245304710,245304716,67.0,24.709,77.627,0.63784,0.20583,0.91974,358.49,174.0,777.46,17.149,-155.72,173.73,179.67,10.78,349.07,3545.8,1737.6,16412.0,1508.4,670.05,1681.7,1.3766,0.06538,0.78608,0.028172
402,Gaia EDR3 5861766456507789696,Gaia EDR3 5861766452145100416,192.804,192.803,-64.9208,-64.9226,53.115,0.011651,52.767,0.017064,-20.028,0.015375,-18.759,0.017074,14.069,0.82044,12.273,5.2726,,,,,,,,,,,,,8.8892,12.861,9.1724,13.586,8.4804,12.037,7.749,8.028,7.817,10.231,10.951,10.335,7.8657,218.97,435318065,435313383,139.33,122.53,163.11,0.25461,0.031837,0.45588,322.47,186.31,602.53,-74.125,-237.8,97.386,180.73,22.116,337.84,2932.8,1764.1,10260.0,894.03,-4429.0,1613.4,1.3846,0.091412,0.63995,0.015727
403,Gaia EDR3 1981718255641175168,Gaia EDR3 1981716778171127296,338.161,338.159,43.1431,43.1437,-43.248,0.013301,-43.423,0.010192,-49.262,0.015559,-49.823,0.011993,11.315,0.28892,11.967,0.35417,,,,,,,,,,,,,9.7679,11.696,10.084,12.224,9.3223,11.043,8.477,8.806,8.538,9.633,10.239,9.732,7.9569,286.14,200290163,200290166,113.07,103.41,154.87,0.53779,0.097757,0.89644,306.24,145.09,633.88,170.75,19.497,341.72,179.83,12.89,349.16,2932.7,1312.6,11986.0,1546.7,-3367.0,1760.7,1.0874,0.069308,0.78423,0.026519
404,Gaia EDR3 2223712518574078592,Gaia EDR3 2223712518574079360,324.774,324.778,68.7596,68.7599,-11.087,0.014221,-10.826,0.013515,-28.126,0.01428,-28.208,0.013154,-1.8145,1.6645,-1.7387,1.0322,,,,,,,,,,,,,8.9653,11.094,9.2017,11.51,8.6234,10.536,8.023,8.222,8.083,9.449,9.872,9.529,7.633,276.39,256429736,256429735,64.907,29.657,80.242,0.69539,0.10851,0.87056,1780.3,610.13,5904.1,145.57,-29.375,319.01,179.24,28.965,331.24,31953.0,14459.0,435250.0,-10600.0,-175920.0,-4638.5,1.3521,0.06376,0.8605,0.033547
405,Gaia EDR3 57460310166762752,Gaia EDR3 57463260807364352,52.4464,52.4443,18.7382,18.7386,-7.7883,0.01904,-6.7679,0.018337,-44.867,0.016203,-45.441,0.015648,-30.771,0.94612,-30.545,2.5711,,,,,,,,,,,,,8.9247,12.569,9.1733,13.282,8.5624,11.765,7.948,8.192,8.001,10.039,10.768,10.134,8.0274,166.14,26019590,26019589,93.922,91.968,120.36,0.45776,0.035781,0.98979,1529.2,629.98,3347.7,13.957,-155.98,192.44,180.72,14.788,348.02,50409.0,18887.0,231360.0,-9552.3,-122280.0,-2469.9,1.3196,0.050968,0.66059,0.016258
406,Gaia EDR3 5173468908975401856,Gaia EDR3 5173469149494102272,43.3636,43.3623,-8.84804,-8.84662,62.926,0.024811,64.61,0.017264,-4.4126,0.02194,-4.6632,0.0152,19.204,0.16555,,,,,,,,,,,,,,,7.7219,12.236,8.0986,12.83,7.23,11.514,6.204,6.628,6.336,9.767,10.278,9.814,7.9413,191.29,36883072,36883071,83.778,51.912,87.601,0.63161,0.088503,0.98821,1837.6,641.43,5925.0,125.9,-52.467,300.81,179.79,20.857,340.56,38994.0,16379.0,459820.0,-9796.7,-177910.0,-3214.0,1.6824,0.13811,0.76406,0.026078
407,Gaia EDR3 526900407423975808,Gaia EDR3 526900407423975680,13.5732,13.578,69.0471,69.0477,-93.731,0.011899,-93.223,0.011648,-36.912,0.013549,-35.985,0.011679,-33.13,0.45278,,,,,,,,,,,,,,,9.5942,10.017,9.9063,10.347,9.1554,9.5566,8.35,8.664,8.442,8.691,9.022,8.772,7.6858,261.36,351697502,351697503,18.559,5.0655,37.414,0.86371,0.80892,0.94093,5093.8,2612.6,10641.0,-173.89,-327.47,-6.1001,180.07,38.207,337.22,232040.0,120190.0,987980.0,-226300.0,-982130.0,-114370.0,1.1909,0.057829,1.0623,0.059084
408,Gaia EDR3 1622304500269633152,Gaia EDR3 1622304495974316544,243.146,243.149,57.795,57.7959,-16.394,0.016405,-16.782,0.012865,-3.2309,0.015908,-4.6459,0.013562,4.3523,0.26891,,,,,,,,,,,,,,,8.6021,11.138,8.8433,11.527,8.2555,10.574,7.633,7.853,7.689,9.189,9.495,9.164,7.6142,395.07,207428179,207428180,72.703,34.816,83.276,0.62093,0.093541,0.93538,1747.7,625.54,5624.8,93.668,-74.639,269.74,178.06,23.397,335.05,40951.0,17869.0,481820.0,-17123.0,-191090.0,-8583.2,1.5163,0.11261,0.86512,0.050726
409,Gaia EDR3 4916384643518409472,Gaia EDR3 4916384437359979776,26.5275,26.5298,-51.8889,-51.8979,18.512,0.010989,18.581,0.020276,-51.54,0.013207,-51.21,0.023893,-24.183,0.59339,,,,,,,,,,,,,,,11.477,15.156,11.855,16.201,10.951,14.137,9.869,10.3,9.978,12.038,12.804,12.247,6.1566,200.41,229142636,229142635,153.48,135.76,170.46,0.14458,0.041742,0.46089,1182.5,850.55,1977.8,81.953,-76.456,232.5,179.9,15.438,340.11,30566.0,23270.0,82511.0,-19997.0,-57487.0,986.3,0.85385,0.037499,0.44717,0.01078
410,Gaia EDR3 5740790181327014400,Gaia EDR3 5740790284406228736,144.207,144.207,-9.48129,-9.4729,-6.6296,0.016436,-6.3794,0.040496,-9.9049,0.015447,-10.175,0.038385,16.353,1.2946,,,,,,,,,,,,,,,11.613,15.867,12.015,17.098,11.067,14.766,9.957,10.409,10.041,12.455,13.286,12.7,5.79,85.911,47056159,47056163,104.42,95.883,155.03,0.93426,0.78092,0.99439,2079.2,1167.3,4321.0,-118.73,-293.94,59.399,179.99,7.8043,347.69,68481.0,42613.0,303490.0,-1245.3,-3356.3,-708.19,0.87531,0.039676,0.39865,0.010391
411,Gaia EDR3 6460071309326198912,Gaia EDR3 6460071309326200320,323.685,323.673,-55.9817,-55.9765,76.688,0.013022,76.255,0.035629,-86.93,0.013026,-86.869,0.038832,-5.671,0.43947,,,,,,,,,,,,,,,10.854,16.026,11.257,17.65,10.319,14.779,9.308,9.805,9.38,12.082,12.966,12.303,5.8621,63.805,316788415,316788413,71.249,35.667,82.368,0.78954,0.13036,0.9372,2196.3,637.85,6901.2,147.56,-29.09,322.95,179.13,27.436,331.99,36303.0,16084.0,572430.0,-12072.0,-269580.0,-5378.7,0.96552,0.062414,0.44892,0.011104
412,Gaia EDR3 2755989597975594496,Gaia EDR3 2755989602271153280,5.17578,5.18245,13.4536,13.4579,12.803,0.016276,13.043,0.031035,2.6506,0.014057,4.6323,0.026666,17.079,1.0006,,,,,,,,,,,,,,,12.225,14.695,12.742,15.902,11.573,13.607,10.203,10.752,10.31,11.338,12.151,11.555,5.8273,52.372,303203414,303203412,70.35,34.679,82.23,0.77675,0.12594,0.93015,1665.3,492.3,5418.8,-41.648,-218.34,133.29,180.6,28.595,332.05,25304.0,11241.0,410490.0,-7760.6,-184760.0,-3111.0,0.76533,0.026175,0.55825,0.013669
413,Gaia EDR3 4826221219707727232,Gaia EDR3 4826221219707728000,80.7528,80.7428,-33.4258,-33.4289,96.747,0.013165,96.491,0.036343,-19.607,0.013633,-19.582,0.040822,30.161,0.98413,,,,,,,,,,,,,,,11.35,16.264,11.78,17.755,10.787,15.052,9.664,10.137,9.739,12.631,13.411,12.817,6.1362,100.13,78074939,78074941,102.84,98.274,144.15,0.42712,0.014064,0.95236,1649.0,727.59,3253.5,127.56,-46.506,272.18,179.36,11.428,344.83,46412.0,16993.0,160690.0,-24143.0,-112250.0,-2335.5,0.9025,0.046425,0.34623,0.0088706
414,Gaia EDR3 248766017615982464,Gaia EDR3 248765918833850752,56.3042,56.2969,48.9275,48.92,7.9604,0.012276,7.9322,0.052825,-47.522,0.011563,-47.669,0.048974,,,,,,,,,,,,,,,,,12.019,16.343,12.549,17.849,11.346,15.143,9.937,10.463,9.997,12.657,13.522,12.898,6.1119,69.924,428533352,428533337,125.62,107.81,157.76,0.45399,0.063405,0.69447,124.9,55.698,303.77,30.209,-133.17,203.25,180.62,26.718,333.41,1028.6,506.4,6449.8,1635.7,-1221.8,1814.9,0.85837,0.040396,0.34174,0.0094165
415,Gaia EDR3 5229165018380726400,Gaia EDR3 5229165052740474624,159.246,159.246,-72.9706,-72.9619,13.851,0.013932,13.53,0.035374,17.587,0.013723,17.987,0.032635,0.98231,0.83251,,,,,,,,,,,,,,,10.501,15.804,10.82,17.036,10.046,14.7,9.199,9.591,9.282,12.382,13.24,12.586,5.854,77.101,453760657,453760680,84.118,52.726,87.686,0.61418,0.087253,0.98867,151.54,53.767,483.9,160.29,-14.189,338.58,180.34,19.006,339.5,1077.6,452.84,12227.0,1494.1,-2844.6,1732.8,1.0678,0.068574,0.40966,0.010328
416,Gaia EDR3 4249097633703901952,Gaia EDR3 4249097736783121664,300.493,300.491,6.61707,6.62447,-13.589,0.01268,-13.417,0.023001,-16.928,0.0089147,-16.844,0.01739,31.418,0.94914,,,,,,,,,,,,,,,12.34,14.778,12.833,15.773,11.705,13.79,10.35,10.898,10.464,11.669,12.518,11.867,5.7902,169.78,418687097,418687075,136.3,120.36,162.5,0.26629,0.031957,0.48243,136.81,76.712,258.9,-168.19,-335.54,-12.834,181.48,22.817,338.63,1484.2,850.62,5274.0,1363.1,-1366.9,1779.0,0.78455,0.026392,0.53219,0.013057
417,Gaia EDR3 4763588123946440704,Gaia EDR3 4763400829012344960,79.9829,79.9987,-56.6876,-56.6858,-25.441,0.012678,-25.685,0.042868,66.114,0.016329,65.625,0.053789,11.825,1.1403,,,,,,,,,,,,,,,11.946,16.339,12.349,17.501,11.399,15.26,10.264,10.753,10.361,13.084,13.865,13.286,5.7703,146.14,382099717,382099718,112.0,98.593,148.78,0.61627,0.092949,0.89724,151.54,54.717,490.93,14.901,-152.71,190.08,179.24,25.897,334.73,1477.3,658.24,17690.0,1517.4,-4859.7,1773.1,0.79099,0.030045,0.30842,0.0082306
418,Gaia EDR3 4610827716461376000,Gaia EDR3 4610827613381553280,269.166,269.158,39.0749,39.069,-35.604,0.011635,-35.9,0.015046,-14.158,0.014198,-14.372,0.019271,-23.541,0.38963,,,,,,,,,,,,,,,10.764,14.346,11.142,15.364,10.252,13.348,9.312,9.673,9.373,11.181,12.025,11.342,5.6778,238.13,159851935,159851940,98.966,94.492,136.34,0.49749,0.051726,0.97566,122.66,48.847,296.4,88.397,-76.817,264.82,179.76,16.366,344.18,963.46,381.52,5702.9,1767.0,-817.43,1915.4,1.0742,0.065451,0.60686,0.015026
419,Gaia EDR3 210975940407741312,Gaia EDR3 210974806536375424,85.6576,85.6487,48.4466,48.4257,-2.0791,0.021831,-2.1253,0.01423,-25.101,0.014894,-25.455,0.0098922,2.9736,0.6023,2.2515,1.0578,,,,,,,,,,,,,11.056,12.188,11.482,12.783,10.504,11.478,9.405,9.861,9.472,9.951,10.593,10.068,7.4729,165.16,311120482,311120454,76.693,43.013,85.236,0.82803,0.13934,0.97241,1834.8,472.3,5499.0,-4.5047,-181.28,173.58,179.75,25.349,333.15,19215.0,8450.9,335740.0,-5897.7,-155780.0,-2196.3,0.88405,0.039809,0.73728,0.023784
420,Gaia EDR3 6454744725246555776,Gaia EDR3 6454744656527079808,312.169,312.128,-59.5485,-59.5595,9.1942,0.011031,9.4615,0.0088885,-27.055,0.012126,-27.043,0.010201,,,7.6387,0.84432,,,,,,,,,,,,,11.823,12.134,12.466,12.728,11.063,11.424,9.305,10.044,9.464,9.936,10.582,10.024,7.4674,204.09,387268183,387268177,47.879,11.586,71.138,0.9321,0.81465,0.97724,2536.0,1264.6,5366.1,31.605,-143.69,198.62,179.46,10.758,334.05,69115.0,34993.0,305860.0,-190.59,-1250.9,109.61,0.8831,0.019878,0.7441,0.023686
421,Gaia EDR3 4683977950177829376,Gaia EDR3 4683978018897305216,5.18185,5.2294,-76.833,-76.8091,78.51,0.019374,78.423,0.01777,-6.8457,0.022167,-6.5736,0.01616,-14.957,0.253,-14.199,0.35189,,,,,,,,,,,,,10.203,11.211,10.568,11.675,9.7124,10.622,8.759,9.168,8.886,9.41,9.931,9.51,7.6164,319.33,267046784,267046790,92.587,77.647,116.18,0.87384,0.14556,0.99505,2337.9,476.03,5798.3,84.555,-94.942,264.04,179.0,23.751,335.33,20416.0,8907.0,378650.0,-6073.5,-174020.0,-2090.5,1.0335,0.062688,0.86699,0.039553
422,Gaia EDR3 2989732545838913536,Gaia EDR3 2989735565198378368,77.8836,77.8596,-11.4313,-11.4211,-23.965,0.014683,-24.191,0.014171,-9.581,0.012835,-9.5166,0.012098,32.178,0.42592,32.638,0.94016,,,,,,,,,,,,,11.077,11.868,11.51,12.42,10.513,11.195,9.37,9.846,9.481,9.785,10.385,9.879,7.8911,215.2,43864878,43864872,57.214,23.578,73.737,0.46319,0.063027,0.75266,1307.9,570.31,3261.4,60.622,-99.705,232.68,179.51,24.591,334.94,24476.0,11651.0,159340.0,-9213.9,-82173.0,-3872.0,0.85244,0.034333,0.74688,0.023858
423,Gaia EDR3 2047014368597597824,Gaia EDR3 2047012822409354624,295.12,295.14,33.88,33.8675,-5.7788,0.014133,-6.1541,0.012871,24.925,0.015278,25.113,0.01365,-43.258,0.20249,-42.948,1.0672,,,,,,,,,,,,,11.314,11.533,11.773,12.022,10.725,10.916,9.524,9.986,9.613,9.652,10.125,9.73,7.2382,286.43,70359513,70359573,107.48,97.28,154.37,0.8118,0.45392,0.97807,1426.1,738.31,3065.2,105.86,-64.072,282.24,180.48,8.8721,349.64,30775.0,17032.0,144080.0,-1123.6,-4712.5,-299.11,0.88405,0.037236,0.85055,0.032732
424,Gaia EDR3 5631420587185283328,Gaia EDR3 5631420552825544704,140.847,140.874,-31.3876,-31.3846,-17.124,0.01282,-17.278,0.011621,-30.409,0.012545,-29.923,0.011966,22.938,0.42569,24.132,1.1151,,,,,,,,,,,,,9.6272,12.158,9.9118,12.728,9.2133,11.465,8.506,8.824,8.495,10.028,10.676,10.142,7.2254,176.22,24439685,24439692,123.21,106.54,156.9,0.45599,0.061027,0.74236,1237.9,542.2,3077.5,-85.496,-257.76,74.709,180.26,24.978,335.32,22230.0,10607.0,143430.0,-8117.3,-73085.0,-3292.2,1.1503,0.068264,0.72742,0.022101
425,Gaia EDR3 4539206250586854400,Gaia EDR3 4538455593384207104,281.964,281.967,27.979,27.9508,39.46,0.011088,39.299,0.0097551,-33.375,0.013156,-33.472,0.011187,-53.894,0.60209,-65.178,5.0244,,,,,,,,,,,,,11.19,11.705,11.678,12.397,10.58,10.907,9.32,9.857,9.391,9.072,9.85,9.189,7.8506,331.35,336903939,336904003,97.168,86.339,130.75,0.67486,0.095745,0.98457,1551.0,515.9,4746.8,29.326,-149.11,208.22,180.16,21.369,339.74,23308.0,9894.4,276160.0,-5368.6,-118050.0,-1256.9,0.8696,0.042912,0.95511,0.027917
426,Gaia EDR3 218372290704100224,Gaia EDR3 218372290704099968,55.7058,55.7053,34.8358,34.8372,9.7288,0.019379,9.0493,0.046604,-15.702,0.013678,-15.622,0.031237,,,,,,,,,,,,,,,,,10.283,15.309,10.602,16.342,9.8262,14.105,8.998,9.318,9.072,11.609,12.572,11.816,5.4485,134.83,284085104,284085103,129.66,110.38,163.83,0.64659,0.27531,0.85298,1242.0,641.75,2580.4,-49.955,-204.52,119.91,179.56,12.158,345.69,25136.0,13328.0,107460.0,-1033.4,-4427.1,-162.29,1.1777,0.08436,0.55344,0.015161
427,Gaia EDR3 2778191353376042368,Gaia EDR3 2778191349081248128,14.0388,14.0383,14.9794,14.9808,49.499,0.022879,49.169,0.05254,-40.44,0.017611,-41.063,0.03636,41.692,0.66148,,,,,,,,,,,,,,,10.399,15.618,10.71,16.716,9.9564,14.494,9.13,9.459,9.182,12.152,13.0,12.381,5.3231,102.64,336776753,336776755,54.341,22.231,71.694,0.43384,0.059442,0.69216,6275.7,2829.0,15008.0,34.029,-137.76,196.17,180.01,25.64,334.56,239790.0,117990.0,1441600.0,-84072.0,-725810.0,-42627.0,1.1249,0.086827,0.47801,0.013198
428,Gaia EDR3 6759051851189320832,Gaia EDR3 6759051851189321344,288.966,288.967,-29.5209,-29.5194,-48.644,0.021761,-48.361,0.043526,-5.5228,0.016395,-5.838,0.035787,-34.382,0.34112,,,,,,,,,,,,,,,10.045,15.323,10.496,16.298,9.4606,14.251,8.195,8.754,8.325,11.891,12.507,12.127,5.3888,105.35,2375889,2375895,92.07,90.217,107.78,0.5796,0.075179,0.9937,7797.0,2869.3,23227.0,-51.185,-229.95,128.4,179.89,18.267,342.94,301140.0,123380.0,2841700.0,-83333.0,-1152200.0,-34034.0,1.058,0.081379,0.53401,0.014966
429,Gaia EDR3 3389519852780733440,Gaia EDR3 3389519848485389952,81.5366,81.5372,14.374,14.3755,-4.2277,0.021804,-3.4444,0.044695,-20.823,0.013474,-20.312,0.026788,,,,,,,,,,,,,,,,,10.617,15.455,10.968,16.581,10.124,14.337,9.216,9.551,9.274,11.97,12.828,12.212,5.473,114.63,302270175,302270174,100.93,94.029,137.17,0.68341,0.10414,0.97374,7169.2,2371.8,23602.0,13.202,-160.55,190.99,180.4,23.759,337.94,185720.0,80328.0,2521600.0,-58683.0,-1071000.0,-26448.0,1.1181,0.074779,0.49646,0.01335
430,Gaia EDR3 3079029485766143488,Gaia EDR3 3079029485766143616,131.617,131.618,2.58834,2.58679,-45.546,0.018858,-46.142,0.031911,0.76295,0.017337,0.2749,0.028807,3.6748,0.43523,,,,,,,,,,,,,,,10.453,14.813,10.746,15.724,10.025,13.786,9.227,9.597,9.319,11.618,12.492,11.846,5.5379,107.8,393830902,393830903,82.027,53.231,86.595,0.88097,0.14781,0.98912,10478.0,2259.7,27586.0,-89.19,-268.01,89.31,178.15,24.797,334.8,179370.0,77953.0,3324900.0,-67690.0,-1563000.0,-33919.0,1.1009,0.060519,0.55116,0.013896
431,Gaia EDR3 705063656675898496,Gaia EDR3 705063656675109376,133.014,133.015,28.843,28.8425,-7.1388,0.022414,-6.4043,0.044121,-30.788,0.017984,-31.034,0.036094,16.091,0.49999,,,,,,,,,,,,,,,10.706,15.626,11.036,16.646,10.237,14.442,9.39,9.694,9.455,12.012,12.781,12.199,5.4984,62.105,355124953,355124954,118.8,105.51,155.04,0.42069,0.048115,0.79701,7576.9,3357.1,17176.0,85.168,-65.668,255.17,180.26,20.132,339.63,343760.0,154580.0,1788900.0,-100880.0,-955920.0,-45168.0,1.0767,0.054681,0.48823,0.01335
432,Gaia EDR3 5553306092827576320,Gaia EDR3 5553306097123421952,90.7206,90.7227,-49.6092,-49.6085,-106.46,0.015292,-108.6,0.043736,7.9477,0.018006,9.8008,0.052534,59.157,0.60166,,,,,,,,,,,,,,,10.391,16.134,10.691,17.146,9.9536,14.985,9.111,9.485,9.161,12.675,13.402,12.857,5.451,269.77,219163672,219163671,111.2,98.084,147.86,0.68395,0.10864,0.91057,6630.4,2198.9,21892.0,35.654,-135.22,212.24,182.13,27.991,333.88,166710.0,74219.0,2331500.0,-57682.0,-985290.0,-27861.0,1.0699,0.078784,0.38543,0.016933
433,Gaia EDR3 4788629737490900992,Gaia EDR3 4788629737491520768,67.1893,67.187,-48.4229,-48.4227,-5.3621,0.01208,-6.0488,0.041535,-78.826,0.016621,-78.444,0.056833,46.09,1.3602,,,,,,,,,,,,,,,9.7362,15.984,10.08,17.061,9.2682,14.756,8.371,8.712,8.515,12.271,13.119,12.596,5.4371,240.46,311885567,311885566,81.63,46.129,86.612,0.58577,0.076778,0.98007,7019.6,2570.9,21242.0,-164.74,-342.42,7.3801,180.11,19.594,341.34,236930.0,98323.0,2335200.0,-66440.0,-940160.0,-27561.0,1.4325,0.10807,0.44521,0.015337
434,Gaia EDR3 2878417164008690432,Gaia EDR3 2878417164008690304,358.76,358.761,34.8591,34.8591,53.222,0.015971,53.86,0.060177,12.586,0.012462,11.77,0.04917,-2.0214,0.28152,,,,,,,,,,,,,,,10.69,15.308,11.04,16.401,10.2,14.138,9.268,9.614,9.298,11.733,12.564,11.942,5.5791,144.32,125304013,125304012,79.884,38.737,84.447,0.56829,0.085368,0.97587,8018.6,3631.6,16971.0,75.077,-101.18,239.45,180.01,11.558,350.32,411440.0,173290.0,1750700.0,-61774.0,-763930.0,-33077.0,1.054,0.079149,0.52549,0.013482
435,Gaia EDR3 5879391662236443392,Gaia EDR3 5879390936341549952,220.667,220.765,-58.1347,-58.134,-31.758,0.015452,-31.191,0.01994,18.867,0.018401,18.479,0.02575,,,,,,,,,,,,,,,,,11.687,13.632,12.133,14.431,11.097,12.766,9.907,10.32,9.962,10.783,11.551,10.904,5.3923,167.71,188226566,188212464,77.949,45.443,84.486,0.85992,0.14728,0.97626,7622.5,1796.1,21665.0,-109.48,-287.19,68.378,179.86,25.824,333.81,141480.0,61890.0,2592800.0,-54397.0,-1187600.0,-27570.0,0.94006,0.048811,0.74896,0.02209
436,Gaia EDR3 663509878149021824,Gaia EDR3 663515861040979584,124.26,124.302,19.322,19.3541,4.5764,0.015516,4.6706,0.023324,-55.143,0.012461,-55.095,0.017926,16.951,0.45371,,,,,,,,,,,,,,,12.143,14.172,12.662,15.112,11.5,13.219,10.174,10.708,10.319,11.14,11.96,11.297,5.391,189.72,82353621,14392942,133.31,115.58,161.26,0.34728,0.045544,0.55004,4385.9,2256.2,9022.2,145.07,-26.303,310.89,180.6,24.942,335.46,164000.0,89535.0,715990.0,-66889.0,-436060.0,-28168.0,0.87637,0.036915,0.62967,0.015478
437,Gaia EDR3 6433194293044757888,Gaia EDR3 6433194159906020096,276.892,276.785,-67.9903,-68.0212,15.345,0.0062041,15.101,0.0073078,-78.122,0.011137,-77.862,0.013123,-39.713,4.508,-32.612,1.0802,,,,,,,,,,,,,12.284,13.336,12.78,14.032,11.648,12.546,10.294,10.855,10.396,10.892,11.546,10.977,5.2119,159.41,304476185,304476209,92.317,90.097,113.17,0.90362,0.67693,0.99867,2879.4,1576.2,6060.5,-95.516,-275.01,84.29,179.99,6.9188,351.33,85564.0,51219.0,386170.0,-3695.5,-8227.5,-2495.1,0.84216,0.037786,0.6725,0.016487
438,Gaia EDR3 4013097598910845824,Gaia EDR3 4013096052722617856,182.157,182.109,28.7696,28.7378,-117.67,0.017578,-117.73,0.022363,-13.323,0.014038,-13.439,0.014779,-22.284,1.5802,,,,,,,,,,,,,,,13.048,13.812,13.686,14.621,12.302,12.942,10.674,11.349,10.816,11.054,11.859,11.214,5.5945,167.93,4718561,4718570,92.248,88.787,110.51,0.78086,0.13081,0.99578,3174.2,900.71,10032.0,78.372,-101.2,258.09,179.65,23.032,337.84,52834.0,22835.0,848810.0,-16297.0,-385500.0,-6855.9,0.72681,0.023854,0.63338,0.015507
439,Gaia EDR3 3100356880313122560,Gaia EDR3 3100355510226379648,102.505,102.455,-5.94373,-5.96023,-19.592,0.016544,-19.531,0.014995,-1.247,0.016752,-1.3736,0.013882,2.3068,1.7058,,,,,,,,,,,,,,,11.816,13.657,12.229,14.396,11.27,12.835,10.19,10.603,10.279,11.058,11.811,11.216,5.3429,123.98,281718669,120746472,79.421,44.968,86.084,0.74607,0.11946,0.9771,3071.3,909.18,9989.1,145.93,-32.385,321.16,180.94,25.687,336.75,58682.0,25556.0,930690.0,-18280.0,-430400.0,-7810.5,0.88013,0.033896,0.64807,0.015904
440,Gaia EDR3 5550918370186174976,Gaia EDR3 5550922012318436096,98.6782,98.6139,-49.6931,-49.6639,-34.932,0.010673,-34.883,0.010191,13.859,0.012644,13.855,0.011584,7.273,0.46019,6.1132,1.1972,,,,,,,,,,,,,10.976,13.161,11.313,13.798,10.505,12.413,9.621,9.971,9.701,10.792,11.467,10.907,5.1617,439.18,255688504,255688527,140.43,116.81,169.25,0.84894,0.72717,0.92206,3665.0,2032.3,7576.9,-159.84,-331.37,0.56331,180.16,28.044,346.48,130730.0,78340.0,563960.0,-121630.0,-553870.0,-70087.0,1.0409,0.057633,0.7401,0.023338
441,Gaia EDR3 3042922967023241984,Gaia EDR3 3042921008518162304,120.644,120.639,-7.37439,-7.42835,15.268,0.012759,15.219,0.012359,-51.88,0.010464,-51.951,0.010138,31.316,0.79902,,,,,,,,,,,,,,,12.367,13.055,12.84,13.644,11.759,12.344,10.508,11.023,10.607,10.821,11.452,10.916,5.0718,241.24,169909513,169909460,64.794,29.162,80.07,0.62483,0.097738,0.86641,2369.0,857.12,7580.6,-8.729,-177.48,166.43,180.5,26.947,332.01,48352.0,22029.0,579410.0,-19272.0,-232080.0,-9819.1,0.8123,0.029131,0.73729,0.023961
442,Gaia EDR3 1321929846390816640,Gaia EDR3 1321930842823231616,241.718,241.663,30.9077,30.9423,-34.953,0.009116,-34.957,0.013402,21.065,0.010876,21.044,0.016316,-10.19,1.1361,,,,,,,,,,,,,,,12.628,14.208,13.184,15.109,11.945,13.278,10.474,11.083,10.608,11.261,12.103,11.402,5.5912,298.38,17406987,17406973,60.904,21.875,73.398,0.56234,0.1523,0.85753,2126.5,1044.9,4414.6,70.285,-82.426,240.35,180.14,11.184,347.81,60204.0,29189.0,253500.0,-42823.0,-195540.0,-19453.0,0.75391,0.024795,0.59751,0.014728
443,Gaia EDR3 2781643063972906368,Gaia EDR3 2781641689583374464,12.6794,12.6528,16.4388,16.3891,0.71005,0.020517,0.72195,0.039572,-32.115,0.013301,-32.07,0.029205,-21.394,1.1193,,,,,,,,,,,,,,,12.438,14.955,12.935,15.97,11.802,13.954,10.489,11.067,10.578,11.78,12.68,12.015,5.3897,85.972,303365255,303339253,115.82,101.83,152.45,0.51311,0.070853,0.84972,2045.2,833.74,5561.8,-54.484,-227.13,105.59,180.51,22.931,337.08,48204.0,21575.0,371730.0,-20802.0,-172870.0,-10396.0,0.78729,0.027237,0.53703,0.013202
444,Gaia EDR3 5554798134403541888,Gaia EDR3 5554798134403541760,95.3404,95.3409,-46.7363,-46.7337,12.069,0.012917,12.005,0.015018,-0.61614,0.013895,-0.84388,0.014971,30.129,0.44937,29.466,4.1042,,,,,,,,,,,,,10.002,12.681,10.42,13.603,9.4587,11.742,8.385,8.875,8.514,9.683,10.519,9.857,12.214,344.14,231973227,231973225,52.309,20.532,65.14,0.29063,0.022231,0.64896,2303.0,1202.6,4368.6,-67.139,-205.55,98.148,180.19,14.875,340.69,69428.0,33691.0,233270.0,-31799.0,-158430.0,-6900.5,0.86965,0.038119,0.58432,0.014413
445,Gaia EDR3 5555792848829871104,Gaia EDR3 5555789889596657152,100.053,100.052,-46.0366,-46.0388,-17.029,0.014651,-17.782,0.015034,18.108,0.014588,18.206,0.014539,49.522,0.44699,51.542,1.4889,,,,,,,,,,,,,9.7777,13.147,10.175,14.175,9.2574,12.135,8.22,8.646,8.308,9.969,10.823,10.183,11.979,562.72,157008878,157008880,85.733,61.328,89.359,0.78296,0.12786,0.99359,3006.7,828.8,9491.7,-8.2059,-187.66,170.45,181.06,23.841,338.14,47198.0,20403.0,790770.0,-14367.0,-356880.0,-5953.8,0.91977,0.046074,0.5464,0.01346
446,Gaia EDR3 3033070586928188416,Gaia EDR3 3033070655647665536,110.054,110.052,-12.834,-12.8341,-73.269,0.014696,-71.727,0.011321,104.85,0.014904,102.81,0.011624,63.233,0.28553,61.941,0.74739,,,,,,,,,,,,,9.6952,12.397,10.085,13.273,9.1736,11.49,8.156,8.564,8.216,9.512,10.317,9.676,11.883,330.71,409461974,409461976,92.273,89.189,110.48,0.56362,0.069131,0.99253,2550.3,952.99,7276.1,37.414,-141.88,217.0,180.21,17.504,343.27,63661.0,25949.0,547430.0,-15695.0,-230150.0,-5376.1,0.93607,0.050909,0.61625,0.015239
447,Gaia EDR3 4746544555547985664,Gaia EDR3 4746544559844689280,37.3282,37.3288,-49.9059,-49.9035,142.41,0.011375,140.23,0.015502,159.77,0.012287,159.65,0.015769,2.4803,0.34263,,,,,,,,,,,,,,,8.9659,14.185,9.2814,15.395,8.5292,13.089,7.734,8.033,7.757,10.811,11.608,11.082,12.398,390.03,166747281,166747280,95.288,93.063,126.98,0.43262,0.02681,0.98599,1781.0,746.41,3711.9,-33.954,-198.44,143.73,179.92,14.53,348.7,56697.0,20594.0,228390.0,-10246.0,-123190.0,-2672.4,1.0484,0.049575,0.39803,0.011082
448,Gaia EDR3 550143705272605056,Gaia EDR3 550143499113639552,68.828,68.8359,74.6917,74.6901,88.452,0.011249,90.255,0.011571,-92.466,0.012524,-90.539,0.013594,15.21,0.47699,,,,,,,,,,,,,,,10.065,13.75,10.521,14.969,9.4886,12.653,8.283,8.76,8.381,10.333,11.172,10.566,12.8,407.98,103568916,103568914,67.93,29.675,79.55,0.50353,0.063485,0.8834,1610.6,648.76,4172.4,20.298,-152.14,179.37,179.22,21.605,339.1,39601.0,17018.0,277570.0,-9770.3,-125720.0,-3248.9,0.87309,0.039807,0.46662,0.010879
449,Gaia EDR3 2556088939413368448,Gaia EDR3 2556088939413368704,10.5647,10.5634,5.69334,5.6915,84.808,0.019529,86.149,0.021464,-9.3532,0.017259,-9.8011,0.017998,1.2004,0.18753,0.56711,1.3958,,,,,,,,,,,,,9.2422,13.459,9.5892,14.597,8.7658,12.392,7.911,8.24,7.997,10.108,11.066,10.383,11.802,188.3,318717031,318717032,86.208,58.875,88.215,0.64512,0.15642,0.99368,1470.5,676.94,3170.7,103.44,-75.401,278.92,180.06,9.6984,351.37,39564.0,17984.0,182300.0,-3744.5,-17005.0,-1423.5,1.0357,0.049603,0.53186,0.01331
450,Gaia EDR3 2904801835303287808,Gaia EDR3 2904801835303287936,87.2775,87.279,-27.5654,-27.5678,26.542,0.0098983,24.622,0.010595,-0.53167,0.012681,-2.1596,0.01288,22.653,0.48962,22.015,1.0351,,,,,,,,,,,,,10.089,11.878,10.548,12.76,9.503,10.97,8.254,8.764,8.393,8.94,9.789,9.138,12.843,451.57,32874669,32874667,25.754,7.2525,47.241,0.78092,0.72604,0.89104,3086.6,1766.3,6236.6,-149.69,-306.18,16.625,180.01,37.233,340.3,135820.0,83881.0,556550.0,-128440.0,-548990.0,-76612.0,0.86542,0.041784,0.74811,0.040927
451,Gaia EDR3 3756301023246748800,Gaia EDR3 3756301018952078208,162.592,162.593,-13.4348,-13.4325,-218.71,0.026707,-218.06,0.027539,127.05,0.01485,126.61,0.018658,21.708,1.6319,,,,,,,,,,,,,,,9.4654,14.265,9.8256,15.502,8.9781,13.164,8.028,8.404,8.095,10.833,11.646,11.066,11.563,225.47,422247090,422247091,70.075,33.912,82.261,0.71959,0.11588,0.92435,2150.2,697.39,7001.7,-138.44,-310.95,38.503,179.42,26.622,332.91,40826.0,18277.0,581420.0,-15536.0,-255990.0,-7695.4,0.98688,0.059344,0.41951,0.011179
452,Gaia EDR3 2694001129561926528,Gaia EDR3 2694000923403495552,327.027,327.03,1.9666,1.95748,-9.9003,0.018354,-10.248,0.01562,-33.624,0.016056,-33.838,0.013453,,,21.463,0.48651,,,,,,,,,,,,,9.5514,11.854,9.8087,12.281,9.18,11.288,8.525,8.782,8.552,10.179,10.612,10.245,5.6406,106.85,270258526,270258530,74.745,37.747,84.255,0.67301,0.10234,0.9512,2109.7,703.69,7073.2,145.74,-31.411,317.22,181.25,25.01,336.61,41378.0,18032.0,574640.0,-11809.0,-233600.0,-4557.5,1.3436,0.085924,0.84185,0.031304
453,Gaia EDR3 2016223266984247552,Gaia EDR3 2016223365763936640,355.193,355.206,62.9504,62.957,-6.3413,0.01152,-6.305,0.012738,19.35,0.013051,19.097,0.014038,,,,,,,,,,,,,,,,,9.8221,9.9023,10.12,10.197,9.3899,9.4735,8.552,8.88,8.606,8.656,8.958,8.718,5.3796,177.21,271910711,271910688,80.801,45.241,86.51,0.64689,0.096146,0.97921,1604.6,545.89,5289.7,141.24,-36.557,314.69,180.2,22.487,339.07,26555.0,11280.0,340250.0,-6328.5,-130060.0,-1742.0,1.2301,0.11745,1.3091,0.10622
454,Gaia EDR3 1237915235198259584,Gaia EDR3 1237915166478782464,220.455,220.463,20.4288,20.4271,-58.658,0.017861,-58.716,0.0235,5.2845,0.022893,4.7326,0.028451,-21.676,1.4079,-21.103,1.5455,,,,,,,,,,,,,9.8028,11.607,10.04,11.994,9.4448,11.075,8.807,9.061,8.865,10.044,10.449,10.092,5.3896,86.186,349291301,349291302,82.421,47.603,86.729,0.53787,0.062711,0.9814,2089.9,805.61,5601.5,-11.863,-181.58,165.82,179.4,16.686,342.25,69517.0,28249.0,517940.0,-32776.0,-257640.0,-16071.0,1.2867,0.051167,0.87703,0.037006
455,Gaia EDR3 1981155202625787392,Gaia EDR3 1981155236984310272,329.461,329.444,52.5599,52.559,14.278,0.01747,14.018,0.011064,28.062,0.016498,27.791,0.011155,,,,,,,,,,,,,,,,,9.853,10.127,10.141,10.425,9.4371,9.7045,8.672,8.984,8.787,8.894,9.185,8.964,5.4387,165.59,371163527,371163526,64.406,26.0,73.62,0.36276,0.022317,0.82452,2032.7,943.89,4031.0,-60.216,-197.93,107.54,179.99,12.965,341.83,71504.0,29202.0,257720.0,-33949.0,-176130.0,-8320.7,1.3139,0.098263,1.2361,0.087532
456,Gaia EDR3 6121672210464727168,Gaia EDR3 6121673000738712960,210.311,210.314,-36.0702,-36.0611,-3.9533,0.016278,-3.6262,0.018859,-4.3131,0.017551,-4.16,0.021411,,,-8.5612,0.91618,,,,,,,,,,,,,10.749,11.366,11.136,11.737,10.225,10.853,9.179,9.595,9.251,9.828,10.217,9.896,5.5426,140.55,179026313,179026299,89.04,79.422,91.572,0.60587,0.083281,0.99465,2148.1,766.02,6750.2,-29.842,-209.58,149.95,180.03,17.726,341.68,53847.0,22434.0,586830.0,-24201.0,-237040.0,-12083.0,1.0427,0.088529,0.93631,0.048296
457,Gaia EDR3 359021160998756352,Gaia EDR3 359021092279279488,31.7493,31.7659,51.9881,51.9896,24.209,0.020895,24.117,0.01736,0.72611,0.017333,1.3332,0.015581,-28.566,0.41662,-28.708,0.69574,,,,,,,,,,,,,10.247,10.286,10.573,10.613,9.7874,9.8214,8.938,9.269,9.028,8.969,9.282,9.05,5.5061,107.79,250562964,250562967,67.356,28.712,78.781,0.47479,0.057276,0.87834,1886.3,786.19,4658.0,69.706,-102.91,224.9,180.46,20.15,340.69,52385.0,22443.0,323650.0,-13013.0,-156360.0,-4656.4,1.2047,0.072132,1.223,0.067128
458,Gaia EDR3 5668676409117097984,Gaia EDR3 5668675653202854528,155.914,155.915,-19.39,-19.3986,-20.877,0.018807,-21.485,0.016853,-27.831,0.017064,-27.578,0.016976,14.889,0.61084,13.914,0.73517,,,,,,,,,,,,,10.539,10.547,10.845,10.847,10.103,10.115,9.327,9.625,9.33,9.343,9.632,9.355,5.3425,107.3,434456853,434456848,86.109,62.582,89.071,0.771,0.12697,0.99407,2532.2,722.9,8186.0,28.749,-150.67,207.25,179.94,23.083,338.19,46151.0,19960.0,760590.0,-13867.0,-344890.0,-5644.5,1.1004,0.066333,1.1027,0.063915
459,Gaia EDR3 3534447545589463680,Gaia EDR3 3534447545589464192,170.783,170.788,-24.551,-24.5434,-14.963,0.016685,-14.542,0.013232,21.953,0.012443,22.137,0.010138,-40.001,0.31568,-38.474,0.80273,,,,,,,,,,,,,9.4593,12.281,9.7134,12.716,9.0824,11.696,8.373,8.666,8.419,10.492,10.987,10.608,5.3235,128.27,97819699,97819704,112.83,100.78,151.2,0.50382,0.064132,0.87724,1937.7,779.5,5052.2,-103.58,-262.36,69.023,179.64,21.889,338.66,52843.0,22956.0,378780.0,-13873.0,-170500.0,-5175.0,1.3478,0.11762,0.77661,0.025846
460,Gaia EDR3 4749624704230665216,Gaia EDR3 4749624738590402944,50.199,50.2092,-49.2451,-49.2409,31.486,0.01249,31.762,0.01292,10.792,0.014098,10.796,0.014375,,,21.326,0.67551,,,,,,,,,,,,,9.4997,11.204,9.7437,11.566,9.1389,10.703,8.547,8.739,8.57,9.757,10.122,9.82,5.4879,239.16,200768244,200768246,101.85,94.789,150.48,0.90473,0.68442,0.99392,2332.0,1284.9,4961.3,165.2,-12.933,340.63,179.86,10.799,352.27,84743.0,51262.0,388970.0,-76609.0,-379490.0,-44678.0,1.4285,0.071184,0.96532,0.045126
461,Gaia EDR3 1553738267966869760,Gaia EDR3 1553738199247393664,200.855,200.865,51.0661,51.0675,-58.399,0.011432,-58.402,0.048751,23.171,0.01214,24.28,0.055881,-20.237,0.32639,,,,,,,,,,,,,,,8.9507,16.924,9.2675,18.619,8.5124,15.651,7.725,8.022,7.769,12.974,13.873,13.305,6.4764,238.02,165453908,165453910,113.61,99.248,149.43,0.70233,0.10986,0.88806,2182.4,738.49,7147.7,-95.202,-271.19,77.383,179.9,28.292,331.43,48394.0,21789.0,656120.0,-18141.0,-279800.0,-8963.2,1.4368,0.11248,0.28127,0.0084744
462,Gaia EDR3 3377997864276031488,Gaia EDR3 3377997859978697344,100.712,100.714,20.5065,20.5003,20.63,0.021055,19.713,0.086285,-13.795,0.01644,-13.873,0.073884,,,,,,,,,,,,,,,,,9.1437,16.947,9.4336,18.458,8.7339,15.72,7.975,8.299,7.991,13.192,14.056,13.425,6.4395,126.99,456996521,456996509,111.96,98.902,149.37,0.58801,0.086813,0.89517,2162.2,806.5,6720.5,-37.782,-203.2,137.31,180.64,25.226,335.47,54869.0,24229.0,582810.0,-15840.0,-229800.0,-6495.3,1.3031,0.11205,0.25805,0.007378
463,Gaia EDR3 6169026698803535360,Gaia EDR3 6169026698803535744,201.581,201.573,-32.8943,-32.8922,-98.609,0.016365,-99.213,0.093984,-19.116,0.01131,-19.483,0.062304,-12.414,0.41231,,,,,,,,,,,,,,,9.8483,17.214,10.167,18.801,9.4058,15.977,8.569,8.887,8.664,13.377,14.261,13.674,6.4145,171.48,405550243,405550246,64.616,26.141,73.994,0.36914,0.025162,0.82826,1800.9,829.14,3605.0,55.299,-83.107,223.27,179.85,13.195,341.79,63709.0,26215.0,237660.0,-29864.0,-160370.0,-7864.1,1.1997,0.095418,0.23674,0.0078009
464,Gaia EDR3 1472926809024968960,Gaia EDR3 1472926053110747008,200.454,200.462,34.3896,34.3865,-56.118,0.012621,-56.284,0.036639,25.374,0.013715,25.323,0.039443,-27.417,0.2714,,,,,,,,,,,,,,,10.154,16.153,10.484,17.569,9.691,14.967,8.81,9.18,8.875,12.5,13.378,12.809,6.3451,184.59,330802091,330802092,91.781,90.008,104.84,0.43223,0.019234,0.99186,5948.5,2519.2,12147.0,80.895,-98.68,259.57,180.35,10.564,346.09,301060.0,107210.0,1135100.0,-154690.0,-781320.0,-41203.0,1.0842,0.084665,0.36049,0.0090787
465,Gaia EDR3 2305748455510194688,Gaia EDR3 2305748489869932928,351.019,351.432,89.1901,89.1948,-1.0318,0.013794,-0.55567,0.021184,3.7088,0.01349,2.942,0.021335,13.814,0.6661,,,,,,,,,,,,,,,9.9132,14.732,10.181,15.758,9.5223,13.73,8.824,9.02,8.863,11.614,12.443,11.793,6.4557,180.04,461548180,461561411,159.19,136.85,174.53,0.8691,0.78656,0.9558,16391.0,7485.9,36830.0,-1.8164,-170.22,154.35,178.96,40.033,339.3,1096500.0,517320.0,5645500.0,-1074300.0,-5625100.0,-494720.0,1.174,0.050693,0.50126,0.011929
466,Gaia EDR3 5538215987236183168,Gaia EDR3 5538215987238944256,119.797,119.789,-37.9786,-37.9828,-47.72,0.011598,-47.789,0.047552,-7.7372,0.014236,-7.1452,0.054958,47.992,0.32563,,,,,,,,,,,,,,,9.3915,16.209,9.8672,17.798,8.7963,14.97,7.559,8.042,7.682,12.276,13.206,12.547,6.8865,261.17,132632233,132534598,132.01,114.83,163.99,0.545,0.22199,0.75808,5198.4,2802.7,10591.0,30.206,-121.9,196.91,179.47,13.281,345.62,228750.0,126290.0,927710.0,-31120.0,-63348.0,-16176.0,1.2533,0.10579,0.35854,0.010358
467,Gaia EDR3 6294049279779572736,Gaia EDR3 6294049245419832064,208.559,208.561,-17.9056,-17.9132,-19.684,0.017493,-19.57,0.058399,-66.028,0.013749,-66.442,0.045408,1.8378,0.16649,,,,,,,,,,,,,,,9.5228,15.838,9.8464,17.183,9.073,14.68,8.202,8.55,8.319,12.229,13.101,12.476,6.9125,172.73,386768067,386768063,105.32,96.818,150.93,0.75606,0.34393,0.97556,5501.2,2767.9,11920.0,127.0,-49.134,296.13,179.57,9.517,350.7,245670.0,129550.0,1157700.0,-206140.0,-1062600.0,-105110.0,1.2464,0.12807,0.37451,0.0098268
468,Gaia EDR3 3118826996332311296,Gaia EDR3 3118826992034804608,98.2321,98.2378,-1.80063,-1.79755,18.205,0.019776,18.364,0.087165,21.226,0.017161,20.758,0.078615,28.286,0.41582,,,,,,,,,,,,,,,9.2008,16.976,9.4521,18.405,8.8405,15.774,8.231,8.458,8.277,13.376,14.217,13.689,6.5,122.02,37165047,37165052,125.4,105.95,166.44,0.94087,0.84022,0.98069,10602.0,5874.8,21728.0,130.64,-38.033,306.03,180.26,9.6003,338.06,676090.0,402050.0,2859700.0,-20623.0,-31563.0,-17745.0,1.3923,0.069715,0.2255,0.007427
469,Gaia EDR3 5624875542363718656,Gaia EDR3 5624875164406599552,137.769,137.766,-33.9048,-33.912,-21.849,0.0093157,-21.923,0.064378,41.338,0.01182,40.763,0.075126,20.313,0.37254,,,,,,,,,,,,,,,8.927,17.397,9.182,19.094,8.5489,16.112,7.858,8.121,7.893,13.44,14.321,13.741,6.7988,262.89,18695917,18695900,112.77,98.846,148.49,0.7206,0.11162,0.90091,6037.3,1975.2,19646.0,67.094,-109.11,240.27,179.25,28.168,330.97,177450.0,79903.0,2506600.0,-71029.0,-1084200.0,-37439.0,1.4005,0.12335,0.2108,0.0064596
470,Gaia EDR3 762996576447666688,Gaia EDR3 762996546383270400,166.664,166.656,37.174,37.1736,42.622,0.016486,43.254,0.089034,-7.4143,0.014904,-8.8085,0.10792,-33.109,0.67677,,,,,,,,,,,,,,,9.482,17.565,9.7591,19.134,9.0824,16.319,8.338,8.608,8.426,13.762,14.55,13.978,6.4101,107.94,309589955,309589956,50.67,20.328,66.373,0.33722,0.041014,0.61917,4547.8,2280.2,9268.8,-6.3299,-175.29,145.68,180.99,21.975,337.89,173900.0,89578.0,734150.0,-56869.0,-430720.0,-24840.0,1.3417,0.088944,0.19863,0.0069954
471,Gaia EDR3 5895166527340463744,Gaia EDR3 5895166527340464128,220.898,220.896,-51.9262,-51.9254,-19.249,0.018628,-20.187,0.06881,-41.272,0.018182,-41.546,0.070233,-21.643,0.41445,,,,,,,,,,,,,,,10.996,16.542,11.398,17.688,10.461,15.264,9.394,9.831,9.473,12.714,13.414,12.885,7.1361,146.16,250051324,250051319,83.454,50.282,87.412,0.58045,0.075206,0.98572,6451.3,2372.6,19285.0,32.555,-140.35,210.68,179.7,18.299,340.81,214380.0,88499.0,2050800.0,-102930.0,-893420.0,-53856.0,0.90538,0.04485,0.29454,0.0099558
472,Gaia EDR3 3093723462239697664,Gaia EDR3 3093723457945263232,125.728,125.727,5.81501,5.8137,-30.457,0.015469,-29.943,0.041021,-24.155,0.011781,-24.784,0.030147,25.875,0.47415,,,,,,,,,,,,,,,10.7,15.443,11.049,16.538,10.213,14.312,9.309,9.684,9.361,11.985,12.826,12.212,6.842,167.27,455237361,455237360,55.562,23.184,73.439,0.49121,0.0715,0.72024,4226.5,1832.0,10962.0,128.34,-37.824,301.35,181.27,27.883,332.91,127850.0,62098.0,908950.0,-53279.0,-431900.0,-28038.0,0.96055,0.043004,0.41562,0.011474
473,Gaia EDR3 6341446030598875008,Gaia EDR3 6341446026302576000,277.913,277.887,-88.4328,-88.4313,-85.354,0.012736,-85.113,0.045814,-20.698,0.012004,-19.531,0.045669,-19.762,0.90737,,,,,,,,,,,,,,,11.587,16.458,12.038,17.62,11.001,15.269,9.821,10.305,9.868,12.709,13.669,13.142,7.2419,316.31,451596370,451596369,107.58,97.097,143.16,0.7812,0.12639,0.94526,7280.7,2134.4,23225.0,176.54,-0.88051,351.09,179.06,27.055,332.29,209940.0,93111.0,3342300.0,-86015.0,-1565000.0,-45440.0,0.78428,0.026009,0.29359,0.060654
474,Gaia EDR3 4323952174854836224,Gaia EDR3 4323952174857993728,247.242,247.242,-17.7077,-17.7062,-47.934,0.02184,-48.194,0.11502,3.8319,0.01642,2.9965,0.093577,-21.15,0.6719,,,,,,,,,,,,,,,11.997,17.16,12.585,18.603,11.282,15.851,9.738,10.37,9.889,12.91,13.974,13.342,6.8256,171.38,413879516,413879512,86.571,66.473,90.498,0.89032,0.14706,0.99662,10095.0,1908.9,23238.0,159.1,-20.462,338.76,180.22,24.538,336.04,144220.0,62816.0,2668200.0,-56322.0,-1256100.0,-28747.0,0.85972,0.040024,0.28293,0.069968
475,Gaia EDR3 3097599721766432256,Gaia EDR3 3097599721766432384,123.19,123.19,7.30646,7.30797,-27.569,0.023633,-27.563,0.044594,-2.0882,0.015983,-0.22451,0.03014,,,,,,,,,,,,,,,,,11.162,14.577,11.61,15.684,10.595,13.498,9.495,9.913,9.54,11.219,12.02,11.44,7.0186,112.51,334480852,334480853,113.03,102.03,155.16,0.60628,0.12856,0.91906,5464.2,2620.2,11543.0,151.94,-20.492,307.51,179.99,10.536,348.27,227400.0,107610.0,994940.0,-167210.0,-781810.0,-74568.0,0.90587,0.042738,0.53312,0.013707
476,Gaia EDR3 5052701201777343104,Gaia EDR3 5052701201777342976,45.4827,45.4843,-31.3635,-31.3631,18.707,0.013665,15.749,0.023412,5.6328,0.018946,3.7822,0.033247,-30.049,0.62779,,,,,,,,,,,,,,,11.286,15.882,11.712,16.904,10.729,14.708,9.56,10.017,9.682,12.353,13.147,12.62,6.7897,233.88,209429937,209429936,124.08,105.72,156.78,0.52936,0.075324,0.72692,1971.7,833.68,5383.9,137.89,-33.928,309.7,179.45,28.222,330.84,68691.0,33375.0,547710.0,-25786.0,-247260.0,-13355.0,0.89018,0.042505,0.35875,0.0094545
477,Gaia EDR3 3250016497508327296,Gaia EDR3 3250016497508327552,57.6953,57.6964,-2.90997,-2.91295,72.799,0.028542,73.151,0.054868,-39.222,0.024186,-38.415,0.046487,76.631,0.33666,,,,,,,,,,,,,,,10.402,15.831,10.794,17.35,9.8751,14.621,8.879,9.285,8.96,12.207,12.957,12.416,8.2487,82.471,401945544,401945545,84.694,55.048,87.999,0.63328,0.090857,0.99012,2242.5,779.94,7302.8,-122.83,-298.74,55.8,180.24,19.417,339.44,87500.0,36945.0,1058500.0,-40037.0,-426040.0,-20848.0,0.96648,0.050429,0.3167,0.0084057
478,Gaia EDR3 6195977687305000448,Gaia EDR3 6195977579929885568,202.009,202.007,-22.417,-22.4184,3.4232,0.018395,4.4635,0.04072,52.881,0.010925,53.02,0.025131,18.518,0.89988,,,,,,,,,,,,,,,10.564,15.335,10.947,16.558,10.046,14.206,9.043,9.434,9.075,11.893,12.692,12.102,8.1943,96.084,423614602,423614603,134.03,116.74,161.35,0.34051,0.043724,0.52504,1827.3,959.18,3708.1,-107.17,-274.2,63.487,178.84,25.38,334.41,53788.0,29832.0,226760.0,-19817.0,-137060.0,-7607.9,0.92023,0.044705,0.3708,0.0093584
479,Gaia EDR3 2455762248590665472,Gaia EDR3 2455762248590665216,19.0022,19.0031,-14.5654,-14.5624,86.188,0.016391,88.601,0.031636,-17.106,0.017116,-17.232,0.02878,-21.025,0.26063,,,,,,,,,,,,,,,10.484,14.738,10.868,15.976,9.9624,13.621,8.955,9.363,9.009,11.339,12.093,11.533,8.2865,158.17,439409641,439409643,95.213,92.204,125.35,0.55644,0.069211,0.98884,1456.6,547.18,4121.5,31.917,-146.48,205.9,179.25,17.281,341.37,52599.0,21384.0,442060.0,-24138.0,-204020.0,-11734.0,0.94873,0.05282,0.46184,0.011507
480,Gaia EDR3 6654890063803648896,Gaia EDR3 6654890059504881664,283.522,283.521,-50.8737,-50.8767,57.12,0.013919,56.539,0.034311,-19.591,0.012962,-18.839,0.03198,40.539,0.59603,,,,,,,,,,,,,,,10.757,15.81,11.131,17.057,10.242,14.703,9.193,9.654,9.282,12.434,13.227,12.678,8.3822,169.68,6401116,6401112,41.124,13.425,59.164,0.47691,0.22839,0.6853,1790.2,1016.3,3546.4,-119.12,-270.6,46.24,180.09,16.653,345.27,61719.0,36406.0,237330.0,-47603.0,-193510.0,-25393.0,0.8531,0.038399,0.28231,0.0075498
481,Gaia EDR3 3766004247721458816,Gaia EDR3 3766004247720835840,153.518,153.521,-11.7776,-11.7777,-68.321,0.019962,-66.69,0.098671,-2.6824,0.020227,-2.5062,0.10346,12.631,0.57846,,,,,,,,,,,,,,,9.6143,17.176,9.9236,18.906,9.1827,15.86,8.334,8.706,8.42,12.975,13.888,13.325,8.1387,46.063,26264474,26264472,80.318,45.664,86.522,0.71673,0.11531,0.97955,1726.9,537.04,5608.0,124.74,-50.277,302.94,179.63,22.48,336.03,56689.0,24515.0,827230.0,-23675.0,-370650.0,-12023.0,1.0595,0.073348,0.21631,0.0064589
482,Gaia EDR3 6201477891148524928,Gaia EDR3 6201477886847997184,222.044,222.04,-38.2984,-38.3005,13.651,0.016123,12.779,0.052075,-67.432,0.016015,-68.399,0.05318,-14.077,0.54453,,,,,,,,,,,,,,,10.823,16.069,11.254,17.557,10.26,14.868,9.142,9.636,9.2,12.344,13.202,12.63,8.4975,89.636,160056934,160056931,138.75,119.57,166.77,0.55129,0.31013,0.73984,1479.3,835.29,2987.2,163.49,11.278,330.14,179.44,14.203,342.48,60802.0,36203.0,244840.0,-5880.0,-10601.0,-2548.5,0.8697,0.041517,0.28789,0.0073904
483,Gaia EDR3 1410550517948462464,Gaia EDR3 1410550517948462080,248.049,248.053,48.0012,47.9993,39.879,0.013366,40.767,0.046279,-8.9552,0.016559,-8.6207,0.059827,-2.8699,0.69302,,,,,,,,,,,,,,,10.98,16.027,11.432,17.668,10.4,14.775,9.238,9.718,9.322,12.187,13.032,12.438,8.0572,155.3,232571238,232571236,20.671,5.9058,37.464,0.39975,0.28578,0.71254,2454.9,1595.9,4626.0,32.907,-125.53,188.58,179.98,20.962,341.26,84835.0,60761.0,299870.0,-1019.9,-2351.8,1334.4,0.88657,0.039647,0.3287,0.0079874
484,Gaia EDR3 3728950293548425216,Gaia EDR3 3728950293548425344,208.089,208.092,14.002,14.0045,-41.809,0.017851,-42.362,0.04036,-4.7649,0.011861,-4.9747,0.026774,-13.099,0.38092,,,,,,,,,,,,,,,10.303,15.514,10.66,16.961,9.8218,14.312,8.89,9.256,8.964,11.882,12.697,12.08,8.229,108.36,72547225,72547226,111.92,98.422,148.03,0.71516,0.11454,0.90823,3942.1,1280.5,12939.0,4.2273,-171.94,177.09,180.99,27.319,331.99,92157.0,41370.0,1328900.0,-36932.0,-576390.0,-19118.0,0.96578,0.043704,0.36606,0.0089347
485,Gaia EDR3 5965623129359150720,Gaia EDR3 5965623125044970496,258.359,258.361,-42.7217,-42.7243,-72.561,0.020571,-72.999,0.027176,-151.81,0.015111,-151.45,0.020589,19.094,0.44373,,,,,,,,,,,,,,,10.995,14.607,11.404,15.69,10.447,13.571,8.334,9.792,8.821,11.441,12.237,11.672,8.3896,168.54,216223496,216223407,34.102,11.834,50.414,0.25244,0.062262,0.52832,2864.0,1841.2,5116.3,135.93,-12.257,296.08,180.33,16.906,341.41,104000.0,68282.0,316290.0,-72731.0,-236300.0,-3041.8,0.83792,0.02361,0.42996,0.011166
486,Gaia EDR3 2158582943004844288,Gaia EDR3 2158582981660793984,272.583,272.588,60.4767,60.4763,-16.136,0.016776,-16.545,0.032737,78.561,0.014031,78.045,0.035356,-34.305,0.67279,,,,,,,,,,,,,,,10.343,15.165,10.688,16.328,9.8663,14.087,8.932,9.295,8.99,11.835,12.63,12.026,7.966,239.18,233088505,233088504,132.24,113.72,160.85,0.33954,0.04089,0.62216,2869.7,1452.8,6061.8,17.402,-141.99,187.63,179.99,23.1,335.97,96678.0,51076.0,435340.0,-33079.0,-240240.0,-13720.0,0.96779,0.049433,0.38905,0.0094795
487,Gaia EDR3 3821311160067268480,Gaia EDR3 3821311160066799616,149.039,149.042,-7.00321,-7.00423,88.689,0.018281,86.908,0.041838,-86.391,0.016713,-86.078,0.036395,-28.332,0.28753,,,,,,,,,,,,,,,9.7316,15.915,10.024,17.198,9.3164,14.782,8.513,8.831,8.598,12.527,13.301,12.737,7.7466,93.006,33223138,33223140,87.366,68.794,89.399,0.46624,0.039628,0.99113,3538.1,1440.1,7946.3,171.07,-4.9185,350.43,178.7,12.497,345.65,123950.0,46700.0,605300.0,-61411.0,-385260.0,-26281.0,1.0886,0.062306,0.28685,0.0073345
488,Gaia EDR3 6774117187707176704,Gaia EDR3 6774117187707175680,316.422,316.423,-38.7317,-38.7349,53.316,0.01401,52.812,0.067858,-88.059,0.013241,-87.601,0.061909,-0.34019,0.30179,,,,,,,,,,,,,,,9.6144,16.823,9.9172,18.244,9.1855,15.617,8.38,8.712,8.444,13.213,13.992,13.508,8.6541,70.101,115106399,115106402,19.728,5.6426,35.576,0.51214,0.37956,0.77326,5053.6,3085.5,9756.6,-100.97,-259.29,53.972,180.51,22.338,338.63,237310.0,155200.0,872640.0,-4721.4,-6830.5,-284.88,1.068,0.059922,0.18626,0.0058956
489,Gaia EDR3 2006696956505060608,Gaia EDR3 2006697029518390016,337.988,337.982,55.9201,55.9216,-111.64,0.010785,-111.26,0.10979,1.6633,0.010265,1.7258,0.10374,-20.788,2.0693,,,,,,,,,,,,,,,12.204,17.755,12.824,19.388,11.475,16.454,9.876,10.559,9.994,13.822,14.644,14.17,8.2649,279.27,64271073,64271069,111.55,101.16,154.41,0.64546,0.20076,0.93345,3297.3,1594.1,7085.4,83.525,-90.177,242.52,179.86,9.9974,349.07,110130.0,53844.0,504570.0,-83734.0,-405870.0,-39410.0,0.70213,0.020135,0.14659,0.00521
490,Gaia EDR3 2777718662159664256,Gaia EDR3 2777718666455178240,12.4959,12.499,14.0687,14.0713,-34.163,0.022755,-33.587,0.21918,-26.193,0.018378,-26.369,0.17765,-7.6631,0.76026,,,,,,,,,,,,,,,11.08,18.099,11.542,20.149,10.487,16.722,9.272,9.778,9.376,13.792,14.705,14.09,8.3629,111.41,303337695,303337693,109.16,98.658,148.35,0.49449,0.049381,0.91998,3603.6,1475.3,8963.7,-19.303,-177.85,154.58,180.85,19.516,342.92,127260.0,53065.0,794710.0,-33132.0,-375810.0,-12876.0,0.85739,0.035748,0.15094,0.0058348
491,Gaia EDR3 3321076520966336768,Gaia EDR3 3321076520966368640,87.2766,87.2756,5.98392,5.98028,-27.225,0.017446,-27.862,0.081486,48.551,0.013648,46.248,0.067053,39.051,2.6586,,,,,,,,,,,,,,,12.711,17.171,13.484,18.827,11.87,15.927,9.997,10.781,10.147,13.381,14.178,13.686,8.5036,234.92,158756980,158756984,89.786,78.414,99.818,0.60955,0.083294,0.99338,3235.9,1161.1,9956.6,-163.45,-343.06,16.133,180.82,18.573,342.16,92313.0,38555.0,968160.0,-25197.0,-394380.0,-9724.7,0.65093,0.01595,0.17011,0.005092
492,Gaia EDR3 635798134974938880,Gaia EDR3 635798134974938752,139.712,139.71,19.5239,19.5273,-13.648,0.016952,-13.951,0.10683,-35.363,0.014806,-36.035,0.088932,,,,,,,,,,,,,,,,,12.605,17.267,13.365,19.093,11.769,15.931,9.956,10.731,10.096,13.097,14.003,13.372,8.2059,150.8,86071688,86071690,59.113,25.085,76.761,0.57991,0.085767,0.78391,3275.0,1288.9,9801.9,-141.32,-311.18,33.199,178.78,28.522,330.89,85683.0,40310.0,845340.0,-33691.0,-350660.0,-17641.0,0.66592,0.016299,0.20589,0.0060877
493,Gaia EDR3 5328228026750513152,Gaia EDR3 5328228026750512896,132.434,132.43,-48.923,-48.9262,103.42,0.011082,103.19,0.045584,1.1091,0.012541,0.86208,0.048951,41.234,1.473,,,,,,,,,,,,,,,11.924,16.682,12.476,18.16,11.247,15.457,9.757,10.396,9.865,13.085,13.812,13.363,8.2797,288.14,145501992,145501975,162.94,148.26,175.13,0.6036,0.40615,0.84678,7282.5,3696.4,15262.0,125.47,-32.448,280.56,179.77,19.486,339.0,354490.0,186170.0,1562000.0,-303480.0,-1325900.0,1401.3,0.72209,0.022873,0.20615,0.0060558
494,Gaia EDR3 1696222708499756032,Gaia EDR3 1696222704204295552,236.178,236.17,71.5808,71.5843,-23.868,0.014373,-24.009,0.14976,8.8572,0.015559,9.261,0.15329,-11.863,0.89224,,,,,,,,,,,,,,,12.838,18.521,13.645,20.466,11.974,17.115,10.093,10.868,10.232,14.085,15.112,14.476,8.604,374.33,272747439,272747438,111.48,99.485,149.48,0.53925,0.072171,0.89503,3368.0,1310.2,9522.5,67.244,-94.479,241.1,179.93,23.069,338.26,84555.0,36753.0,720100.0,-23939.0,-302040.0,-9874.9,0.63615,0.015481,0.12525,0.0050725
495,Gaia EDR3 6069815595670213632,Gaia EDR3 6069815599964406144,201.302,201.301,-52.1335,-52.1374,4.6028,0.014303,5.2115,0.095871,-38.814,0.014741,-38.509,0.11017,-9.9817,0.84366,,,,,,,,,,,,,,,10.854,17.113,11.266,18.449,10.301,15.727,9.184,9.66,9.266,,,,8.3193,157.29,438719992,1047270073,51.246,21.076,69.535,0.43499,0.059325,0.63448,156.54,73.93,358.23,-50.151,-221.68,118.0,174.88,25.262,331.14,1691.1,869.75,9277.2,1335.2,-3237.2,1669.8,0.87159,0.041032,0.21885,0.010098
496,Gaia EDR3 666296212412465024,Gaia EDR3 666296182348971776,129.232,129.232,23.2462,23.247,-108.9,0.01582,-110.13,0.017143,-102.86,0.012785,-102.82,0.013652,19.301,0.28608,23.132,0.55962,,,,,,,,,,,,,9.1272,9.2349,9.6157,9.7797,8.4395,8.5137,,,,,,,25.453,636.32,800985778,800985777,96.203,92.931,129.47,0.52209,0.059081,0.98568,207.0,80.353,526.48,-105.63,-283.39,64.762,180.09,16.344,343.46,2216.7,885.51,14851.0,904.12,-5777.0,1437.3,0.80946,0.031584,0.81377,0.031589
497,Gaia EDR3 279240223626240256,Gaia EDR3 279240223623130752,75.6301,75.6306,54.8304,54.8298,-35.344,0.01592,-37.272,0.017361,-64.352,0.012944,-47.856,0.013109,-47.172,0.91705,-49.498,0.44071,,,,,,,,,,,,,9.1188,9.6901,9.577,10.215,8.5142,8.9845,6.682,7.257,6.761,,,,23.341,693.49,252383739,668678845,16.008,3.9839,38.544,0.079136,0.022286,0.45769,153.32,120.02,250.14,-66.806,-223.09,91.163,180.45,7.9703,343.06,1674.9,1470.1,4423.2,607.19,-1050.3,1991.9,0.80053,0.029508,0.74324,0.026468
498,Gaia EDR3 4272127798091790080,Gaia EDR3 4272127793808155520,278.705,278.706,-0.718804,-0.71924,-35.184,0.018896,-42.221,0.026664,14.869,0.016032,27.996,0.022749,,,,,,,,,,,,,,,,,10.255,11.16,10.938,11.976,9.4723,10.259,7.339,8.047,7.495,,,,22.929,489.6,45326906,1669470845,67.901,32.01,81.392,0.73433,0.11604,0.9064,172.35,55.404,563.26,26.863,-149.07,200.69,177.79,28.205,330.85,993.13,446.01,14458.0,1637.5,-4650.6,1817.1,0.76006,0.027425,0.62674,0.020177
499,Gaia EDR3 3229403815582711808,Gaia EDR3 3229403815582711680,69.8992,69.8998,-1.30555,-1.30512,109.98,0.021432,119.46,0.02933,81.901,0.018283,78.747,0.024353,43.375,0.83942,44.709,0.43584,,,,,,,,,,,,,11.005,11.305,11.988,12.35,10.044,10.307,,,,,,,26.781,592.16,672319878,672319877,89.882,80.43,97.782,0.95188,0.82628,0.99944,308.98,173.1,641.52,150.32,-29.563,330.21,179.98,6.2941,350.99,4920.2,3031.1,21626.0,1825.3,1712.6,1853.6,0.66678,0.018591,0.63383,0.018003
500,Gaia EDR3 2184034305029062272,Gaia EDR3 2184034305029062144,310.591,310.59,56.1885,56.1891,163.58,0.014327,162.46,0.02018,303.3,0.012686,308.07,0.016763,-10.349,0.54829,-8.9941,0.71474,,,,,,,,,,,,,10.995,12.123,11.902,13.209,10.017,11.057,,,,,,,25.94,638.15,1978269644,1978269643,91.906,91.164,105.55,0.4238,0.023214,0.99024,194.65,82.21,396.01,-153.57,-332.73,18.385,180.03,10.59,346.13,2231.9,796.29,8418.4,858.91,-3839.7,1655.2,0.6628,0.018612,0.51431,0.014791
501,Gaia EDR3 2773086595766697856,Gaia EDR3 2773086595767001600,1.48047,1.48118,18.0752,18.0746,-147.42,0.02116,-154.16,0.019368,-145.8,0.018657,-150.6,0.018382,-45.001,0.73975,-45.687,0.28307,,,,,,,,,,,,,8.9372,9.1825,9.4246,9.7076,8.3226,8.5308,6.551,7.092,6.637,6.463,7.121,6.718,26.542,511.92,258868174,258868172,139.73,122.42,166.24,0.41924,0.18063,0.64386,180.44,104.59,350.85,-106.99,-271.44,43.834,179.93,16.628,344.42,2494.4,1476.3,9070.9,75.565,-5164.5,952.55,0.84866,0.022578,0.84202,0.043972
502,Gaia EDR3 4170824088116483968,Gaia EDR3 4170824152529516928,270.36,270.348,-7.56884,-7.56425,8.2814,0.017352,9.5863,0.016183,-5.3936,0.013981,-7.2627,0.013007,,,-23.534,0.75271,,,,,,,,,,,,,9.3717,11.743,9.7881,12.601,8.8371,10.854,7.773,8.204,7.846,8.83,9.64,9.053,16.234,171.38,203667694,203667664,51.878,20.515,66.627,0.33423,0.040034,0.63538,289.81,144.59,587.49,-85.721,-252.94,64.19,179.56,20.405,338.92,2834.5,1430.3,11714.0,1097.4,-4826.7,1597.2,0.87105,0.038416,0.62032,0.015327
503,Gaia EDR3 2565584802867037696,Gaia EDR3 2565584837226776448,24.4184,24.4075,7.14879,7.14616,80.78,0.017885,80.171,0.02013,-78.721,0.011566,-79.555,0.012491,23.812,0.32801,,,,,,,,,,,,,,,9.5489,9.5813,9.9886,10.029,8.987,9.0212,7.835,8.306,7.94,7.872,8.35,7.948,14.582,215.31,346923041,346898065,85.981,60.192,88.522,0.66067,0.10181,0.9928,345.73,115.83,1141.4,24.205,-154.78,201.47,179.62,21.339,340.0,2417.0,1032.5,31937.0,1260.6,-10913.0,1672.3,0.90819,0.048113,0.89858,0.045878
504,Gaia EDR3 1290526110673871616,Gaia EDR3 1290526145033610880,228.236,228.22,34.5038,34.5035,-84.643,0.010598,-84.814,0.010883,-25.825,0.012102,-23.982,0.012973,-43.886,1.1803,,,,,,,,,,,,,,,10.75,13.442,11.365,14.66,9.9954,12.354,8.32,9.005,8.444,10.091,10.904,10.289,15.527,646.99,67857722,67857721,91.287,90.554,101.51,0.51227,0.054502,0.99382,331.68,130.01,830.87,56.918,-120.83,236.49,180.02,15.067,345.31,2886.9,1142.8,18463.0,1269.1,-6826.4,1717.4,0.76463,0.026144,0.43719,0.010238
505,Gaia EDR3 6469985605674295424,Gaia EDR3 6469985502595090560,313.073,313.062,-55.743,-55.7505,33.995,0.012112,33.315,0.017433,-32.017,0.0094148,-33.577,0.013204,-6.2818,0.23513,,,,,,,,,,,,,,,10.634,11.905,11.252,12.803,9.9151,10.982,8.398,9.079,8.508,8.966,9.816,9.145,15.884,300.64,354134559,354134555,106.49,96.281,144.34,0.64507,0.096897,0.94199,321.1,111.24,1057.0,163.87,-5.8902,340.08,180.1,25.185,336.58,2157.9,939.85,27529.0,1307.1,-8871.2,1682.4,0.72289,0.020856,0.6059,0.014936
506,Gaia EDR3 3076534861386561536,Gaia EDR3 3076535243639085440,128.092,128.096,-0.937638,-0.9274,-133.93,0.015817,-135.51,0.016946,83.548,0.013759,82.018,0.014501,15.315,0.28546,14.849,0.35479,,,,,,,,,,,,,8.9944,9.8397,9.3165,10.257,8.4952,9.2902,7.401,7.835,7.532,8.15,8.631,8.248,14.418,311.98,121202964,121202975,83.834,42.97,87.378,0.87941,0.61669,0.99714,412.69,224.61,865.85,-77.175,-253.87,101.86,180.95,9.242,352.6,4508.3,2670.0,20208.0,-2109.8,-17680.0,-377.36,0.9509,0.072412,0.82392,0.034663
507,Gaia EDR3 149726790484381568,Gaia EDR3 149726996642811904,66.2954,66.2821,25.7491,25.7493,58.42,0.033503,57.111,0.025269,-24.161,0.021736,-23.991,0.01777,-1.6976,0.18404,,,,,,,,,,,,,,,7.7346,14.109,7.9866,15.371,7.3671,12.999,6.672,6.934,6.745,10.7,11.505,10.926,15.468,311.66,58636288,58636290,129.86,114.09,159.91,0.3393,0.043386,0.60494,254.96,128.46,523.24,26.704,-141.48,180.76,180.3,22.271,337.96,2299.9,1194.7,9821.8,971.34,-4242.2,1576.6,1.2441,0.055286,0.33818,0.0081741
508,Gaia EDR3 3236272907101649664,Gaia EDR3 3236267035883577728,81.5963,81.5848,3.85676,3.85325,52.367,0.023617,51.875,0.015926,37.454,0.018936,38.753,0.012644,12.613,0.15569,,,,,,,,,,,,,,,7.5263,13.449,7.7785,14.646,7.1718,12.373,6.501,6.775,6.591,10.083,10.932,10.328,15.982,308.65,264536978,264536974,97.125,93.05,126.59,0.80934,0.1356,0.98892,423.15,113.21,1270.4,-38.87,-216.37,140.11,180.48,24.208,336.1,2399.0,1046.1,39319.0,1154.5,-16291.0,1588.6,1.2711,0.064069,0.42599,0.010036
509,Gaia EDR3 2124317973092988544,Gaia EDR3 2124364908494756608,274.306,274.302,51.0456,51.0474,10.606,0.017577,11.3,0.01574,9.0861,0.018815,8.3923,0.017363,-26.431,12.994,-11.285,0.52179,,,,,,,,,,,,,10.075,10.101,10.386,10.4,9.636,9.6893,8.807,9.139,8.87,8.952,9.22,8.991,6.2901,169.95,289724678,289724676,73.867,32.47,79.322,0.3836,0.012635,0.92395,294.41,131.7,574.06,114.34,-19.992,287.11,179.64,11.799,343.3,3315.2,1207.3,10987.0,299.56,-5825.2,1620.8,1.1234,0.081226,1.138,0.052897
510,Gaia EDR3 5046375604006429184,Gaia EDR3 5046375608303136640,47.3701,47.367,-37.8594,-37.8617,-9.3701,0.011343,-10.697,0.012924,-87.689,0.013305,-87.977,0.015765,-0.86349,0.16273,0.3954,1.5152,,,,,,,,,,,,,8.8539,10.231,9.3215,10.534,8.2603,9.7939,6.983,7.54,7.149,8.971,9.3,9.041,6.2626,210.81,165165362,165165360,115.76,103.26,157.67,0.68593,0.28284,0.91928,291.12,146.16,626.07,-87.772,-261.0,72.144,179.66,10.632,349.53,2786.2,1449.8,12853.0,-272.85,-9182.4,849.49,1.4227,0.11246,1.0983,0.067098
511,Gaia EDR3 5320132872386369280,Gaia EDR3 5320134349854194688,123.254,123.257,-54.0513,-54.0492,-18.341,0.016772,-17.774,0.016229,58.504,0.015289,58.435,0.014579,6.6495,0.60628,7.7692,0.31127,,,,,,,,,,,,,10.202,10.343,10.505,10.658,9.7726,9.9,8.995,9.292,9.08,9.092,9.473,9.175,5.936,257.09,342310978,342310986,94.506,91.339,122.61,0.43977,0.022231,0.9871,6254.1,2641.1,12950.0,145.02,-33.634,313.86,179.64,10.842,345.88,307960.0,111740.0,1213300.0,-159040.0,-829390.0,-44103.0,1.1438,0.052862,1.0898,0.061423
512,Gaia EDR3 932923285318103552,Gaia EDR3 932923285318104192,120.942,120.937,47.6513,47.6501,-31.862,0.012785,-32.224,0.01314,-31.165,0.011496,-31.233,0.012164,21.242,0.516,21.575,0.44554,,,,,,,,,,,,,10.737,10.769,11.101,11.141,10.247,10.274,9.31,9.65,9.366,9.328,9.687,9.402,6.2916,154.05,39666992,39666993,94.936,82.936,122.74,0.83977,0.13646,0.99318,11363.0,2720.7,31785.0,84.996,-94.355,264.25,179.28,23.548,335.16,301330.0,131510.0,5251000.0,-125310.0,-2455000.0,-62881.0,1.0182,0.051342,1.01,0.047413
513,Gaia EDR3 500011816202441216,Gaia EDR3 500011811903924480,65.2343,65.227,70.3872,70.3883,-7.7666,0.0090775,-7.5265,0.0096493,19.487,0.010396,19.543,0.011536,,,-31.859,0.31818,,,,,,,,,,,,,10.103,10.134,10.387,10.423,9.6914,9.7183,8.945,9.231,9.02,8.993,9.283,8.999,6.0815,213.62,260186936,260110101,32.264,9.1401,55.949,0.72585,0.57637,0.85933,9626.8,5030.6,19819.0,-91.15,-258.91,64.404,179.78,16.665,331.62,572960.0,304980.0,2384900.0,-33961.0,-47010.0,-28725.0,1.1477,0.056792,1.1321,0.058923
514,Gaia EDR3 688741166041396608,Gaia EDR3 688741166041396224,138.501,138.501,26.1762,26.1793,-90.802,0.023513,-91.776,0.038183,-33.73,0.014821,-33.865,0.023856,54.664,0.23682,54.946,2.9096,,,,,,,,,,,,,8.9273,11.402,9.4496,11.834,8.2944,10.834,6.896,7.457,7.003,9.696,10.152,9.806,6.1876,106.07,285005290,285005291,89.862,83.678,95.138,0.46085,0.023982,0.99259,7054.3,3016.3,14570.0,-46.855,-226.55,132.84,179.75,13.032,349.85,339130.0,124210.0,1318600.0,-60826.0,-683100.0,-24763.0,1.3119,0.18111,0.91747,0.048633
515,Gaia EDR3 6637511079936318848,Gaia EDR3 6637510324022073728,279.837,279.843,-57.4007,-57.4016,14.669,0.013006,14.231,0.013136,-12.188,0.010865,-12.808,0.011074,-4.256,0.5384,-5.8749,0.35699,,,,,,,,,,,,,9.9476,10.826,10.223,11.174,9.5451,10.343,8.813,9.087,8.907,9.422,9.78,9.5,6.3714,149.2,120127141,120127143,115.3,98.89,162.13,0.92407,0.73545,0.98784,10035.0,5077.8,21237.0,45.978,-125.28,222.95,180.17,8.7794,343.99,652930.0,339390.0,2902900.0,-28467.0,-48706.0,-23063.0,1.1781,0.048001,0.97442,0.046784
516,Gaia EDR3 3014618136107593472,Gaia EDR3 3014618136107593600,81.4475,81.4496,-9.27853,-9.28108,2.7711,0.013714,2.2346,0.013413,15.819,0.011581,15.698,0.01089,6.3494,0.60271,6.3032,0.87882,,,,,,,,,,,,,10.742,10.758,11.075,11.098,10.27,10.277,9.373,9.724,9.411,9.364,9.741,9.419,6.1234,155.0,24724214,24724216,62.676,25.436,74.263,0.39372,0.038313,0.81325,6227.5,2808.6,13241.0,-7.1215,-154.11,162.12,179.27,16.808,341.27,274720.0,119080.0,1219000.0,-132260.0,-792180.0,-51690.0,0.99744,0.056475,0.99678,0.05535
517,Gaia EDR3 3205807196540062976,Gaia EDR3 3205807196540063872,64.9407,64.9399,-2.46191,-2.46516,-14.951,0.015702,-15.015,0.023866,-29.196,0.0098746,-27.254,0.015304,-36.909,0.30411,-40.594,0.40798,,,,,,,,,,,,,8.7958,11.286,9.0479,11.681,8.4227,10.757,7.728,8.001,7.818,9.728,10.159,9.795,6.2321,142.08,250190583,250190582,68.145,30.933,81.086,0.59118,0.088302,0.89871,6818.5,2533.7,20989.0,156.75,-17.983,323.3,180.65,25.75,335.65,221080.0,97680.0,2329000.0,-70318.0,-916960.0,-32348.0,1.5554,0.1559,0.90158,0.042679
518,Gaia EDR3 1793740318912476416,Gaia EDR3 1793740318912475008,325.731,325.731,21.8684,21.865,10.354,0.013754,10.592,0.016569,-17.252,0.013865,-18.128,0.016251,-7.0806,0.24659,-5.2149,0.68586,,,,,,,,,,,,,9.8497,11.428,10.144,11.879,9.4342,10.849,8.712,8.997,8.742,9.701,10.168,9.772,6.4041,182.81,354609520,354609525,84.584,57.25,93.639,0.85182,0.13972,0.99312,11083.0,2650.6,31351.0,-40.504,-219.75,138.92,179.97,23.963,335.39,255510.0,111800.0,4547800.0,-105320.0,-2112600.0,-54310.0,1.1984,0.067856,0.89883,0.042135
519,Gaia EDR3 5677955771859729024,Gaia EDR3 5677955703140252032,142.429,142.445,-20.1837,-20.1986,-6.8829,0.021876,-6.7425,0.035656,-4.1883,0.015783,-4.3112,0.025219,,,,,,,,,,,,,,,,,14.185,15.504,15.238,16.898,13.172,14.347,11.014,11.808,11.225,11.923,12.734,12.173,8.8156,193.31,176770894,176770888,164.56,151.12,175.63,0.68576,0.5095,0.88852,19623.0,9456.1,43038.0,77.633,-78.736,234.75,180.91,21.436,338.56,1503200.0,754350.0,7324800.0,-11045.0,-3324100.0,499.05,0.4824,0.011495,0.33757,0.0081171
520,Gaia EDR3 2925898233634243072,Gaia EDR3 2925898061835567616,103.396,103.384,-21.9267,-21.944,-30.533,0.013139,-30.844,0.018673,24.506,0.020919,25.164,0.029348,,,,,,,,,,,,,,,,,14.912,15.679,16.161,17.064,13.805,14.514,11.52,12.287,11.735,12.129,12.92,12.406,9.0736,183.6,78893602,78893559,79.394,47.232,86.825,0.85601,0.14325,0.98328,9728.0,2252.7,26215.0,-109.68,-287.62,68.873,180.15,25.795,333.88,239220.0,104590.0,4151600.0,-95959.0,-1994100.0,-49361.0,0.39103,0.0097218,0.29872,0.007325
521,Gaia EDR3 6910589601737520384,Gaia EDR3 6910577644548566656,314.011,314.01,-5.9226,-5.94304,-10.316,0.032465,-10.182,0.039128,-89.82,0.022305,-89.716,0.031358,,,,,,,,,,,,,,,,,15.23,15.593,16.49,16.914,14.116,14.452,11.819,12.597,12.082,12.156,12.898,12.322,9.2333,199.58,248780470,248780482,76.2,38.943,84.716,0.64607,0.09765,0.9578,374.21,128.24,1227.4,129.63,-41.316,306.53,179.73,22.356,335.68,2924.4,1257.9,37248.0,659.81,-13140.0,1266.0,0.33873,0.0085563,0.28996,0.0076486
522,Gaia EDR3 4968125358619256704,Gaia EDR3 4968125392978994816,31.9132,31.9229,-36.3834,-36.3668,32.559,0.012801,32.631,0.021337,4.3897,0.019297,3.9668,0.035014,,,,,,,,,,,,,,,,,14.792,15.897,15.984,17.253,13.709,14.744,11.479,12.325,11.688,12.357,13.177,12.656,8.8678,276.22,100907187,100907183,42.242,16.645,54.967,0.19581,0.012115,0.49196,258.44,157.3,444.14,92.614,-45.514,253.05,179.86,12.539,338.79,2935.8,1694.2,8038.2,513.64,-3654.6,1771.7,0.40834,0.009951,0.27742,0.0073178
523,Gaia EDR3 1674884005303169664,Gaia EDR3 1674883902223953536,211.838,211.848,70.3002,70.2805,-74.67,0.022403,-75.141,0.029665,-19.074,0.018148,-18.776,0.029291,,,,,,,,,,,,,,,,,14.325,15.448,15.541,16.909,13.231,14.253,10.851,11.763,11.069,11.715,12.587,11.946,8.6109,181.3,154124157,154124152,106.19,96.109,142.86,0.72104,0.11712,0.94935,376.28,118.38,1246.7,-84.83,-262.11,87.88,179.75,25.325,333.69,2450.0,1075.9,36768.0,943.73,-14566.0,1420.9,0.52143,0.012593,0.37924,0.0093985
524,Gaia EDR3 5377759616826429824,Gaia EDR3 5377765526701413760,178.32,178.318,-45.9196,-45.9001,-15.369,0.015484,-15.14,0.043632,-6.9476,0.016185,-7.1047,0.04407,,,,,,,,,,,,,,,,,13.777,16.381,14.924,18.009,12.716,15.134,10.508,11.329,10.73,12.575,13.392,12.815,9.1199,265.79,62068419,62068390,120.58,103.01,154.7,0.57186,0.082104,0.78688,327.71,127.75,984.75,59.566,-114.99,228.54,179.8,28.407,331.04,2792.0,1306.6,27964.0,838.26,-9405.9,1359.0,0.5537,0.013406,0.24007,0.0061178
525,Gaia EDR3 1665419099973130240,Gaia EDR3 1665419237412436608,203.26,203.277,63.2293,63.2489,16.364,0.01486,15.945,0.052499,-2.3809,0.013302,-2.3526,0.045766,,,,,,,,,,,,,,,,,13.707,15.911,14.728,17.379,12.706,14.713,10.569,11.418,10.793,12.278,13.101,12.508,8.9597,168.1,158461069,158461073,72.482,33.745,82.985,0.60668,0.087325,0.93198,460.98,166.83,1458.4,-61.832,-237.25,106.0,180.41,23.963,337.3,5157.3,2233.5,57735.0,383.89,-20831.0,1259.2,0.54879,0.013266,0.28182,0.0071139
526,Gaia EDR3 4901180528009675392,Gaia EDR3 4901180424930460800,2.16247,2.1411,-63.5828,-63.602,104.43,0.013449,104.51,0.020774,17.106,0.016855,17.328,0.025055,,,,,,,,,,,,,,,,,14.126,15.225,15.325,16.649,13.043,14.052,10.725,11.554,10.938,11.541,12.392,11.798,9.451,199.86,425906294,425906305,97.379,93.306,132.14,0.54286,0.063998,0.98252,368.04,140.07,1008.9,-98.789,-276.01,71.097,180.81,17.005,341.92,3184.3,1286.6,24872.0,442.63,-10118.0,1184.5,0.5094,0.012267,0.37567,0.0091572
527,Gaia EDR3 3204622232241862272,Gaia EDR3 3204622060443115264,66.9159,66.9256,-3.71918,-3.73509,14.615,0.032822,14.732,0.052525,-11.07,0.025086,-11.395,0.042069,,,,,,,,,,,,,,,,,14.841,15.935,16.038,17.345,13.745,14.766,11.44,12.291,11.667,12.323,13.188,12.623,9.1222,163.69,248649238,248649242,82.71,52.676,87.072,0.80782,0.13573,0.98874,2104.1,563.23,6423.1,-104.87,-282.24,74.115,179.73,24.015,335.24,23355.0,10173.0,391800.0,-8107.6,-184110.0,-3478.7,0.39967,0.010266,0.26904,0.0072149
528,Gaia EDR3 2077804263255580160,Gaia EDR3 2077810177432417792,292.959,292.959,42.7993,42.8191,11.991,0.013066,12.031,0.028158,9.6158,0.013992,9.6514,0.027904,14.08,0.64663,,,,,,,,,,,,,,,12.638,15.353,13.399,16.788,11.803,14.176,10.002,10.777,10.128,11.714,12.572,11.951,8.9722,286.65,240184373,240184336,77.046,37.891,84.233,0.5469,0.069039,0.95738,1447.7,551.23,4056.3,-66.909,-242.32,99.624,178.9,19.859,340.49,21332.0,8831.7,176300.0,-4078.7,-73666.0,-588.13,0.63698,0.015491,0.36677,0.0087463
529,Gaia EDR3 1655107879928467328,Gaia EDR3 1655108017367424512,256.193,256.261,73.0996,73.1088,62.397,0.026292,62.731,0.068592,-30.231,0.025055,-30.498,0.05486,,,,,,,,,,,,,,,,,15.124,16.706,16.295,18.173,14.05,15.515,11.844,12.651,12.069,13.089,13.932,13.361,8.9573,300.54,441725116,441725818,121.84,105.69,161.79,0.76478,0.45657,0.92196,1398.3,738.99,2956.8,162.87,-10.198,325.28,179.6,13.374,349.46,26914.0,15297.0,122430.0,-21638.0,-116600.0,-11018.0,0.34703,0.0086907,0.19201,0.00568
530,Gaia EDR3 3365281870563656192,Gaia EDR3 3365281909221094272,105.566,105.543,20.2107,20.209,-45.408,0.017285,-45.342,0.032394,-40.118,0.015041,-40.445,0.025312,78.385,14.731,,,,,,,,,,,,,,,13.264,14.909,14.129,16.219,12.36,13.778,10.367,11.223,10.549,11.412,12.237,11.666,9.4009,125.17,59204579,59204576,61.532,23.859,70.203,0.33276,0.010455,0.78014,1493.1,732.36,2800.2,-94.223,-224.11,72.254,180.31,12.796,341.29,35674.0,14501.0,108420.0,-17419.0,-75533.0,-988.28,0.56743,0.013912,0.39752,0.0095653
531,Gaia EDR3 6408243423569585792,Gaia EDR3 6408255174600108160,338.0,337.994,-58.9834,-58.9805,39.801,0.013749,39.225,0.014703,-8.9877,0.017395,-9.581,0.018267,,,,,,,,,,,,,,,,,14.615,14.715,15.796,15.922,13.541,13.63,11.294,12.12,11.522,11.342,12.206,11.58,8.6598,198.95,231706296,231706298,81.016,45.064,86.444,0.60555,0.085487,0.97847,1753.8,622.61,5483.6,-133.15,-310.76,39.236,181.05,21.68,340.36,28133.0,11794.0,308270.0,-6434.3,-119460.0,-1687.4,0.44378,0.010671,0.43551,0.010366
532,Gaia EDR3 2224936446816171008,Gaia EDR3 2224936446816167680,340.653,340.645,67.7187,67.7216,9.8971,0.026209,9.8976,0.03091,44.552,0.026561,45.309,0.030633,,,,,,,,,,,,,,,,,15.351,15.689,16.58,16.97,14.248,14.564,12.021,12.845,12.246,12.297,13.095,12.525,8.3421,207.06,376770470,376770464,77.737,36.749,82.668,0.41537,0.021572,0.95389,1564.1,670.76,3200.6,114.15,-59.992,261.42,180.22,16.001,348.48,39180.0,14442.0,150540.0,-6453.2,-80574.0,-1324.1,0.3374,0.0085123,0.29835,0.0074828
533,Gaia EDR3 2590633052137356672,Gaia EDR3 2590633120856833152,20.7052,20.703,15.003,15.007,57.945,0.052072,58.082,0.050336,12.433,0.024695,12.668,0.025098,,,,,,,,,,,,,,,,,15.512,15.56,16.845,16.91,14.373,14.417,12.032,12.842,12.263,12.074,12.872,12.326,8.7216,132.05,58858393,58858396,97.497,93.655,133.06,0.50912,0.055325,0.98127,1360.2,535.7,3381.8,90.006,-78.213,267.2,180.01,16.51,344.53,23495.0,9305.5,147600.0,-4126.6,-69266.0,-451.17,0.32872,0.0080912,0.3221,0.008276
534,Gaia EDR3 2965741133404696960,Gaia EDR3 2965741133404697600,87.2511,87.2465,-21.0097,-21.0115,-36.485,0.014115,-37.005,0.01531,22.221,0.018161,22.113,0.018531,,,,,,,,,,,,,,,,,14.405,14.594,15.535,15.751,13.35,13.531,11.13,11.964,11.36,11.329,12.131,11.515,8.7481,274.77,93445549,93445545,85.887,59.509,88.466,0.6178,0.084606,0.99197,1578.0,557.14,5020.7,60.228,-118.67,236.66,179.9,20.069,341.22,26216.0,10965.0,296630.0,-5755.5,-112200.0,-1390.1,0.46892,0.011611,0.43891,0.010469
535,Gaia EDR3 1572085612341667200,Gaia EDR3 1572084959506637952,185.285,185.292,52.8262,52.8269,-28.557,0.014856,-28.714,0.026722,14.882,0.0162,14.791,0.029879,,,,,,,,,,,,,,,,,14.595,15.882,15.705,17.244,13.55,14.736,11.379,12.212,11.602,12.429,13.254,12.678,8.5761,323.36,165312970,165312969,123.67,105.37,156.4,0.53463,0.075328,0.73464,1448.5,609.7,4020.7,142.55,-31.032,312.3,179.88,28.413,331.43,21929.0,10625.0,179920.0,-7050.9,-77998.0,-3007.0,0.43473,0.010244,0.27493,0.0070698
536,Gaia EDR3 2851476964463714432,Gaia EDR3 2851476964463714560,358.647,358.651,24.4626,24.4603,88.616,0.024426,88.537,0.035918,-31.18,0.015317,-30.597,0.022483,,,,,,,,,,,,,,,,,14.591,15.631,15.882,16.971,13.467,14.482,11.083,11.942,11.304,12.077,12.982,12.323,8.629,139.37,348592262,348592261,151.25,132.69,171.04,0.3203,0.22011,0.62102,1393.3,893.42,2608.0,-131.93,-293.42,21.091,179.81,23.854,340.45,28801.0,19907.0,99284.0,-22378.0,-79050.0,-13005.0,0.48423,0.011516,0.32307,0.008058
537,Gaia EDR3 572193277095120512,Gaia EDR3 572193311454858240,28.0982,28.1244,82.7698,82.7722,-39.066,0.031387,-39.713,0.041954,-12.892,0.033314,-13.025,0.04177,,,,,,,,,,,,,,,,,15.653,16.045,16.96,17.558,14.526,14.845,12.203,13.055,12.491,12.358,13.197,12.681,8.5407,169.77,399762091,399762092,73.697,37.373,83.882,0.71582,0.11679,0.94884,1544.2,492.05,5087.3,34.063,-138.79,211.14,180.88,24.754,333.97,18208.0,8056.4,267830.0,-6064.2,-117230.0,-2465.3,0.30538,0.0077903,0.28515,0.0072
538,Gaia EDR3 5597616690615729536,Gaia EDR3 5597616690615729920,122.155,122.15,-28.4486,-28.4475,-50.57,0.021012,-50.713,0.032222,45.667,0.02455,46.102,0.037881,,,,,,,,,,,,,,,,,15.462,16.327,16.958,18.016,14.257,15.062,11.712,12.585,11.966,12.403,13.257,12.677,8.44,129.86,154471801,154471807,95.164,92.073,120.7,0.84724,0.14459,0.99352,1954.3,478.2,5668.5,-88.886,-267.37,90.426,179.99,23.691,336.11,18940.0,8242.4,336390.0,-4976.9,-157920.0,-1484.3,0.3787,0.0091531,0.27687,0.0070506
539,Gaia EDR3 5271614654064934656,Gaia EDR3 5271614585345457792,130.797,130.801,-68.3717,-68.3756,-53.3,0.024068,-53.401,0.034975,-111.43,0.020064,-111.52,0.029314,,,,,,,,,,,,,,,,,14.755,15.553,15.954,16.742,13.671,14.464,11.433,12.218,11.638,12.212,13.041,12.483,8.2072,320.22,301786921,301786926,43.794,13.504,64.29,0.69214,0.4629,0.83494,1835.0,1022.7,3820.5,-125.62,-295.08,30.791,180.51,13.047,341.45,39048.0,23454.0,169340.0,-1989.9,-4519.2,-1289.0,0.44292,0.010677,0.31801,0.0076427
540,Gaia EDR3 504689138670885760,Gaia EDR3 504689138670886016,28.5451,28.5404,55.2459,55.2425,-57.079,0.036254,-56.796,0.064933,25.626,0.031409,26.073,0.05692,,,,,,,,,,,,,,,,,15.469,16.806,16.862,18.436,14.309,15.559,11.918,12.765,12.157,12.999,13.841,13.235,8.5295,87.098,370949654,370949667,82.514,41.699,86.96,0.7569,0.32607,0.99138,1311.1,652.14,2866.8,-57.898,-232.39,120.42,180.31,8.8486,351.51,21860.0,11414.0,105200.0,-16344.0,-93875.0,-7400.3,0.35085,0.0086839,0.20769,0.0057353
541,Gaia EDR3 845832962147136640,Gaia EDR3 845832962146599040,172.15,172.149,56.7166,56.7173,547.37,0.036554,544.8,0.012766,-535.66,0.040086,-549.39,0.013685,,,,,,,,,,,,,,,,,12.904,13.196,14.565,14.885,11.656,11.934,8.747,9.369,8.828,8.622,9.627,8.876,46.36,1062.5,310933123,310933122,124.01,108.46,157.3,0.40705,0.051899,0.72012,1514.4,692.9,3406.2,-14.99,-170.35,154.51,179.62,21.976,337.02,26618.0,12762.0,139100.0,-6693.4,-71345.0,-2270.8,0.3019,0.012075,0.29524,0.0069612
542,Gaia EDR3 365124382538652032,Gaia EDR3 365124378243998080,8.32286,8.32296,34.3195,34.3186,100.55,0.014286,83.103,0.014495,-56.358,0.012702,-58.817,0.012414,,,,,,,,,,,,,,,,,13.304,13.43,15.025,15.163,12.026,12.151,9.386,9.954,9.641,9.47,9.975,9.769,40.537,505.81,125991341,125991342,67.796,31.507,81.373,0.69533,0.11334,0.90209,1443.0,482.43,4717.2,-92.772,-268.9,79.298,179.18,28.132,332.5,15654.0,6985.2,213580.0,-3704.6,-90018.0,-904.95,0.23368,0.0088741,0.22435,0.0057187
543,Gaia EDR3 5568872394338114560,Gaia EDR3 5568872398635858816,97.9613,97.9605,-43.5342,-43.5349,-277.53,0.014387,-263.67,0.018435,-29.762,0.014719,-13.039,0.019305,,,,,,,,,,,,,,,,,10.017,11.601,10.996,12.888,9.0751,10.468,6.789,7.631,6.998,7.054,7.852,7.308,42.029,1563.8,293689266,293689267,84.204,56.974,87.779,0.84638,0.13894,0.99243,1802.4,441.23,5153.1,174.3,-4.0148,353.5,180.88,23.232,335.65,15409.0,6755.6,269630.0,-4511.5,-126330.0,-1512.7,0.61581,0.015601,0.53321,0.026023
544,Gaia EDR3 6621449620231453184,Gaia EDR3 6621449620231453312,335.944,335.943,-28.1135,-28.1131,150.28,0.013668,147.04,0.016018,90.837,0.012833,78.026,0.015,,,,,,,,,,,,,,,,,13.379,13.419,14.965,15.014,12.106,12.176,,,,,,,39.122,682.2,2028291051,2028291052,46.095,18.59,63.441,0.32301,0.042198,0.53796,1389.0,727.63,2791.2,-121.02,-292.63,40.195,180.21,24.099,335.05,28245.0,15579.0,117050.0,-8814.3,-69218.0,-2774.1,0.28454,0.011958,0.27137,0.010859
545,Gaia EDR3 2026551014092729216,Gaia EDR3 2026550979732990080,292.109,292.108,29.0756,29.0744,53.147,0.0095857,51.349,0.014185,-117.14,0.010668,-118.27,0.01517,18.891,1.2522,,,,,,,,,,,,,,,10.838,13.712,11.323,14.746,10.222,12.665,8.937,9.46,9.04,10.472,11.324,10.683,10.522,410.11,111785426,111785414,27.485,10.627,44.185,0.12352,0.01105,0.43009,1041.4,760.03,1695.5,10.828,-147.71,156.44,180.58,21.354,346.76,20128.0,15342.0,51121.0,-2970.2,-29492.0,1215.1,0.81396,0.028834,0.5131,0.012967
546,Gaia EDR3 3671619180295246976,Gaia EDR3 3671619180295819264,209.724,209.723,4.221,4.21997,-94.186,0.020466,-95.866,0.02079,-110.42,0.015124,-113.33,0.016185,36.301,5.9592,,,,,,,,,,,,,,,12.117,13.743,12.867,14.865,11.293,12.686,9.494,10.287,9.615,10.457,11.308,10.67,10.482,226.1,397118543,397118541,121.38,105.87,155.98,0.44905,0.061242,0.76351,1221.9,531.94,2953.6,72.078,-98.293,229.67,180.76,23.273,336.8,19509.0,9116.9,119280.0,-7061.6,-63409.0,-2751.5,0.65734,0.016745,0.51322,0.012398
547,Gaia EDR3 3319709450054403968,Gaia EDR3 3319709454349387264,87.3077,87.3088,4.59868,4.59947,82.497,0.015891,81.956,0.0174,-94.021,0.013124,-96.062,0.015809,6.3894,0.31636,,,,,,,,,,,,,,,10.574,13.404,10.979,14.27,10.03,12.443,8.923,9.385,8.995,10.404,11.251,10.608,10.384,122.43,158758426,158758425,94.054,64.672,130.9,0.68472,0.084587,0.98258,5656.1,1847.9,16110.0,147.1,-31.254,325.58,179.73,21.394,340.07,182580.0,77108.0,1984700.0,-55797.0,-898740.0,-22891.0,0.8126,0.033152,0.53088,0.013173
548,Gaia EDR3 6158067003119775488,Gaia EDR3 6158067003121356032,186.603,186.603,-34.8681,-34.8695,-29.739,0.014315,-28.08,0.016998,-11.892,0.016472,-11.337,0.018618,13.396,0.71816,,,,,,,,,,,,,,,12.208,13.55,12.953,14.58,11.384,12.542,9.608,10.374,9.745,10.422,11.239,10.603,10.458,272.8,130723772,130723774,105.01,93.592,140.37,0.78702,0.1282,0.96959,6515.3,1787.2,19693.0,-85.293,-262.9,91.611,179.33,25.509,334.05,140600.0,61618.0,2253800.0,-55379.0,-1025300.0,-26538.0,0.64388,0.016618,0.52248,0.013034
549,Gaia EDR3 6770297518678824960,Gaia EDR3 6770297514381564416,289.095,289.096,-24.239,-24.2376,-2.6197,0.015007,-1.2267,0.019697,-46.697,0.012585,-45.456,0.016264,7.7388,0.59285,7.5945,1.5648,,,,,,,,,,,,,12.299,12.901,13.112,13.844,11.433,11.948,9.52,10.35,9.707,9.833,10.708,10.061,10.65,202.43,2465642,2465637,103.99,94.365,150.12,0.79471,0.39063,0.98387,5028.3,2540.1,10821.0,-66.549,-237.98,111.2,179.8,8.604,350.34,214250.0,113970.0,1002200.0,-21042.0,-51180.0,-14405.0,0.64739,0.015742,0.60442,0.016636
550,Gaia EDR3 4938040761978194304,Gaia EDR3 4938040761978194560,30.7616,30.7628,-49.3424,-49.3437,74.98,0.0098696,73.883,0.010375,6.6625,0.011591,4.1915,0.013025,7.1034,0.42345,6.7163,1.0193,,,,,,,,,,,,,10.901,13.353,11.412,14.368,10.276,12.351,8.985,9.542,9.091,10.202,11.069,10.459,10.496,388.58,219990365,219990367,75.233,27.44,122.09,0.58045,0.06274,0.96362,4888.0,1872.0,11868.0,118.18,-58.467,294.09,179.37,17.122,343.56,180190.0,73805.0,1178200.0,-38713.0,-504770.0,-16020.0,0.80196,0.027912,0.55481,0.013936
551,Gaia EDR3 4396228399909591552,Gaia EDR3 4396228404207883776,238.608,238.609,-7.5035,-7.50224,-52.982,0.019895,-49.931,0.018784,2.9919,0.013369,3.2851,0.012416,-25.445,0.8722,-35.551,9.4612,,,,,,,,,,,,,12.824,13.237,13.744,14.263,11.888,12.234,9.825,10.678,10.021,10.035,10.885,10.187,10.574,249.18,54837607,54837608,128.19,100.91,165.95,0.74547,0.21667,0.94023,5365.3,2348.8,11905.0,-42.276,-201.78,130.87,180.47,12.478,344.58,273490.0,115650.0,1319600.0,-22050.0,-77688.0,-15088.0,0.60764,0.016519,0.57792,0.014339
552,Gaia EDR3 6093911294217522688,Gaia EDR3 6093911294210481920,208.881,208.88,-48.6034,-48.6049,-159.75,0.014488,-158.4,0.01289,-110.41,0.013951,-113.36,0.012162,5.0483,1.8514,9.3893,1.5997,,,,,,,,,,,,,10.276,13.157,10.678,14.116,9.7351,12.181,8.689,9.119,8.751,10.087,10.88,10.239,10.568,429.74,241742331,241742337,55.684,22.661,75.543,0.46589,0.056152,0.81566,4964.2,2083.0,12613.0,-166.11,-331.4,6.4025,179.61,24.275,335.18,196160.0,91928.0,1369700.0,-85536.0,-677560.0,-38407.0,0.86881,0.037487,0.57011,0.014034
553,Gaia EDR3 4465366073317360896,Gaia EDR3 4465366073317361024,248.145,248.144,15.0993,15.0987,-47.237,0.016232,-48.937,0.0099408,-11.701,0.015445,-13.592,0.0099985,-16.937,0.4649,-16.116,0.67577,,,,,,,,,,,,,11.338,12.287,11.937,13.069,10.641,11.429,9.139,9.742,9.242,9.562,10.301,9.706,10.149,320.04,148074301,148074300,103.75,61.081,148.08,0.61331,0.068908,0.96855,5327.4,1797.4,13604.0,40.821,-136.26,217.24,180.33,19.798,338.97,185600.0,77994.0,1624100.0,-89467.0,-831230.0,-30522.0,0.79837,0.027618,0.66111,0.016079
554,Gaia EDR3 4125427653881549184,Gaia EDR3 4125427623823113856,252.986,252.985,-23.574,-23.575,-5.7182,0.02207,-6.6101,0.027454,-8.1693,0.015261,-6.7228,0.019316,-25.875,0.45527,,,,,,,,,,,,,,,10.252,13.5,10.654,14.52,9.712,12.482,8.673,9.124,8.729,10.305,11.141,10.492,10.409,231.27,437545628,437545625,69.435,27.927,77.399,0.47809,0.048657,0.90288,526.09,243.53,1065.5,-67.368,-212.16,104.49,180.25,11.257,346.11,10368.0,4291.5,39277.0,-4576.1,-26309.0,1065.4,0.88707,0.040926,0.54334,0.013612
555,Gaia EDR3 2136878244174648832,Gaia EDR3 2136878072375958656,293.051,293.068,53.6827,53.6707,-82.398,0.01381,-82.759,0.064992,-125.9,0.014976,-126.22,0.071336,8.2387,0.15777,,,,,,,,,,,,,,,9.3942,17.032,9.7578,18.886,8.9049,15.725,7.95,8.273,8.017,13.076,13.825,13.378,9.6827,304.87,26758111,26758093,65.962,30.159,80.607,0.63965,0.10229,0.8795,547.96,195.01,1788.4,-15.356,-190.76,153.79,178.58,27.703,333.46,5992.3,2707.5,75195.0,-129.06,-27825.0,935.71,1.1573,0.06847,0.17764,0.0050382
556,Gaia EDR3 2837311887444056320,Gaia EDR3 2825302299891243904,349.306,349.321,19.9736,19.9681,-26.609,0.023668,-26.997,0.065623,-81.668,0.016527,-81.897,0.058744,-5.4998,0.16152,,,,,,,,,,,,,,,8.7079,16.479,9.0221,18.005,8.2648,15.261,7.428,7.787,7.474,12.832,13.622,13.094,9.3688,184.64,243068247,243069612,77.354,38.466,84.461,0.55219,0.068388,0.96078,376.24,143.58,1061.8,-38.286,-205.49,137.45,179.49,19.661,340.07,3656.7,1527.8,30725.0,217.12,-12268.0,1046.4,1.1958,0.11274,0.20228,0.0054361
557,Gaia EDR3 4356588398685960960,Gaia EDR3 4356588329966476544,243.449,243.458,-4.16416,-4.1776,-54.339,0.019727,-54.964,0.089709,-4.5396,0.014096,-4.7553,0.06552,-18.364,0.26713,,,,,,,,,,,,,,,9.9106,16.892,10.281,18.973,9.4054,15.531,8.428,8.842,8.51,12.636,13.507,12.899,9.7062,220.51,193512223,193512213,73.385,32.565,80.333,0.43435,0.035927,0.92549,505.46,215.5,1084.2,-95.644,-268.46,51.545,179.73,16.941,346.41,7402.7,2896.9,32692.0,246.45,-15889.0,1289.2,0.9708,0.061153,0.21737,0.0057999
558,Gaia EDR3 4972515124434378112,Gaia EDR3 4972515158793666048,3.15075,3.131,-51.6998,-51.6876,72.201,0.011515,72.805,0.031308,-0.78536,0.01327,-0.22646,0.036199,-1.3199,0.31728,,,,,,,,,,,,,,,10.19,16.499,10.588,18.279,9.6633,15.212,8.633,9.101,8.743,12.468,13.335,12.736,9.5247,249.3,200669018,200669023,76.468,34.555,81.456,0.44969,0.020349,0.95013,362.84,160.83,725.61,58.168,-89.359,232.13,180.51,11.22,345.35,5091.7,1913.2,18334.0,-992.06,-11223.0,1547.7,0.94142,0.048162,0.23988,0.0065405
559,Gaia EDR3 3117239851297612032,Gaia EDR3 3117239125444343680,98.241,98.259,-2.47245,-2.47143,-5.2443,0.01551,-6.0246,0.093393,37.513,0.017547,35.963,0.089552,,,,,,,,,,,,,,,,,9.6814,16.913,10.017,18.855,9.2192,15.585,8.363,8.701,8.467,12.821,13.661,13.077,10.101,221.96,37163601,37238576,152.33,132.43,171.79,0.56991,0.48727,0.77818,731.95,434.62,1450.7,-107.7,-260.5,56.58,178.37,19.675,329.93,15443.0,9883.6,60275.0,847.33,653.11,1252.3,0.99058,0.035931,0.19357,0.0055154
560,Gaia EDR3 6698647843448574592,Gaia EDR3 6698647809088837888,301.01,300.994,-34.8527,-34.8602,0.82478,0.016776,0.82746,0.059273,-36.201,0.012212,-36.367,0.040854,22.265,0.36123,,,,,,,,,,,,,,,10.488,16.296,10.922,17.94,9.9259,15.051,8.808,9.299,8.925,12.421,13.286,12.667,9.3894,266.65,336851092,336851098,145.68,126.88,169.23,0.43266,0.26752,0.66495,520.0,311.39,1007.7,-168.06,-322.3,-5.6374,180.33,17.267,338.06,7096.7,4552.0,26499.0,1044.7,753.07,1629.8,0.91021,0.044594,0.25424,0.0067437
561,Gaia EDR3 302820964171798400,Gaia EDR3 302819692861908096,26.1762,26.1567,30.709,30.7091,103.25,0.014942,103.46,0.081148,-36.699,0.016082,-36.6,0.075837,-14.039,0.37457,,,,,,,,,,,,,,,10.653,16.925,11.139,18.831,10.049,15.618,8.829,9.348,8.938,12.742,13.667,12.983,9.3768,223.49,85282612,85282611,103.82,95.315,139.71,0.74809,0.12164,0.96348,630.3,188.19,2064.6,-37.702,-215.38,136.64,179.95,24.444,334.17,4600.0,2013.4,73161.0,7.3572,-31588.0,908.68,0.91097,0.043851,0.21592,0.0057574
562,Gaia EDR3 3292084362141980800,Gaia EDR3 3292084533940671872,75.2675,75.2724,11.4186,11.4336,-16.639,0.024073,-16.733,0.054105,-35.066,0.01833,-35.257,0.037193,-5.7694,0.202,,,,,,,,,,,,,,,9.4462,15.608,9.7395,17.039,9.0288,14.438,8.267,8.577,8.285,11.99,12.822,12.239,8.8113,192.46,450051521,450051515,77.688,37.494,82.959,0.44137,0.036879,0.95606,435.49,182.03,949.52,178.81,25.372,353.35,180.31,13.435,343.98,6650.7,2538.9,30248.0,-1344.1,-17738.0,673.94,1.0995,0.061793,0.32766,0.0081024
563,Gaia EDR3 934325506240990336,Gaia EDR3 934325712399421440,117.332,117.314,49.8413,49.8559,-37.644,0.012857,-37.871,0.053698,-167.31,0.011774,-167.46,0.046941,-19.253,0.29442,,,,,,,,,,,,,,,10.342,16.613,10.747,18.247,9.8069,15.368,8.726,9.154,8.806,12.83,13.615,13.057,9.5964,267.77,458388564,458388568,75.678,41.685,83.3,0.83985,0.14296,0.96567,717.06,189.68,2125.4,-90.383,-267.05,87.223,180.81,26.877,333.55,4559.6,2008.2,75326.0,161.19,-33797.0,1031.8,0.90803,0.046086,0.2011,0.0051305
564,Gaia EDR3 3920690621623350912,Gaia EDR3 3920737557025961216,181.867,181.848,13.0323,13.0366,-381.53,0.017731,-382.78,0.07847,-139.4,0.016603,-140.76,0.067944,35.564,0.19192,,,,,,,,,,,,,,,9.3387,16.424,9.8682,18.628,8.6962,15.036,7.315,7.881,7.431,12.08,13.003,12.4,22.951,163.9,86268835,86268837,54.411,21.887,69.875,0.3727,0.044105,0.70031,6532.6,3089.3,13957.0,-41.469,-210.49,111.84,180.78,20.944,338.57,261030.0,126860.0,1218100.0,-81668.0,-673210.0,-37795.0,0.79593,0.027816,0.12049,0.0028826
565,Gaia EDR3 3555986188102857088,Gaia EDR3 3555985775785995776,162.455,162.442,-17.9844,-17.9983,-112.94,0.019727,-110.51,0.025084,-158.68,0.01749,-158.96,0.021879,23.448,0.33286,,,,,,,,,,,,,,,10.03,13.008,10.729,14.334,9.262,11.885,7.563,8.294,7.705,9.52,10.353,9.8,25.05,437.9,167802150,167802157,128.6,111.74,159.26,0.37027,0.048332,0.64724,6416.1,3130.4,13822.0,-48.324,-205.72,122.13,181.09,23.103,335.99,230500.0,117340.0,1088800.0,-78343.0,-604610.0,-36356.0,0.66445,0.016268,0.35921,0.0086366
566,Gaia EDR3 1692427606677294336,Gaia EDR3 1692427537957816064,186.826,186.903,75.4044,75.3973,-224.21,0.01367,-223.02,0.020341,125.9,0.01114,125.91,0.018079,12.428,0.40334,,,,,,,,,,,,,,,10.08,14.425,10.767,15.993,9.3174,13.204,7.638,8.37,7.779,10.632,11.486,10.908,23.315,563.89,154510935,154510936,64.27,29.24,79.839,0.6667,0.10394,0.86508,8363.5,2927.2,26962.0,-96.478,-267.96,78.832,180.17,28.518,330.51,262490.0,120520.0,3369100.0,-108260.0,-1389800.0,-57978.0,0.71004,0.020016,0.22995,0.0053719
567,Gaia EDR3 6851154985305666048,Gaia EDR3 6851155431982270592,299.7,299.691,-25.3594,-25.3456,138.79,0.016382,139.94,0.036282,-258.43,0.011656,-259.07,0.02622,,,,,,,,,,,,,,,,,13.273,15.329,14.641,17.11,12.124,14.046,9.76,10.585,9.984,11.37,12.216,11.649,23.248,264.94,209277095,209277077,116.74,100.72,152.21,0.62699,0.094531,0.84953,7676.8,2795.6,24461.0,-16.155,-185.4,159.35,180.97,28.253,332.49,205980.0,94083.0,2435000.0,-73225.0,-978910.0,-36959.0,0.34775,0.0084936,0.16083,0.0039732
568,Gaia EDR3 3305966383637466752,Gaia EDR3 3305966417997207296,67.206,67.1917,10.7559,10.7494,-16.803,0.019243,-16.517,0.017282,-96.672,0.015185,-98.852,0.012818,17.335,0.19581,,,,,,,,,,,,,,,10.812,13.272,11.725,14.695,9.8991,12.104,7.896,8.746,8.083,9.646,10.511,9.872,25.517,574.41,284676604,284676608,66.294,29.936,80.613,0.61282,0.0916,0.88355,7007.1,2552.0,22210.0,-94.525,-269.18,73.373,178.44,26.75,334.54,205950.0,92588.0,2377200.0,-68354.0,-956840.0,-32620.0,0.61248,0.015122,0.33547,0.0079877
569,Gaia EDR3 367649617150636928,Gaia EDR3 367649823309063424,12.9729,12.9905,37.8388,37.8539,590.23,0.015392,589.76,0.020265,-127.55,0.011467,-127.86,0.013893,,,,,,,,,,,,,,,,,13.707,14.172,15.14,15.695,12.537,12.969,10.105,10.928,10.357,10.472,11.301,10.736,26.081,428.66,283475508,283475515,137.3,111.7,170.44,0.95831,0.89428,0.98692,20626.0,9745.5,45370.0,21.605,-145.6,196.44,180.4,10.987,327.17,1502700.0,728210.0,7314800.0,-25223.0,-35162.0,-22293.0,0.26527,0.0065038,0.22154,0.0054328
570,Gaia EDR3 694284491350980864,Gaia EDR3 694284628789933568,142.73,142.744,26.9653,26.9862,-140.45,0.022336,-139.61,0.022751,119.96,0.020664,121.69,0.02207,-4.1421,0.4571,,,,,,,,,,,,,,,10.472,13.234,11.269,14.547,9.6292,12.103,7.778,8.596,7.938,9.778,10.591,10.024,26.573,406.55,172518675,172518672,121.98,104.2,155.49,0.55871,0.080479,0.77206,5923.3,2399.9,17004.0,-107.54,-277.62,66.439,181.05,28.537,332.59,175170.0,83234.0,1569900.0,-66680.0,-677210.0,-34109.0,0.61831,0.015184,0.3045,0.007228
571,Gaia EDR3 4839368423837856640,Gaia EDR3 4839371237040134528,66.0052,65.9907,-43.135,-43.1499,35.983,0.013544,37.298,0.013402,-33.449,0.016275,-32.38,0.01635,31.831,0.99278,31.406,4.1761,,,,,,,,,,,,,11.739,12.384,12.854,13.685,10.708,11.268,8.477,9.339,8.709,8.888,9.755,9.111,25.275,851.28,153713422,153713427,55.974,23.286,73.839,0.50475,0.071418,0.73086,7019.1,2995.3,18668.0,158.22,-8.8669,332.2,178.7,27.795,332.13,243700.0,117900.0,1834400.0,-102550.0,-863020.0,-54685.0,0.5261,0.012771,0.45888,0.010895
572,Gaia EDR3 77161217776670208,Gaia EDR3 77161222072044288,32.7175,32.716,13.683,13.6822,114.01,0.031619,110.96,0.025127,-72.063,0.027066,-73.418,0.024446,25.092,0.20887,,,,,,,,,,,,,,,8.016,8.4555,8.3711,8.8586,7.5376,7.9317,6.579,6.911,6.655,6.848,7.212,6.876,23.255,444.01,97404060,97404061,94.309,89.84,117.46,0.86087,0.14238,0.99452,12331.0,2820.2,33999.0,-147.87,-327.1,31.69,180.3,24.479,336.56,239380.0,104210.0,4361900.0,-87746.0,-2020500.0,-43159.0,0.98321,0.04703,0.90908,0.044812
573,Gaia EDR3 1871516919618812288,Gaia EDR3 1871516919620337408,315.591,315.589,37.6529,37.6528,-78.925,0.015999,-78.538,0.020185,-223.0,0.015941,-218.44,0.024503,-7.7147,0.29494,,,,,,,,,,,,,,,8.2282,8.3725,8.6008,8.7561,7.7274,7.8595,6.574,6.916,6.603,6.556,6.942,6.586,22.291,697.09,314385220,314385221,72.198,33.152,82.449,0.55336,0.070847,0.93206,6615.9,2537.0,18628.0,32.085,-143.01,196.28,180.3,21.549,338.77,201060.0,86084.0,1712800.0,-58204.0,-734060.0,-24681.0,0.93725,0.067819,0.92324,0.07517
574,Gaia EDR3 2586715870164766464,Gaia EDR3 2586715870164766336,20.6543,20.6549,12.751,12.7525,401.71,0.022078,396.2,0.036718,10.012,0.010645,15.8,0.015738,14.202,0.26737,15.679,0.37048,,,,,,,,,,,,,9.3319,10.981,9.8644,11.866,8.6847,10.071,7.275,7.855,7.396,7.974,8.684,8.096,22.58,365.03,58857879,58857880,97.035,90.489,127.41,0.80098,0.13135,0.98907,8778.0,2408.2,26853.0,-63.826,-243.0,114.42,179.26,23.653,335.46,199570.0,86919.0,3236500.0,-85002.0,-1497900.0,-44893.0,0.8171,0.031033,0.63952,0.01586
575,Gaia EDR3 3639520621950395904,Gaia EDR3 3639520621950395776,215.661,215.661,-7.76875,-7.77038,10.974,0.028855,6.01,0.026216,-133.81,0.021509,-136.72,0.020553,-33.065,0.15898,-32.388,0.16323,,,,,,,,,,,,,7.405,7.4163,7.7261,7.7388,6.9756,6.986,6.087,6.461,6.162,6.053,6.414,6.142,23.863,594.27,6131661,6131663,64.929,26.288,75.62,0.40189,0.02918,0.84805,6688.8,3019.8,14014.0,-9.7098,-180.26,134.48,180.26,17.999,345.38,269230.0,113220.0,1131900.0,-63606.0,-602160.0,-27133.0,1.0304,0.07989,1.0514,0.083355
576,Gaia EDR3 6884240252254370304,Gaia EDR3 6884240247958763392,318.095,318.094,-15.0003,-14.9995,76.573,0.027293,66.951,0.028326,-39.28,0.022368,-37.343,0.024006,-20.834,0.29288,-21.315,0.29525,,,,,,,,,,,,,7.9842,8.0508,8.3268,8.3995,7.5161,7.5731,6.255,6.647,6.423,6.295,6.656,6.396,21.566,283.89,214616383,214616384,65.099,26.194,74.591,0.38174,0.022817,0.84238,6731.7,3110.2,13359.0,96.355,-73.654,235.46,180.63,17.668,347.08,287760.0,117970.0,1050200.0,-61693.0,-575680.0,-26756.0,0.96857,0.081558,0.94522,0.076749
577,Gaia EDR3 1875535806402317696,Gaia EDR3 1875535806401931264,337.055,337.055,23.5324,23.5338,39.736,0.02069,33.488,0.014989,-39.086,0.020718,-40.834,0.014031,-23.486,0.11441,-24.028,0.28873,,,,,,,,,,,,,8.7974,9.366,9.2096,9.852,8.2627,8.7561,7.108,7.518,7.179,7.414,7.847,7.471,20.201,505.36,411305854,411305852,75.869,38.355,84.668,0.63698,0.093983,0.95703,8491.0,2931.7,27421.0,-122.42,-299.0,48.209,179.81,23.786,337.67,231270.0,99747.0,2853300.0,-71887.0,-1136100.0,-31942.0,0.91339,0.04862,0.84236,0.039261
578,Gaia EDR3 6321929733564266752,Gaia EDR3 6321929729270985472,229.22,229.221,-8.28653,-8.28488,-99.482,0.026801,-92.562,0.022123,-224.94,0.021019,-217.6,0.017507,-32.133,0.13932,-32.213,0.25085,,,,,,,,,,,,,7.8937,9.3669,8.2685,9.9385,7.3997,8.687,6.385,6.806,6.51,7.121,7.791,7.258,25.686,422.59,79390706,79390703,126.55,112.42,158.94,0.33075,0.033117,0.67667,5110.4,2551.4,10226.0,-141.18,-286.46,25.033,179.74,20.009,342.18,158490.0,77080.0,618470.0,-46101.0,-358480.0,-19537.0,0.95407,0.05489,0.77829,0.025789
579,Gaia EDR3 2184643400111529984,Gaia EDR3 2184643400111530624,303.42,303.422,53.1258,53.1254,43.329,0.018792,46.287,0.011949,169.2,0.017743,177.95,0.01255,-34.823,0.24634,,,,,,,,,,,,,,,7.017,9.2682,7.2833,9.7229,6.6472,8.6664,5.921,6.165,5.922,7.017,7.289,7.081,21.281,663.74,295412684,295416019,116.14,101.7,152.51,0.53185,0.072501,0.85643,6399.8,2558.5,17575.0,-70.268,-232.28,102.87,179.12,24.105,336.82,220080.0,98722.0,1777300.0,-69165.0,-795460.0,-31486.0,1.2308,0.086202,0.82625,0.037652
580,Gaia EDR3 4576847000373649920,Gaia EDR3 4576847000373649280,269.037,269.037,21.4953,21.4941,-17.663,0.0098095,-12.436,0.010132,67.266,0.019956,61.28,0.019737,-37.706,0.1452,-34.991,0.3144,,,,,,,,,,,,,8.1267,10.404,8.4665,11.065,7.6623,9.6373,6.656,6.987,6.711,6.812,7.223,7.035,19.936,596.1,275266594,275266590,84.922,57.9,89.613,0.77115,0.12704,0.99168,9131.5,2604.8,29147.0,124.51,-54.055,303.8,181.52,22.699,335.99,209830.0,90645.0,3393000.0,-91401.0,-1539900.0,-48413.0,1.0359,0.068518,0.74397,0.025348
581,Gaia EDR3 6834790365334246912,Gaia EDR3 6834790369629791232,322.14,322.143,-17.8636,-17.8681,94.903,0.020939,94.003,0.019176,-203.64,0.01697,-204.36,0.01566,-38.989,0.86796,-37.85,0.91393,,,,,,,,,,,,,12.332,12.496,13.456,13.667,11.288,11.429,9.083,9.931,9.282,9.207,10.017,9.417,17.7,315.96,165024128,165024125,69.481,30.389,79.353,0.46287,0.047985,0.89679,7711.3,3252.5,17921.0,36.684,-116.49,209.17,180.83,17.359,342.06,291300.0,121750.0,1574700.0,-142600.0,-896000.0,-66479.0,0.5529,0.01347,0.53455,0.013058
582,Gaia EDR3 2713054802782684928,Gaia EDR3 2713055562992212736,343.955,343.956,8.41635,8.42152,92.606,0.022881,92.838,0.026122,-125.81,0.016372,-124.02,0.01755,,,,,,,,,,,,,,,,,13.503,13.789,14.816,15.165,12.376,12.638,10.049,10.847,10.256,10.298,11.084,10.498,19.285,304.72,257328989,257328992,73.057,37.735,83.297,0.78124,0.12898,0.94987,7988.0,2288.8,25255.0,-140.8,-315.75,36.568,179.77,26.272,332.44,163890.0,72491.0,2656900.0,-67159.0,-1236800.0,-35107.0,0.36587,0.0086765,0.32707,0.0080946
583,Gaia EDR3 6649788119394186112,Gaia EDR3 6649786646225001984,280.529,280.52,-55.9074,-55.9039,12.011,0.017144,11.124,0.015999,-79.068,0.013765,-78.048,0.012739,,,,,,,,,,,,,,,,,12.355,13.868,13.825,15.674,11.169,12.58,8.584,9.488,8.825,9.852,10.677,10.077,19.472,390.19,120334451,120334442,71.442,35.943,82.825,0.76381,0.12494,0.94008,7445.5,2208.4,23990.0,-77.359,-252.01,99.646,179.97,26.847,332.47,163390.0,72704.0,2603000.0,-66279.0,-1176100.0,-34570.0,0.59798,0.014717,0.3971,0.0094826
584,Gaia EDR3 3816112394213243904,Gaia EDR3 3816112462932139136,164.701,164.702,5.08906,5.0947,-139.53,0.019918,-136.21,0.022316,-41.066,0.015184,-45.284,0.017791,3.0234,0.28814,3.1343,1.0515,,,,,,,,,,,,,10.293,12.624,10.947,13.816,9.5438,11.556,7.962,8.627,8.081,9.294,10.157,9.528,19.295,520.14,345078992,345078994,82.155,48.021,87.279,0.62072,0.087701,0.9825,8131.8,2859.7,25475.0,102.93,-70.844,281.17,179.08,20.063,339.05,253240.0,106630.0,2835000.0,-119400.0,-1173700.0,-63461.0,0.73905,0.023136,0.4892,0.011946
585,Gaia EDR3 3137189046675670144,Gaia EDR3 3137189046675669504,115.501,115.507,3.80958,3.80921,-221.46,0.015234,-222.37,0.015028,35.596,0.012377,34.97,0.011203,44.828,2.5729,43.174,2.8584,,,,,,,,,,,,,13.254,13.343,14.32,14.423,12.238,12.321,10.102,10.9,10.335,10.18,10.964,10.417,17.605,632.71,280536836,280536840,118.64,102.02,153.5,0.60012,0.09083,0.83127,5828.3,2215.2,17864.0,-156.17,-324.73,18.688,180.52,28.411,332.77,156170.0,72276.0,1655100.0,-55782.0,-673720.0,-27770.0,0.3906,0.0095798,0.3774,0.0090388
586,Gaia EDR3 2300475846282086272,Gaia EDR3 2300475953657761536,335.183,335.231,84.6046,84.6051,37.042,0.018553,36.113,0.018062,44.163,0.015243,47.76,0.01553,-13.345,15.989,2.2257,1.1721,,,,,,,,,,,,,11.753,12.661,12.743,13.782,10.779,11.621,8.581,9.424,8.759,9.408,10.3,9.652,17.803,701.06,461512871,461512872,129.23,116.55,161.5,0.34888,0.028429,0.66536,2984.9,1607.0,5615.6,-17.16,-180.42,123.94,180.47,13.204,342.53,119810.0,58849.0,384410.0,-71598.0,-279570.0,-7089.5,0.62537,0.01533,0.49774,0.011867
587,Gaia EDR3 3767546759455975168,Gaia EDR3 3767546759455974656,154.041,154.045,-11.2226,-11.2204,-276.6,0.020548,-273.58,0.033025,-61.197,0.024155,-59.086,0.031406,-10.314,1.3714,-8.4821,0.90581,,,,,,,,,,,,,12.671,12.968,13.641,13.989,11.706,11.976,9.7,10.477,9.9,9.91,10.683,10.159,17.631,417.83,26306737,26306742,136.4,119.3,162.25,0.26528,0.029354,0.52606,3021.3,1689.3,5734.6,148.23,-4.8946,316.06,180.64,21.417,339.78,104840.0,59336.0,371110.0,-33748.0,-219260.0,-12006.0,0.45471,0.01079,0.42151,0.0099968
588,Gaia EDR3 5196322502974242048,Gaia EDR3 5196322502974241792,124.706,124.683,-81.5501,-81.5448,7.5384,0.014348,8.1186,0.014568,-61.469,0.013334,-60.958,0.014,11.012,0.38363,,,,,,,,,,,,,,,11.024,13.518,11.796,14.806,10.195,12.399,8.379,9.175,8.539,10.069,10.883,10.326,19.177,927.21,322953392,322953387,122.57,104.59,155.71,0.54771,0.07572,0.75783,3362.5,1386.1,9639.9,-114.07,-283.89,59.425,178.56,29.001,331.56,97807.0,46712.0,856690.0,-35896.0,-362130.0,-18075.0,0.63118,0.015657,0.36491,0.0086896
589,Gaia EDR3 3180245642841439488,Gaia EDR3 3180245578418536960,75.2765,75.2796,-12.5795,-12.583,-3.8701,0.016172,-4.4135,0.016675,26.508,0.014971,25.819,0.015373,40.893,0.43869,,,,,,,,,,,,,,,12.173,13.801,13.284,15.3,11.14,12.601,8.917,9.795,9.152,10.096,10.944,10.344,18.413,608.56,348792124,348792120,94.388,91.289,126.07,0.75493,0.3262,0.99502,3401.5,1680.6,7343.7,8.5959,-168.2,187.78,179.9,8.301,351.6,113990.0,58990.0,538810.0,-11939.0,-32990.0,-7464.3,0.56456,0.01374,0.37549,0.0089851
590,Gaia EDR3 2133707660658927744,Gaia EDR3 2133707664956205056,285.675,285.682,50.9202,50.9168,-24.861,0.012475,-26.238,0.016104,97.696,0.01295,99.939,0.016497,-14.438,0.39618,,,,,,,,,,,,,,,9.5429,12.86,10.071,14.151,8.9116,11.746,7.593,8.148,7.723,9.356,10.228,9.562,18.81,519.26,377780209,377780212,120.81,106.1,159.59,0.61257,0.19752,0.87673,3806.2,1910.0,8014.1,-4.0733,-159.17,166.53,181.38,11.815,348.48,164240.0,83293.0,715870.0,-21210.0,-57332.0,-12990.0,0.84315,0.029616,0.4884,0.01158
591,Gaia EDR3 4161600594335462912,Gaia EDR3 4161600594335462784,265.091,265.091,-12.8224,-12.8231,-80.444,0.020345,-73.467,0.020312,-132.85,0.014206,-139.59,0.014144,,,,,,,,,,,,,,,,,13.586,13.593,15.258,15.255,12.325,12.336,9.045,10.109,9.316,,,,32.184,330.98,417165378,1495002870,58.587,24.758,75.838,0.53641,0.078169,0.77743,3223.7,1318.4,9059.1,-9.7999,-175.99,164.7,178.02,27.919,331.54,91031.0,43031.0,775050.0,-37496.0,-348420.0,-19726.0,0.33635,0.01236,0.32931,0.013685
592,Gaia EDR3 42017428833731328,Gaia EDR3 42017428834393472,51.0446,51.0443,14.3937,14.3945,67.485,0.028896,71.327,0.031435,62.867,0.024968,56.688,0.027082,,,,,,,,,,,,,,,,,12.845,12.869,14.212,14.25,11.686,11.712,,,,8.805,10.129,8.98,32.718,672.05,640338065,303474987,101.86,94.216,136.23,0.76868,0.1262,0.97355,4009.0,1159.0,12837.0,-104.2,-279.61,73.913,180.38,25.725,335.3,76436.0,33273.0,1226500.0,-25018.0,-562020.0,-11210.0,0.37298,0.013535,0.3822,0.012468
593,Gaia EDR3 6548272139240237184,Gaia EDR3 6548271761283589120,349.197,349.197,-41.2206,-41.2216,344.62,0.020546,356.67,0.028429,-16.796,0.019236,-17.171,0.024136,,,,,,,,,,,,,,,,,12.078,14.164,13.379,15.809,10.958,12.877,8.622,9.478,8.722,10.245,11.072,8.893,33.809,321.1,175392790,175392788,123.5,111.51,158.93,0.36889,0.024223,0.74866,3708.0,1876.0,7122.1,-106.17,-272.95,32.843,179.69,12.85,342.5,144840.0,65640.0,485550.0,-79930.0,-347990.0,-12197.0,0.403,0.010813,0.23632,0.0083926
594,Gaia EDR3 1690943025461463680,Gaia EDR3 1690943025461463808,181.191,181.192,74.3898,74.3906,203.57,0.024001,200.8,0.028363,-186.12,0.027028,-182.39,0.031985,,,,,,,,,,,,,,,,,14.728,15.015,16.451,16.841,13.449,13.711,10.347,11.0,10.547,,,,30.83,599.27,365949934,950768810,53.778,21.973,71.346,0.43772,0.058499,0.69592,2871.5,1306.6,6895.6,10.458,-161.61,172.7,179.73,26.365,334.4,74922.0,36981.0,448350.0,-25093.0,-225180.0,-11529.0,0.19654,0.0051632,0.1819,0.00872
595,Gaia EDR3 3118922860000172416,Gaia EDR3 3118922860000171776,99.5434,99.5441,-1.29984,-1.29982,-20.658,0.02243,-10.927,0.016846,-163.33,0.020167,-160.19,0.016285,-3.6825,1.2819,,,,,,,,,,,,,,,12.758,13.077,14.184,14.54,11.572,11.894,,,,,,,31.402,532.16,711613741,711613740,62.529,26.081,76.107,0.45733,0.0578,0.81667,527.68,225.3,1262.7,34.998,-136.22,191.36,180.23,21.956,338.16,6148.9,2752.9,36528.0,134.62,-15996.0,1139.6,0.41893,0.014998,0.3722,0.012615
596,Gaia EDR3 4148891545606090368,Gaia EDR3 4148891545606088704,268.201,268.201,-13.8453,-13.8466,-2.9291,0.016495,-3.1209,0.041422,11.025,0.011652,11.092,0.028929,,,,,,,,,,,,,,,,,11.924,15.307,12.4,16.496,11.3,14.195,10.009,10.508,10.12,11.658,12.569,11.92,5.1431,130.27,206926400,206926786,107.96,98.967,152.72,0.71526,0.28915,0.96089,504.7,249.52,1089.2,-50.053,-215.61,125.35,180.5,9.9612,350.41,5903.7,3021.5,27555.0,1256.8,105.22,1495.3,0.93262,0.055025,0.57087,0.014398
597,Gaia EDR3 1125753229416135296,Gaia EDR3 1125753229416135552,132.914,132.911,77.3558,77.3546,-15.889,0.012058,-17.151,0.02107,-29.16,0.013282,-30.261,0.023854,-0.30492,0.3764,,,,,,,,,,,,,,,11.238,14.457,11.629,15.402,10.713,13.452,9.731,10.139,9.839,11.297,12.15,11.54,5.2041,203.68,355951878,355951879,69.015,33.412,81.834,0.74506,0.12023,0.91635,551.09,173.65,1821.2,-41.122,-214.72,135.47,179.3,27.988,331.25,4691.2,2093.9,71120.0,61.936,-29911.0,955.73,0.99493,0.058732,0.61849,0.015776
598,Gaia EDR3 433186454402098304,Gaia EDR3 433186454402098816,47.2264,47.2246,45.5856,45.5855,35.508,0.017628,35.498,0.072017,-20.895,0.016279,-20.928,0.064227,19.036,1.1083,,,,,,,,,,,,,,,11.988,16.469,12.456,17.742,11.383,15.238,10.187,10.662,10.298,12.623,13.475,12.936,5.0893,145.32,192553943,192553944,77.811,41.533,85.493,0.70603,0.11109,0.96868,703.79,222.41,2369.8,-63.692,-237.38,114.02,179.72,23.906,334.79,6893.4,2992.9,104090.0,-1104.9,-42746.0,297.79,0.90049,0.042003,0.41322,0.011623
599,Gaia EDR3 4892360864207588736,Gaia EDR3 4892360864207588864,65.9168,65.9155,-27.4056,-27.4062,-5.4333,0.013527,-5.4979,0.026511,6.2215,0.017636,6.908,0.033944,10.273,0.61361,,,,,,,,,,,,,,,11.531,15.854,11.894,16.852,11.023,14.744,10.082,10.457,10.161,12.467,13.304,12.736,5.2726,230.7,178804297,178804296,147.58,127.85,169.94,0.47038,0.33306,0.69613,536.66,322.55,1057.9,75.187,-77.174,239.25,179.97,17.559,336.41,7240.2,4689.3,27854.0,1150.7,932.48,1617.2,0.90062,0.031813,0.42603,0.011933
600,Gaia EDR3 5440947274463097728,Gaia EDR3 5440947278762443648,159.323,159.322,-39.7321,-39.7317,55.235,0.016362,54.083,0.041482,-35.784,0.015791,-35.73,0.039895,11.523,0.66295,,,,,,,,,,,,,,,11.675,15.864,12.081,16.992,11.129,14.652,10.032,10.489,10.107,12.227,13.046,12.522,5.339,181.23,106399055,106399054,84.339,52.378,98.92,0.71978,0.10373,0.98784,33664.0,10446.0,103260.0,132.1,-46.591,311.11,179.36,21.103,337.15,2226000.0,952740.0,29614000.0,-1028900.0,-13269000.0,-516570.0,0.897,0.04551,0.46512,0.01185
601,Gaia EDR3 2539355089697556864,Gaia EDR3 2539355089698380160,15.5622,15.5635,2.77405,2.77396,9.0438,0.020959,8.8189,0.036778,-34.792,0.015969,-34.116,0.02793,,,,,,,,,,,,,,,,,12.561,14.809,13.086,15.829,11.903,13.768,10.497,11.08,10.592,11.546,12.445,11.779,5.1807,117.93,344714715,344714716,30.134,11.031,48.533,0.13342,0.012829,0.4304,24097.0,16538.0,40155.0,106.32,-49.727,269.74,180.26,14.55,342.07,2515400.0,1767900.0,6689000.0,-1308900.0,-4603900.0,-155480.0,0.8164,0.02869,0.57931,0.014546
602,Gaia EDR3 2298530058595476096,Gaia EDR3 2298530058595475968,314.803,314.799,81.4201,81.419,4.681,0.016339,4.5878,0.049494,0.17662,0.017178,-0.24451,0.049694,-24.974,0.27726,,,,,,,,,,,,,,,11.398,15.923,11.787,17.051,10.87,14.735,9.86,10.258,9.913,12.317,13.15,12.548,5.3006,194.72,367160343,367160342,32.724,10.292,51.708,0.39681,0.21723,0.64978,29896.0,17886.0,57718.0,-37.65,-189.61,125.44,180.08,21.735,342.21,3480800.0,2176700.0,12618000.0,-2923600.0,-10870000.0,-1575900.0,0.95724,0.055085,0.45268,0.01281
603,Gaia EDR3 3931848152088318976,Gaia EDR3 3931848152090778624,189.532,189.532,13.3854,13.3846,-67.918,0.022429,-66.733,0.083254,-2.944,0.020719,-2.9784,0.085568,-41.774,0.59995,,,,,,,,,,,,,,,11.621,15.406,12.06,16.373,11.05,14.216,9.915,10.384,10.016,11.844,12.67,11.977,5.0404,106.89,87599720,87599719,80.125,38.219,86.767,0.62458,0.10268,0.98031,24158.0,11192.0,51428.0,31.078,-137.54,208.68,179.55,9.5273,349.25,2249100.0,1005400.0,9903300.0,-1615400.0,-7790800.0,-697110.0,0.96143,0.059935,0.54856,0.01457
604,Gaia EDR3 6840365718216434816,Gaia EDR3 6840365615137220096,327.217,327.207,-13.7292,-13.7437,-63.119,0.019929,-64.029,0.014959,-62.414,0.015344,-62.122,0.012178,18.192,0.76129,18.172,0.62761,,,,,,,,,,,,,9.3243,10.47,9.681,10.958,8.84,9.8558,7.869,8.293,7.937,8.555,9.117,8.621,14.089,143.74,206237726,206237718,61.467,23.935,73.456,0.40003,0.02967,0.81935,24478.0,11521.0,49811.0,-103.79,-272.42,39.02,178.89,17.197,346.01,2354900.0,1024400.0,9208600.0,-518430.0,-4818600.0,-244310.0,0.91043,0.045732,0.73318,0.024456
605,Gaia EDR3 2514529598906714880,Gaia EDR3 2514541414361083648,31.5725,31.5579,2.62782,2.63953,51.954,0.019826,51.415,0.016431,-66.552,0.015248,-66.176,0.013543,10.431,0.27369,11.008,0.53252,,,,,,,,,,,,,9.5844,11.786,9.9884,12.598,9.052,10.925,8.009,8.427,8.097,9.096,9.863,9.173,13.699,244.95,293287010,293287014,45.684,9.0395,85.93,0.97017,0.92074,0.99711,106880.0,46555.0,243030.0,-164.83,-338.97,12.55,179.77,32.828,350.87,22211000.0,9849200.0,117480000.0,-21917000.0,-117160000.0,-9572500.0,0.90581,0.041664,0.63213,0.015458
606,Gaia EDR3 3749791158495959552,Gaia EDR3 3749791055416743552,160.45,160.446,-14.7085,-14.7247,68.258,0.031491,68.397,0.024007,9.095,0.027434,8.5069,0.022816,1.648,0.52796,0.93306,0.43789,,,,,,,,,,,,,9.0124,9.2795,9.3926,9.6796,8.5149,8.7538,7.501,7.923,7.676,7.715,8.143,7.799,14.003,226.99,391843469,391843463,65.195,20.736,79.22,0.81795,0.49622,0.96371,30714.0,16016.0,66297.0,-47.195,-222.4,119.94,179.62,9.3852,347.99,2896800.0,1624200.0,13679000.0,-270020.0,-539740.0,-205010.0,0.99651,0.06149,0.94301,0.054292
607,Gaia EDR3 1760471948915107200,Gaia EDR3 1760477618271932672,317.737,317.753,15.458,15.4578,15.258,0.01281,15.319,0.015028,44.346,0.010979,44.216,0.012712,14.576,0.17463,15.269,0.55558,,,,,,,,,,,,,8.8937,9.9651,9.2125,10.395,8.4464,9.4054,7.607,7.915,7.648,8.28,8.747,8.34,13.238,315.81,126020390,126020388,107.91,97.204,153.64,0.7698,0.37268,0.9723,30779.0,15549.0,66698.0,-177.35,-353.29,-8.8567,180.26,10.071,350.68,3290900.0,1756900.0,15608000.0,-2817900.0,-14652000.0,-1460600.0,1.0408,0.052001,0.85002,0.036254
608,Gaia EDR3 212586621863612800,Gaia EDR3 212586660519066112,80.6898,80.6578,47.913,47.9112,-178.23,0.019703,-178.73,0.024164,-153.6,0.016014,-154.38,0.019719,,,40.605,0.46417,,,,,,,,,,,,,9.0639,11.611,9.3915,12.338,8.6039,10.812,7.697,8.063,7.764,9.029,9.772,9.185,14.695,257.91,369135647,369135644,132.9,111.78,166.08,0.75442,0.48031,0.88811,40043.0,21032.0,84182.0,63.253,-107.3,222.57,180.04,17.442,347.92,5508800.0,3034700.0,24301000.0,-4941700.0,-23591000.0,-2573400.0,0.93118,0.044141,0.61923,0.015273
609,Gaia EDR3 6570796871887419648,Gaia EDR3 6570797524722448896,330.357,330.346,-44.2719,-44.2833,-72.177,0.010119,-71.956,0.012058,-17.725,0.011096,-18.24,0.012897,19.238,0.11826,18.833,0.3595,,,,,,,,,,,,,9.3647,9.9802,9.7859,10.458,8.8218,9.3799,7.762,8.216,7.877,8.16,8.672,8.277,12.756,290.45,71274052,71274048,58.217,24.886,75.974,0.55978,0.081094,0.7807,32241.0,12856.0,92447.0,-66.081,-236.26,107.47,180.31,28.708,332.35,2296500.0,1088100.0,20982000.0,-946410.0,-9279500.0,-498090.0,1.0079,0.060474,0.90529,0.044837
610,Gaia EDR3 1687554330624583552,Gaia EDR3 1687554291969036032,203.915,203.901,72.6315,72.6158,-21.872,0.021039,-22.241,0.014643,-112.19,0.018952,-112.79,0.014166,-37.321,0.29177,-35.257,0.7678,,,,,,,,,,,,,8.574,12.18,8.8972,13.074,8.1379,11.268,7.328,7.616,7.375,9.268,10.091,9.442,13.3,614.98,298160213,298160219,90.076,84.024,96.57,0.50635,0.051939,0.99312,2358.9,921.21,5872.0,82.633,-97.079,262.36,179.5,15.229,345.77,59715.0,23289.0,374800.0,-13308.0,-176120.0,-4028.5,1.1216,0.06454,0.61693,0.015257
611,Gaia EDR3 6768864992462040832,Gaia EDR3 6768865714016553344,294.807,294.784,-22.5745,-22.5801,-66.796,0.014001,-67.845,0.015278,43.848,0.013178,43.827,0.013066,-57.625,0.6348,-57.619,0.36292,,,,,,,,,,,,,9.1898,11.107,9.5653,11.759,8.6956,10.359,7.703,8.078,7.746,8.705,9.418,8.831,14.673,405.63,127267471,127267468,95.708,84.526,123.49,0.87004,0.14355,0.99343,3706.5,815.48,9834.7,37.938,-141.4,217.21,180.69,24.246,335.47,44081.0,19192.0,803780.0,-15639.0,-373720.0,-7164.5,0.93826,0.05181,0.66954,0.016326
612,Gaia EDR3 1320009721131760640,Gaia EDR3 1320009686772023424,238.953,238.938,29.194,29.1893,8.396,0.010214,8.3307,0.012854,-37.59,0.013042,-37.362,0.015752,-17.497,0.24163,-17.532,0.47427,,,,,,,,,,,,,10.431,10.973,10.985,11.649,9.7611,10.207,8.355,8.939,8.442,8.541,9.23,8.677,14.824,491.18,258110108,258110104,134.61,114.92,165.62,0.65244,0.38272,0.81642,2438.5,1340.2,5056.8,-125.2,-280.33,44.272,180.13,12.708,343.19,74026.0,43191.0,316550.0,-6552.4,-12786.0,-4446.7,0.77026,0.026009,0.73053,0.023412
613,Gaia EDR3 3402090259984528768,Gaia EDR3 3402090466142958464,82.5613,82.5538,20.6366,20.6467,26.919,0.020849,26.0,0.024585,-20.298,0.014828,-21.015,0.017252,-0.046434,0.58164,0.74315,0.50459,,,,,,,,,,,,,10.912,11.383,11.504,12.069,10.215,10.607,8.729,9.351,8.87,8.867,9.606,9.019,13.35,244.85,432908475,432914519,72.093,18.738,86.622,0.97858,0.90113,0.99824,5449.2,2539.8,12016.0,-128.22,-307.24,48.153,179.91,6.9117,343.54,229410.0,110010.0,1132100.0,-2221.0,-4149.1,-1762.0,0.73235,0.023315,0.71313,0.020314
614,Gaia EDR3 53069169964000128,Gaia EDR3 52318547117798144,61.4639,61.4681,21.6515,21.6519,24.157,0.020833,25.966,0.026588,-106.61,0.011308,-106.4,0.01754,-18.397,0.60102,,,,,,,,,,,,,,,10.659,13.981,11.116,15.145,10.072,12.91,8.866,9.362,8.961,10.63,11.513,10.809,9.2444,161.47,15758896,15758897,50.701,20.122,66.449,0.33513,0.041528,0.62484,1889.2,945.0,3864.4,-56.726,-224.25,96.379,178.81,22.214,338.0,46257.0,23659.0,195650.0,-13548.0,-112190.0,-5096.0,0.89436,0.042702,0.52612,0.012713
615,Gaia EDR3 765138253299850752,Gaia EDR3 765138257595129984,168.191,168.185,39.3545,39.3536,-85.94,0.01277,-86.279,0.024888,2.2236,0.014081,2.1077,0.034382,0.80845,0.47554,,,,,,,,,,,,,,,9.9134,14.919,10.27,16.224,9.429,13.781,8.506,8.863,8.57,11.44,12.263,11.676,9.6263,185.62,39139729,39139730,105.32,95.892,141.67,0.73477,0.12017,0.9547,2257.1,695.34,7380.1,-87.63,-261.39,89.736,179.25,26.052,334.42,31420.0,13734.0,474880.0,-9061.1,-211870.0,-3410.6,0.97524,0.043629,0.38293,0.0090003
616,Gaia EDR3 4560610099845959680,Gaia EDR3 4560610099846214784,258.376,258.373,19.1652,19.1688,-111.49,0.010223,-111.52,0.020276,-155.22,0.011994,-154.85,0.022177,2.1264,0.33337,,,,,,,,,,,,,,,10.86,15.428,11.296,16.808,10.288,14.261,9.107,9.593,9.163,11.969,12.715,12.154,9.2088,371.95,462640457,462640454,17.892,5.0943,32.318,0.61076,0.50117,0.82647,4085.6,2476.1,7969.8,176.21,17.937,330.96,180.87,23.554,336.7,155280.0,101290.0,584910.0,-989.01,-1622.3,556.47,0.83304,0.037195,0.32019,0.0077608
617,Gaia EDR3 4406641878833294336,Gaia EDR3 4406644868130533376,241.995,241.996,-0.942803,-0.9388,-13.119,0.019751,-14.59,0.049679,3.2744,0.01228,2.0317,0.031358,-29.945,0.60737,,,,,,,,,,,,,,,9.4606,15.866,9.8148,17.345,8.9524,14.663,7.936,8.326,8.015,12.134,12.993,12.395,9.5078,269.23,193347373,193347374,58.543,17.849,76.377,0.73362,0.13238,0.93748,2407.1,1065.3,5271.7,86.595,-85.811,245.24,179.29,12.135,345.97,60575.0,25985.0,286040.0,-4261.1,-35490.0,-2098.7,1.0542,0.095117,0.28381,0.0069686
618,Gaia EDR3 1794045948785413888,Gaia EDR3 1794045742626983552,325.23,325.231,22.8245,22.8205,80.548,0.020347,79.887,0.028819,3.4416,0.015153,3.6426,0.028181,-19.707,0.24546,,,,,,,,,,,,,,,10.39,14.816,10.816,16.175,9.8303,13.658,8.743,9.202,8.83,11.249,12.094,11.528,9.8837,341.76,297798596,297798604,64.648,28.828,79.69,0.61817,0.092646,0.87171,2728.0,1005.9,8524.3,11.14,-163.62,179.53,179.5,27.426,333.54,56565.0,25692.0,633790.0,-18091.0,-263730.0,-7980.3,0.90594,0.041015,0.4081,0.0097487
619,Gaia EDR3 4853382352368528640,Gaia EDR3 4853382352368528896,53.1808,53.1764,-38.6573,-38.6585,-42.852,0.0091389,-42.152,0.013659,-74.572,0.011457,-73.521,0.017779,43.952,0.39392,,,,,,,,,,,,,,,10.479,14.421,10.872,15.536,9.9512,13.369,8.882,9.334,8.974,11.234,11.974,11.441,9.0264,468.3,323344414,323344415,72.422,32.053,80.54,0.44417,0.041937,0.91875,1329.2,559.03,2993.2,-141.14,-292.12,31.969,179.73,15.679,342.62,33824.0,13582.0,168270.0,-14898.0,-104040.0,-5405.6,0.90312,0.045346,0.44306,0.010595
620,Gaia EDR3 34151660088202880,Gaia EDR3 34151660088203008,43.7028,43.7059,15.6992,15.6971,58.935,0.024718,58.891,0.040026,-31.981,0.01931,-31.118,0.029943,10.953,0.77955,,,,,,,,,,,,,,,10.861,14.803,11.31,16.108,10.281,13.664,9.107,9.607,9.179,11.306,12.127,11.527,9.3632,197.62,257918029,257918028,141.1,124.04,166.82,0.36759,0.13209,0.61266,1309.6,772.08,2511.2,26.202,-122.07,189.16,179.81,16.704,343.51,37307.0,22400.0,131400.0,-4243.3,-11015.0,32.884,0.82705,0.034134,0.4174,0.0098523
621,Gaia EDR3 44358422235136,Gaia EDR3 44362718023680,45.5015,45.5055,0.497701,0.495905,25.169,0.017925,24.173,0.040574,-23.703,0.019756,-24.501,0.03658,,,,,,,,,,,,,,,,,9.3602,15.183,9.7181,16.592,8.8803,13.964,7.99,8.332,8.072,11.397,12.28,11.661,9.504,161.68,328226682,328226676,91.664,87.085,110.82,0.92422,0.73875,0.99898,1921.7,1065.7,4034.8,8.3085,-171.5,188.15,180.1,6.8494,350.98,55112.0,33747.0,248610.0,-1049.9,-3223.2,-477.41,1.1134,0.080874,0.3955,0.010089
622,Gaia EDR3 4510917259520041600,Gaia EDR3 4510917259520040576,281.184,281.185,16.8969,16.8928,44.57,0.012338,44.536,0.038001,14.039,0.016656,13.673,0.050715,-110.96,0.21607,,,,,,,,,,,,,,,9.0944,15.967,9.4507,17.509,8.6118,14.75,7.694,8.03,7.724,12.241,12.972,12.483,9.663,192.34,73263973,73263990,122.94,104.77,156.02,0.54753,0.077939,0.74626,1428.6,588.13,4047.1,111.67,-61.074,282.86,180.12,28.481,331.26,28001.0,13393.0,241750.0,-9465.3,-104410.0,-4253.2,1.156,0.11554,0.27222,0.0070603
623,Gaia EDR3 4133229208573236224,Gaia EDR3 4133227731104485504,252.233,252.231,-17.5712,-17.5743,-13.981,0.024333,-14.366,0.03748,-38.709,0.016696,-39.298,0.025628,-21.648,0.50685,,,,,,,,,,,,,,,11.038,14.941,11.519,16.254,10.439,13.809,9.234,9.724,9.301,11.422,12.278,11.672,8.8873,183.25,12565136,12565142,118.32,104.65,154.23,0.4423,0.054929,0.80844,1365.4,595.22,3212.2,-162.17,-316.36,8.9143,180.44,20.96,339.0,33071.0,14920.0,187050.0,-8018.8,-94345.0,-2634.9,0.82896,0.029719,0.41355,0.010069
624,Gaia EDR3 2238474321170448384,Gaia EDR3 2238474492969140096,295.597,295.591,58.812,58.8161,20.447,0.017621,19.335,0.011619,-48.288,0.017411,-47.092,0.011777,5.8645,1.378,7.7785,1.4646,,,,,,,,,,,,,13.017,13.068,14.15,14.193,11.977,12.021,9.783,10.634,9.985,9.838,10.622,10.013,15.218,665.44,400475737,400475748,59.503,20.431,73.433,0.63073,0.23649,0.87209,1506.3,759.63,3159.2,156.19,-14.699,312.45,180.25,11.384,348.33,35963.0,18558.0,157390.0,-2997.8,-9849.2,-1352.7,0.49407,0.01173,0.48501,0.011496
625,Gaia EDR3 120209228307650688,Gaia EDR3 120209232604201088,53.9928,53.9946,29.6074,29.6114,-25.56,0.02773,-24.347,0.025674,-51.385,0.015875,-50.772,0.015684,,,,,,,,,,,,,,,,,13.495,13.496,14.78,14.786,12.378,12.378,10.001,10.843,10.238,10.015,10.822,10.243,14.576,186.16,46630774,46630777,87.856,71.342,89.194,0.79997,0.13771,0.99686,829.45,226.88,2588.4,1.8824,-177.31,181.57,179.76,22.053,337.09,8297.0,3599.7,138710.0,-1627.8,-62040.0,36.806,0.4742,0.011131,0.47192,0.011158
626,Gaia EDR3 1536395293103924992,Gaia EDR3 1536395293103925120,183.829,183.823,41.3187,41.3197,-21.321,0.013654,-23.333,0.014495,-0.097016,0.016682,0.55455,0.016546,,,,,,,,,,,,,,,,,13.401,13.55,14.775,14.961,12.244,12.382,9.791,10.63,10.048,9.887,10.728,10.152,15.739,372.58,445832194,445832195,109.98,97.61,146.34,0.71895,0.11743,0.9235,759.37,242.19,2505.1,139.05,-37.495,311.64,180.2,26.741,332.39,8278.9,3676.7,122310.0,-1537.0,-51062.0,61.707,0.47871,0.011456,0.46294,0.011046
627,Gaia EDR3 3042204470535144960,Gaia EDR3 3042204436175410688,117.881,117.879,-9.28436,-9.2882,-51.886,0.013476,-52.634,0.018721,-177.7,0.011454,-174.89,0.015834,9.0277,1.1324,,,,,,,,,,,,,,,13.2,14.065,14.201,15.228,12.215,13.001,10.17,10.936,10.371,10.844,11.609,11.068,14.586,388.08,35961881,35961874,86.752,62.802,88.21,0.51635,0.045012,0.99196,469.55,206.13,975.72,153.06,-25.714,325.96,179.98,11.823,350.34,6337.4,2459.1,25324.0,982.55,-10518.0,1506.2,0.44553,0.010692,0.33803,0.0082959
628,Gaia EDR3 3975123868901716736,Gaia EDR3 3975123868901453568,178.677,178.673,19.2678,19.2636,38.907,0.032764,38.647,0.021297,-53.671,0.025235,-52.91,0.017964,-5.9086,1.4754,-3.4886,0.91114,,,,,,,,,,,,,12.743,12.818,13.791,13.875,11.74,11.808,9.581,10.409,9.815,9.653,10.512,9.867,16.065,351.36,156986161,156986160,83.081,49.149,87.085,0.58039,0.077081,0.98499,707.28,260.47,2101.8,127.9,-44.713,305.8,179.92,18.313,340.5,8729.4,3597.0,82449.0,-2256.3,-33916.0,-268.62,0.5069,0.012021,0.49352,0.011638
629,Gaia EDR3 2063721241593009920,Gaia EDR3 2063721237289711232,310.624,310.619,39.5734,39.5781,76.985,0.011208,77.037,0.012106,26.571,0.012287,27.526,0.013215,-8.8708,1.1114,,,,,,,,,,,,,,,12.549,12.76,13.615,13.872,11.537,11.724,9.346,10.241,9.529,9.487,10.363,9.763,16.256,565.45,274295533,274295507,42.155,13.219,62.388,0.6355,0.40047,0.79494,636.38,355.64,1310.2,112.0,-42.147,279.87,180.69,18.526,346.23,12074.0,7239.1,51188.0,-8499.0,-47193.0,-3986.4,0.53931,0.012974,0.51737,0.012442
630,Gaia EDR3 4938707993737215104,Gaia EDR3 4938707993737214976,34.568,34.5641,-49.0374,-49.0343,52.79,0.01311,52.41,0.011973,55.164,0.013754,56.312,0.012417,8.5488,0.91526,7.2779,0.60937,,,,,,,,,,,,,11.667,11.796,12.512,12.669,10.786,10.896,8.9,9.671,9.035,8.932,9.764,9.097,15.001,510.03,166674855,166674853,51.096,11.462,74.083,0.96229,0.88097,0.99006,1449.5,694.47,3166.1,-172.44,-342.53,3.654,180.09,27.663,350.34,25274.0,12339.0,120110.0,-22697.0,-117490.0,-9811.8,0.63233,0.015519,0.62745,0.015494
631,Gaia EDR3 838033129738790400,Gaia EDR3 838033129738790272,167.457,167.458,49.7037,49.6996,24.511,0.014798,24.185,0.024991,-68.772,0.014713,-68.091,0.025542,,,,,,,,,,,,,,,,,14.372,15.651,15.654,17.166,13.26,14.442,10.971,11.813,11.205,11.987,12.815,12.245,11.422,242.85,445807447,445807449,124.76,113.89,158.52,0.2934,0.020038,0.68015,631.48,322.88,1177.8,23.043,-113.14,186.78,180.61,20.044,346.94,15380.0,7080.0,49327.0,-1974.7,-26411.0,338.79,0.40177,0.0097848,0.25248,0.0063669
632,Gaia EDR3 2163023325027234944,Gaia EDR3 2163023325027233536,314.321,314.327,44.7273,44.7251,65.474,0.014318,64.309,0.019007,2.1558,0.015512,1.8544,0.021567,,,,,,,,,,,,,,,,,13.513,14.375,14.663,15.67,12.438,13.232,10.144,11.017,10.368,10.837,11.698,11.047,11.166,394.03,356974639,356974629,66.763,30.716,81.045,0.69153,0.10939,0.89216,595.09,200.4,1961.5,-38.165,-214.29,133.56,179.52,28.724,332.08,7308.1,3303.9,101170.0,-714.52,-40771.0,613.48,0.54242,0.01325,0.42954,0.010454
633,Gaia EDR3 3395231265930482560,Gaia EDR3 3395231265930483072,78.597,78.5992,17.5185,17.5147,-2.118,0.02103,-2.5197,0.027933,-22.689,0.015218,-22.042,0.020101,,,,,,,,,,,,,,,,,13.826,14.445,15.043,15.812,12.742,13.3,10.44,11.303,10.66,10.877,11.753,11.128,11.703,236.3,411777632,411777624,107.42,97.054,142.61,0.79326,0.13076,0.94584,1472.9,420.96,4731.9,-131.85,-307.17,45.189,177.92,26.921,332.95,17065.0,7535.1,283980.0,-4454.1,-131060.0,-1344.1,0.47992,0.011379,0.40643,0.0096653
634,Gaia EDR3 3887409916478619008,Gaia EDR3 3887409916478618752,156.598,156.602,14.6339,14.6353,-39.399,0.024219,-38.426,0.027579,-44.186,0.028549,-44.564,0.03257,,,,,,,,,,,,,,,,,13.84,13.973,15.074,15.285,12.738,12.829,10.343,11.226,10.594,10.408,11.25,10.595,11.442,136.52,70721622,70721623,125.31,108.39,157.66,0.43053,0.058211,0.70009,1094.2,496.59,2568.0,-175.78,-347.74,-16.462,179.81,25.568,334.97,19217.0,9412.6,110690.0,-6673.5,-59249.0,-2411.5,0.51002,0.012195,0.49697,0.011863
635,Gaia EDR3 3722386346569478400,Gaia EDR3 3722386342274210688,211.629,211.627,8.08759,8.08399,8.3528,0.017869,8.0912,0.024525,63.077,0.01468,62.771,0.019922,-22.019,0.95796,,,,,,,,,,,,,,,13.221,14.202,14.188,15.347,12.258,13.147,10.176,11.02,10.379,10.956,11.744,11.164,11.083,414.81,457887277,457887275,25.698,10.739,43.16,0.088203,0.0089999,0.37972,928.53,697.73,1454.0,-28.89,-192.58,123.77,179.85,16.254,348.47,19326.0,15154.0,45586.0,-4875.2,-27873.0,733.07,0.54203,0.013091,0.41655,0.010105
636,Gaia EDR3 1909693715666789504,Gaia EDR3 1909693715666789760,349.418,349.423,31.0799,31.0809,32.688,0.014386,33.18,0.035515,-138.75,0.012082,-137.97,0.031749,-14.404,1.3428,,,,,,,,,,,,,,,13.148,15.395,14.26,17.036,12.104,14.144,9.872,10.73,10.04,11.563,12.379,11.772,11.222,297.68,431810510,431810511,65.049,29.226,79.988,0.61685,0.09402,0.86659,1069.0,388.96,3405.2,-137.62,-305.79,37.3,181.4,26.484,331.61,13667.0,6182.1,160140.0,-4023.9,-62620.0,-1350.0,0.58455,0.014441,0.31483,0.007682
637,Gaia EDR3 6644101758789456512,Gaia EDR3 6644101758789458048,287.287,287.285,-54.6126,-54.6089,36.132,0.018345,36.403,0.020277,-115.89,0.015013,-117.69,0.016676,,,,,,,,,,,,,,,,,14.354,14.636,15.659,15.99,13.229,13.491,10.862,11.703,11.07,11.072,11.933,11.329,11.204,179.22,230954190,230954197,52.036,21.016,69.986,0.42727,0.059168,0.64901,840.35,390.92,1938.2,-179.83,-343.7,-7.0618,181.24,27.603,333.65,12048.0,6090.3,67235.0,-3188.0,-35019.0,-629.13,0.42881,0.010333,0.39357,0.009334
638,Gaia EDR3 6510045830795617152,Gaia EDR3 6510045830795617920,336.275,336.268,-53.6161,-53.6165,-3.0934,0.01372,-2.9014,0.016841,-81.151,0.012928,-81.698,0.016101,28.016,3.1253,,,,,,,,,,,,,,,13.649,14.387,14.694,15.576,12.645,13.313,10.537,11.345,10.764,11.111,11.895,11.32,11.651,324.56,144000518,144000517,93.082,90.778,118.17,0.78197,0.37558,0.99666,1064.3,533.6,2306.7,-158.99,-337.25,20.511,179.69,8.0961,351.69,19843.0,10577.0,95065.0,-272.81,-3459.0,411.61,0.46326,0.010887,0.37035,0.009018
639,Gaia EDR3 76974648692629376,Gaia EDR3 76974751771844096,30.2491,30.2464,13.5795,13.5829,24.923,0.01843,24.201,0.023208,-10.153,0.016121,-10.097,0.019827,,,,,,,,,,,,,,,,,13.659,14.176,14.67,15.281,12.666,13.132,10.581,11.413,10.761,10.955,11.778,11.167,11.041,292.62,404715527,404715528,154.2,135.41,172.45,0.45438,0.38885,0.72286,1383.7,867.3,2678.9,-36.978,-197.8,117.45,180.44,27.895,338.41,31554.0,21618.0,117350.0,-26986.0,-111810.0,-16746.0,0.47809,0.011214,0.41561,0.0097599
640,Gaia EDR3 1762916335062273408,Gaia EDR3 1762916369422011008,311.874,311.877,15.5429,15.5452,23.695,0.018381,23.465,0.019825,-13.009,0.015693,-14.185,0.018018,,,,,,,,,,,,,,,,,14.415,14.667,15.811,16.316,13.249,13.415,10.81,11.656,11.067,10.78,11.66,11.072,11.556,221.18,85154779,85154778,104.69,98.841,145.58,0.42115,0.029225,0.93817,1157.3,501.5,2406.0,140.13,-33.317,286.98,180.14,12.975,343.55,21088.0,7993.3,83997.0,-8716.1,-54711.0,-1699.3,0.42911,0.010153,0.43198,0.01023
641,Gaia EDR3 1214864523678047616,Gaia EDR3 1214865279592292864,229.063,229.048,20.9997,20.9975,-39.632,0.014455,-38.74,0.018891,-23.28,0.016469,-23.181,0.019581,-18.388,0.40082,,,,,,,,,,,,,,,9.6066,14.148,9.9987,15.66,9.088,12.953,8.081,8.483,8.157,10.43,11.279,10.676,12.578,217.73,355692430,355692432,81.885,51.518,87.259,0.85025,0.13944,0.98833,14338.0,3373.8,39267.0,-97.313,-276.25,80.71,179.83,24.878,336.03,299120.0,130420.0,5178700.0,-109750.0,-2436200.0,-54578.0,0.93933,0.044346,0.45562,0.010643
642,Gaia EDR3 4362894613266299520,Gaia EDR3 4362894578906558720,260.076,260.076,-5.51067,-5.52258,-53.334,0.022174,-51.072,0.028038,-53.601,0.016269,-51.453,0.020247,-56.598,0.2018,,,,,,,,,,,,,,,8.1146,15.018,8.398,16.417,7.7191,13.855,6.951,7.234,7.028,11.394,12.234,11.677,12.096,233.83,59158301,59158280,153.11,126.67,173.5,0.93813,0.89358,0.97969,33270.0,15145.0,74870.0,111.78,-50.884,283.49,181.22,15.348,317.24,2426000.0,1140600.0,12537000.0,-32152.0,-39403.0,-28253.0,1.3099,0.10704,0.31992,0.0077772
643,Gaia EDR3 5034405362650587264,Gaia EDR3 5034399487135326592,15.1545,15.1481,-26.6384,-26.6483,8.6584,0.017146,9.0243,0.019575,-120.97,0.024478,-122.09,0.027337,-5.1616,0.30498,,,,,,,,,,,,,,,9.9171,14.178,10.316,15.414,9.3857,13.078,8.376,8.786,8.451,10.801,11.597,11.063,11.54,251.58,63898616,63898613,78.506,42.532,87.326,0.70151,0.10904,0.97485,11749.0,3780.1,38262.0,1.8504,-176.27,176.7,180.07,24.278,337.28,378440.0,163660.0,5270400.0,-124290.0,-2281500.0,-57377.0,0.9011,0.040172,0.4204,0.010196
644,Gaia EDR3 4277772141040987264,Gaia EDR3 4277772347199432960,274.437,274.427,2.97036,2.97823,23.276,0.016283,24.041,0.041021,-3.7955,0.014554,-4.7361,0.038388,,,,,,,,,,,,,,,,,8.9458,15.681,9.2692,17.286,8.4928,14.447,7.456,7.86,7.501,11.862,12.697,12.092,12.879,194.48,20049804,20049765,91.449,81.362,110.38,0.5171,0.046174,0.98971,9109.8,3592.3,22747.0,133.56,-45.716,312.94,179.82,16.026,346.12,397800.0,157190.0,2504600.0,-97788.0,-1169800.0,-38433.0,1.0137,0.071149,0.23641,0.0061208
645,Gaia EDR3 6062045935464706048,Gaia EDR3 6062046004184189312,200.815,200.796,-58.8247,-58.816,84.422,0.0082092,82.986,0.0095884,-53.507,0.0099686,-52.809,0.011494,29.664,0.4552,,,,,,,,,,,,,,,10.588,13.415,11.053,14.432,9.9903,12.418,8.769,9.29,8.872,10.277,11.175,10.515,12.229,420.8,288596826,288596762,104.88,95.741,143.42,0.58097,0.078455,0.95144,9512.3,3517.9,27936.0,164.33,-11.397,332.02,180.9,20.742,338.1,341830.0,145500.0,3256100.0,-163450.0,-1440800.0,-85862.0,0.7561,0.024958,0.49093,0.011948
646,Gaia EDR3 6842789454161012096,Gaia EDR3 6842789522880513920,323.459,323.447,-13.4792,-13.4841,-41.337,0.017541,-41.091,0.04418,-149.8,0.013276,-150.15,0.034551,,,,,,,,,,,,,,,,,10.751,15.595,11.417,17.139,9.9213,14.37,7.967,8.784,8.145,11.841,12.614,12.122,12.613,262.51,242037286,242037283,163.33,146.66,175.39,0.80176,0.68843,0.93025,28865.0,13362.0,64589.0,145.57,-17.482,299.19,180.3,32.498,335.18,2370800.0,1135100.0,12064000.0,-2330800.0,-12028000.0,-1090600.0,0.94218,0.049513,0.24333,0.006069
647,Gaia EDR3 5286656969563033472,Gaia EDR3 5286645218532512128,104.204,104.207,-62.1675,-62.179,-46.101,0.016315,-47.07,0.013451,105.59,0.013112,105.11,0.010796,20.596,0.32232,21.068,0.58679,,,,,,,,,,,,,10.345,12.027,10.823,12.831,9.7453,11.169,8.503,9.045,8.608,9.302,10.076,9.423,12.426,489.44,167755378,167755384,78.695,40.27,85.081,0.54723,0.067348,0.96645,11836.0,4503.3,32862.0,-156.12,-323.22,20.134,180.09,18.518,340.67,598560.0,247770.0,4884400.0,-294220.0,-2308600.0,-151830.0,0.82512,0.03271,0.63367,0.015494
648,Gaia EDR3 3240398274729315584,Gaia EDR3 3240374811324593792,78.7761,78.7691,5.36103,5.35003,8.2159,0.019055,8.432,0.019592,-131.04,0.013464,-130.44,0.013347,-21.993,3.4125,,,,,,,,,,,,,,,8.6294,13.723,9.0013,15.012,8.1375,12.6,7.228,7.598,7.299,10.193,11.075,10.415,11.564,233.26,454186824,454186813,84.596,54.448,89.433,0.62879,0.088511,0.98813,10153.0,3557.6,31694.0,-55.867,-234.88,121.33,180.99,20.558,340.88,321220.0,135030.0,3590500.0,-94085.0,-1472400.0,-40442.0,1.162,0.118,0.52345,0.012712
649,Gaia EDR3 871530576112619136,Gaia EDR3 871531332026864128,112.229,112.22,25.2684,25.2747,13.686,0.020596,14.388,0.031074,-21.95,0.017256,-21.347,0.025778,12.697,0.17157,,,,,,,,,,,,,,,8.6329,14.636,8.9944,16.139,8.154,13.434,7.263,7.608,7.323,10.869,11.761,11.122,12.275,202.82,26860040,26860045,80.389,40.388,84.762,0.49511,0.030568,0.97312,9932.2,4394.0,20372.0,-148.15,-307.28,27.939,180.18,10.509,346.75,483710.0,187470.0,1871500.0,-289860.0,-1355600.0,-56987.0,1.1685,0.091767,0.38956,0.0093034
650,Gaia EDR3 4548293026990747904,Gaia EDR3 4548293473667348096,259.283,259.282,18.1155,18.1284,-72.845,0.011949,-73.091,0.019572,-184.41,0.013313,-184.53,0.018534,16.726,0.65292,,,,,,,,,,,,,,,10.891,14.506,11.408,15.73,10.249,13.408,8.89,9.455,8.976,11.177,11.949,11.39,11.773,257.33,233012015,233012021,66.133,23.183,77.982,0.71461,0.31664,0.93555,155.26,78.69,333.91,32.306,-131.54,205.96,180.24,10.921,350.06,1372.8,728.21,6365.5,870.17,-3768.3,1420.3,0.751,0.024853,0.35657,0.0086649
651,Gaia EDR3 103370280743577856,Gaia EDR3 103370486902007680,36.2688,36.2642,26.2014,26.2121,57.811,0.022713,57.876,0.023031,-36.956,0.021395,-36.99,0.024051,40.824,0.31349,39.111,2.2412,,,,,,,,,,,,,8.9494,12.273,9.2713,13.096,8.5062,11.393,7.655,8.001,7.73,9.503,10.292,9.64,11.416,224.98,21130603,21130598,31.668,9.2012,53.546,0.71165,0.62055,0.84408,233.18,137.53,475.68,97.577,-71.556,251.72,179.03,16.822,330.13,2683.9,1749.7,11255.0,1837.1,1785.9,1861.0,1.0903,0.070421,0.62919,0.015486
652,Gaia EDR3 1115879340121712384,Gaia EDR3 1115879443200806016,95.7754,95.7526,74.846,74.8573,51.113,0.015577,51.119,0.030385,-20.462,0.018858,-21.63,0.03947,-10.171,0.1603,,,,,,,,,,,,,,,7.7301,16.163,8.0083,17.853,7.3369,14.901,6.6,6.885,6.625,12.264,13.123,12.58,12.422,299.61,313240124,313240120,159.47,142.81,174.19,0.40878,0.29347,0.71692,237.61,154.63,448.1,157.36,-0.13128,314.22,179.08,18.701,338.89,2288.4,1636.3,8071.9,-103.7,-4415.7,579.89,1.3053,0.10882,0.19931,0.0050591
653,Gaia EDR3 6131864923777624832,Gaia EDR3 6131864958137368320,188.167,188.154,-46.7749,-46.7649,37.045,0.012844,35.469,0.013563,34.874,0.010162,33.451,0.010402,,,,,,,,,,,,,,,,,13.272,13.392,14.863,15.01,12.05,12.161,9.465,10.299,9.735,9.55,10.411,9.824,34.902,706.87,72632975,72632986,90.0,89.51,90.436,0.90585,0.15142,0.99975,0.0035102,0.00035967,0.0083774,0.069633,-262.77,272.21,180.83,22.44,336.97,3.2182e-05,6.6948e-06,0.00074186,2015.5,2015.5,2015.5,0.26491,0.0064359,0.25411,0.0060797
654,Gaia EDR3 4591398521365845376,Gaia EDR3 4591395600788082816,272.967,272.981,32.4238,32.4312,-153.3,0.015344,-154.25,0.021622,325.25,0.015811,324.33,0.021276,,,,,,,,,,,,,,,,,14.028,14.793,15.814,16.8,12.747,13.458,10.024,10.885,10.301,10.581,11.498,10.893,35.853,770.51,180776939,180776930,120.37,102.77,154.67,0.58475,0.085671,0.79168,176.08,68.571,538.36,106.45,-63.12,281.05,180.84,28.788,331.1,1463.3,686.89,15111.0,1450.7,-4205.8,1714.8,0.19557,0.0046064,0.15034,0.0035474
655,Gaia EDR3 5701928217724322688,Gaia EDR3 5701927904188246784,128.138,128.124,-23.3847,-23.3888,-113.68,0.012026,-112.57,0.018151,103.51,0.013608,99.621,0.019683,25.085,0.25607,,,,,,,,,,,,,,,9.6094,12.706,10.404,14.295,8.7777,11.487,6.939,7.699,7.074,8.911,9.753,9.141,35.463,654.38,434425674,434425683,58.137,23.921,73.995,0.44724,0.059156,0.75325,180.12,78.595,434.14,106.88,-52.062,277.61,180.92,24.311,335.95,1234.3,579.57,7524.1,1443.8,-2078.7,1717.6,0.64611,0.015787,0.3374,0.0082686
656,Gaia EDR3 727468503896485248,Gaia EDR3 727468508191245568,157.436,157.441,25.76,25.7677,86.367,0.016096,85.059,0.043307,-80.493,0.017167,-81.961,0.045133,,,,,,,,,,,,,,,,,13.368,15.797,15.003,18.168,12.129,14.384,9.54,10.358,9.801,11.311,12.239,11.664,35.126,322.57,165300633,165300639,41.647,11.994,64.072,0.79403,0.63673,0.89299,657.29,373.96,1363.7,-15.929,-186.34,142.78,179.73,13.248,336.21,10381.0,6477.1,45105.0,1275.5,904.75,1375.1,0.25739,0.0061103,0.11479,0.002755
657,Gaia EDR3 4585850282613829504,Gaia EDR3 4585850278315479168,274.459,274.448,26.6718,26.6664,328.37,0.0093989,328.7,0.023558,107.52,0.011394,112.03,0.026811,-49.302,0.28793,,,,,,,,,,,,,,,9.202,15.356,9.7895,17.385,8.5035,14.018,6.947,7.609,7.051,11.384,12.123,11.64,32.533,611.24,258399084,258399091,53.103,21.6,71.291,0.4538,0.063794,0.67071,498.33,225.81,1198.9,150.46,-15.398,323.62,179.4,27.247,332.71,5899.5,2948.0,36066.0,-496.36,-17077.0,687.85,0.67243,0.016368,0.11761,0.0028195
658,Gaia EDR3 3174528461551366016,Gaia EDR3 3174528461551365888,70.4967,70.5043,-13.9345,-13.9396,279.3,0.018217,278.39,0.077021,34.771,0.016848,34.919,0.068882,,,,,,,,,,,,,,,,,14.556,16.971,16.352,19.861,13.279,15.453,10.602,11.428,10.868,11.966,12.977,12.362,32.874,262.2,117846365,117846366,121.58,107.91,156.52,0.38947,0.042278,0.75951,616.88,286.11,1321.3,84.061,-84.25,233.84,179.5,19.069,340.37,8391.4,3847.2,38182.0,-1987.4,-21806.0,341.73,0.16284,0.0040141,0.096578,0.0024088
659,Gaia EDR3 5604989633324007168,Gaia EDR3 5604989328392927232,110.477,110.48,-31.0779,-31.0885,52.475,0.015531,57.029,0.047823,-227.87,0.017918,-229.77,0.061073,,,,,,,,,,,,,,,,,12.036,16.324,13.398,19.236,10.9,14.833,8.539,9.369,8.763,11.426,12.399,11.784,41.068,422.8,111238188,111238214,101.55,95.868,140.91,0.46313,0.03479,0.96102,623.71,256.5,1439.2,-84.389,-242.15,90.623,179.34,16.787,345.81,8562.7,3332.8,44297.0,-69.813,-20007.0,1183.6,0.34587,0.0083316,0.098012,0.0024161
660,Gaia EDR3 478737331356716800,Gaia EDR3 478737262637242240,72.6066,72.5923,63.3321,63.3223,218.13,0.010581,211.22,0.014131,-199.19,0.012439,-195.98,0.016035,24.788,0.3209,,,,,,,,,,,,,,,9.3375,11.731,10.056,12.996,8.5493,10.648,6.805,7.551,6.953,8.359,9.201,8.586,35.529,1006.0,66320112,66320124,52.428,19.285,66.732,0.3638,0.030519,0.71492,524.87,271.71,1012.3,-67.778,-210.17,97.118,179.95,13.719,342.38,8308.1,4018.8,28902.0,-2739.9,-18824.0,1088.2,0.66484,0.016213,0.42379,0.0097669
661,Gaia EDR3 4605479829343608192,Gaia EDR3 4605479863703347712,272.732,272.733,35.3274,35.3343,18.221,0.013657,17.785,0.038288,-58.457,0.014112,-58.578,0.042195,-7.2022,0.451,,,,,,,,,,,,,,,9.776,15.954,10.147,17.523,9.2783,14.732,8.326,8.669,8.379,12.233,13.042,12.498,10.703,193.32,313808703,313808697,67.935,27.776,76.154,0.38302,0.026084,0.8678,550.12,246.87,1102.7,-89.329,-224.36,80.914,180.04,13.141,342.62,8248.5,3283.4,30997.0,-2121.9,-19017.0,693.47,0.96452,0.049207,0.23902,0.0058677
662,Gaia EDR3 3917948130385645440,Gaia EDR3 3917948126090222976,173.261,173.265,13.3092,13.3047,-240.61,0.018294,-241.95,0.041483,-10.778,0.014268,-11.531,0.032619,35.454,0.82155,,,,,,,,,,,,,,,9.3054,15.672,9.6539,17.17,8.8356,14.461,7.895,8.281,7.976,11.917,12.791,12.184,10.747,124.75,67512278,67512279,106.44,99.114,149.6,0.58486,0.11637,0.94888,662.13,305.76,1406.9,85.496,-88.725,242.89,180.22,9.8539,348.29,9392.3,4166.7,41125.0,-4669.7,-28967.0,-1000.1,1.0358,0.073001,0.27728,0.0067039
663,Gaia EDR3 3329220058136574592,Gaia EDR3 3329220058136572544,93.7723,93.7742,9.97977,9.98569,-40.287,0.017145,-41.17,0.096533,-24.208,0.014218,-23.718,0.08442,-12.352,0.30686,,,,,,,,,,,,,,,9.179,17.215,9.5262,19.197,8.7119,15.874,7.846,8.201,7.91,13.017,13.913,13.355,10.353,56.326,166987910,166987926,84.708,57.611,87.911,0.7726,0.12676,0.99239,580.24,166.56,1866.0,130.76,-47.029,309.79,182.27,22.682,336.48,3940.5,1699.5,63727.0,284.39,-27366.0,1070.8,1.097,0.08318,0.17536,0.0048081
664,Gaia EDR3 6128422318512376064,Gaia EDR3 6128421562598130688,188.481,188.482,-48.6016,-48.6084,-64.041,0.013891,-64.252,0.0269,-24.859,0.010315,-23.962,0.01922,-9.8269,0.43847,,,,,,,,,,,,,,,9.3217,15.026,9.6281,16.37,8.8866,13.882,8.086,8.432,8.152,11.516,12.334,11.791,10.904,159.86,403907805,403907820,114.46,105.28,154.45,0.45882,0.046565,0.86288,565.07,267.64,1131.3,155.84,-14.432,299.82,179.41,11.33,344.77,7483.9,3157.1,27435.0,-2744.7,-17981.0,1366.3,1.0116,0.049245,0.33012,0.0081359
665,Gaia EDR3 6640187944070162304,Gaia EDR3 6640187944070964736,293.283,293.273,-55.7415,-55.7425,46.123,0.01148,45.43,0.03723,-119.02,0.010147,-117.28,0.031613,-19.809,1.1516,,,,,,,,,,,,,,,9.9696,15.092,10.314,16.332,9.4931,13.994,8.607,8.976,8.661,11.708,12.526,11.942,10.382,199.33,320005646,320005648,112.01,98.484,148.17,0.71062,0.11281,0.90488,657.81,215.35,2155.8,111.54,-64.958,283.48,179.67,27.485,331.61,4542.8,2029.3,64273.0,83.553,-26269.0,963.79,0.89925,0.033736,0.31909,0.0077726
666,Gaia EDR3 1952672010293800960,Gaia EDR3 1952672010295521536,325.389,325.397,37.0879,37.0887,144.79,0.011083,143.57,0.034276,39.604,0.012252,39.991,0.036974,-31.692,0.34607,,,,,,,,,,,,,,,9.0256,15.39,9.3317,16.765,8.5931,14.233,7.789,8.05,7.873,11.8,12.656,12.089,11.034,224.86,305237091,305237089,71.559,31.349,79.537,0.43371,0.039498,0.90941,452.27,192.63,987.17,-36.717,-185.18,135.34,180.27,15.061,342.64,5434.2,2176.3,25247.0,-686.5,-14453.0,911.2,1.1162,0.058931,0.28715,0.006897
667,Gaia EDR3 3489604170009463936,Gaia EDR3 3489604170008450048,181.281,181.278,-24.4124,-24.4061,-116.14,0.019661,-116.72,0.074366,-46.165,0.02087,-45.739,0.089167,20.647,0.34181,,,,,,,,,,,,,,,10.081,16.663,10.469,18.39,9.5581,15.388,8.541,8.971,8.667,12.712,13.557,12.988,10.061,93.881,99028711,99028713,53.707,16.637,71.449,0.7461,0.4535,0.89454,479.95,258.2,1009.3,-38.916,-197.69,133.1,180.54,14.293,349.15,5308.2,3079.3,23798.0,-2645.4,-20996.0,-600.85,0.93629,0.048497,0.20249,0.0056874
668,Gaia EDR3 3615238251248265984,Gaia EDR3 3615238216888526976,212.525,212.523,-8.82019,-8.82592,-11.787,0.017701,-11.966,0.060923,3.3257,0.013707,2.7409,0.045684,-22.704,0.451,,,,,,,,,,,,,,,10.557,16.177,11.006,17.824,9.9809,14.929,8.807,9.39,8.928,12.365,13.188,12.668,10.693,125.89,20020438,20020437,69.528,30.124,79.672,0.47815,0.053942,0.89643,615.39,254.23,1481.2,-77.159,-249.92,77.783,179.79,19.153,341.4,7224.2,3039.5,42743.0,5.2002,-19242.0,1144.1,0.82414,0.034116,0.22491,0.0059937
669,Gaia EDR3 1583101791137799552,Gaia EDR3 1583101688058584320,187.772,187.764,61.2733,61.2683,-104.99,0.014142,-105.47,0.017332,192.3,0.013515,192.8,0.017393,-37.686,0.3714,,,,,,,,,,,,,,,10.313,14.185,10.7,15.312,9.7901,13.128,8.724,9.181,8.774,10.951,11.756,11.134,10.319,389.67,445837101,445837099,118.86,107.39,155.48,0.37845,0.036393,0.78472,305.88,141.29,636.36,26.789,-141.48,171.49,180.46,17.028,341.09,3830.0,1684.4,16101.0,173.27,-8638.9,1289.9,0.85887,0.041205,0.4396,0.010422
670,Gaia EDR3 3812583992680374272,Gaia EDR3 3812583992680374016,170.805,170.81,3.1591,3.15565,-24.031,0.01933,-23.009,0.056384,-28.941,0.020583,-27.18,0.052562,9.5017,0.24701,,,,,,,,,,,,,,,9.3035,15.961,9.6479,17.808,8.835,14.647,7.98,8.311,8.026,11.797,12.724,12.098,9.9078,88.861,363517259,363517258,88.181,73.835,89.204,0.55831,0.069803,0.99396,353.68,134.0,992.92,64.325,-115.05,242.05,179.61,17.199,343.45,3775.9,1537.2,31005.0,979.9,-11204.0,1583.5,1.0838,0.074108,0.31749,0.0078299
671,Gaia EDR3 6523625142997245184,Gaia EDR3 6523625142997244928,359.568,359.577,-50.1311,-50.1286,98.835,0.010346,99.178,0.024237,-29.305,0.014515,-28.543,0.033347,11.775,0.16505,,,,,,,,,,,,,,,8.1278,16.4,8.386,18.025,7.7543,15.108,7.105,7.353,7.176,12.423,13.268,12.713,10.454,138.18,201233470,201233471,118.43,102.65,154.02,0.53635,0.076464,0.81679,301.91,122.28,868.45,33.894,-129.22,207.86,182.15,26.377,334.12,2560.0,1174.2,22224.0,1146.0,-7349.9,1579.2,1.4305,0.080821,0.22358,0.0056589
672,Gaia EDR3 4486726594949035904,Gaia EDR3 4486726594949037312,263.132,263.131,6.2982,6.29873,-79.161,0.013072,-75.343,0.019861,-232.03,0.010788,-226.97,0.016178,,,,,,,,,,,,,,,,,13.418,14.47,14.675,15.895,12.308,13.265,9.882,10.818,10.23,,,,25.203,542.01,302702478,1504373336,133.79,119.12,161.37,0.25778,0.030094,0.52643,295.58,163.51,553.75,125.45,-39.856,269.57,181.22,19.637,341.04,3428.1,1883.5,11739.0,438.28,-5898.3,1493.1,0.30443,0.0083249,0.2305,0.010761
673,Gaia EDR3 6115511642517170688,Gaia EDR3 6115511642519681920,209.298,209.299,-37.2348,-37.2345,-55.048,0.022782,-60.637,0.022521,17.781,0.032501,17.358,0.031877,-38.202,2.7496,,,,,,,,,,,,,,,12.824,13.432,14.101,14.791,11.715,12.272,9.432,10.216,9.675,9.915,9.924,10.103,25.612,473.31,166892133,166892134,110.58,100.07,155.12,0.74221,0.35261,0.95564,344.73,174.32,751.98,40.605,-134.04,206.17,179.64,10.312,350.38,4503.4,2393.6,21446.0,-1805.3,-17914.0,28.836,0.36731,0.011929,0.29481,0.007675
674,Gaia EDR3 3829174656775400448,Gaia EDR3 3829174656776491392,153.09,153.089,-1.47119,-1.47087,-118.02,0.036457,-112.62,0.032723,-10.021,0.051923,1.8738,0.046467,,,,,,,,,,,,,,,,,12.229,14.193,13.625,15.668,11.075,12.943,8.519,9.525,8.964,,,,25.108,323.16,77612053,841968382,72.497,27.564,81.42,0.72061,0.29652,0.96373,375.93,186.47,810.17,72.515,-93.674,248.18,180.73,9.8215,350.49,5183.1,2676.0,24235.0,-2272.3,-19281.0,-161.53,0.52205,0.012697,0.28201,0.012415
675,Gaia EDR3 4634490340559664256,Gaia EDR3 4634490340560896384,0.41558,0.413646,-80.3222,-80.3228,316.13,0.018635,312.11,0.021778,90.052,0.02049,91.038,0.022092,,,,,,,,,,,,,,,,,12.358,13.68,13.675,15.215,11.215,12.42,8.746,9.639,8.682,,,,25.358,932.3,290461578,612170916,45.848,15.777,62.992,0.49666,0.20277,0.71998,238.88,129.5,477.19,-121.05,-287.96,28.086,180.77,13.913,346.56,1959.0,1090.3,7712.0,1721.9,1475.3,1878.4,0.48222,0.012669,0.37323,0.0123
676,Gaia EDR3 452845447433371008,Gaia EDR3 452845447433371264,41.5892,41.5899,52.7752,52.7744,76.356,0.01802,82.139,0.01592,-147.93,0.026112,-158.12,0.022985,,,,,,,,,,,,,,,,,14.396,14.418,16.018,16.049,13.151,13.167,,,,,,,24.706,401.38,645947001,645947002,84.432,60.014,87.44,0.88593,0.14666,0.99338,474.42,97.802,1190.2,-88.451,-267.75,90.333,181.25,24.537,336.54,1754.7,764.99,32477.0,1339.4,-13133.0,1668.7,0.27939,0.011351,0.27898,0.011001
677,Gaia EDR3 5759938279403218560,Gaia EDR3 5759938279403218688,137.221,137.221,-3.35536,-3.35611,16.194,0.017435,19.875,0.017973,-179.26,0.013206,-172.79,0.0137,-13.399,0.77803,-11.573,0.67326,,,,,,,,,,,,,12.455,12.516,13.629,13.691,11.387,11.441,9.121,9.987,9.359,9.188,9.992,9.408,23.96,484.03,280797223,280797224,91.212,90.38,101.41,0.79946,0.13363,0.99734,349.72,94.1,1081.6,-60.773,-240.34,119.05,180.24,22.442,337.96,1671.1,721.66,28122.0,1426.6,-11046.0,1728.5,0.44003,0.014196,0.42898,0.010292
678,Gaia EDR3 1277974463888541440,Gaia EDR3 1277974463888541568,228.826,228.825,31.961,31.9607,34.227,0.0099449,41.125,0.0097335,-164.49,0.012337,-171.19,0.012125,,,,,,,,,,,,,,,,,13.604,13.668,15.034,15.127,12.427,12.482,9.985,10.825,10.217,10.019,10.855,10.295,27.453,756.93,16249574,16249573,106.97,97.777,154.18,0.83317,0.52208,0.97995,370.68,194.66,785.56,89.054,-88.312,258.59,180.25,10.68,351.87,3663.4,2098.7,17014.0,-1252.8,-14418.0,182.2,0.26565,0.006557,0.26132,0.0092638
679,Gaia EDR3 1243268173198379392,Gaia EDR3 1243268173198379264,208.792,208.793,16.144,16.1439,-59.741,0.020596,-58.526,0.019872,-3.5548,0.0137,-7.3017,0.01428,,,-15.626,5.4119,,,,,,,,,,,,,11.44,11.954,12.046,12.631,10.69,11.124,,,,,,,11.358,262.83,1000256741,1000256740,92.898,91.204,111.79,0.83905,0.14054,0.99654,483.05,121.15,1392.9,-136.62,-315.69,43.016,181.01,22.958,337.34,2820.2,1226.8,47827.0,995.28,-20220.0,1503.5,0.74745,0.026191,0.70326,0.022491
680,Gaia EDR3 5215162767859596928,Gaia EDR3 5215162767859487232,120.22,120.221,-72.5484,-72.5478,-39.294,0.012081,-38.117,0.01212,27.926,0.013412,29.72,0.013162,15.407,0.33397,,,,,,,,,,,,,,,11.678,11.98,12.375,12.741,10.869,11.119,,,,,,,12.027,493.14,804804891,804804889,119.86,107.46,155.66,0.38583,0.040244,0.77323,299.4,137.88,633.45,123.91,-24.191,292.57,180.72,19.39,341.74,2847.4,1280.2,12606.0,1202.5,-5033.3,1638.1,0.74016,0.024466,0.71845,0.022318
681,Gaia EDR3 2587316955132199424,Gaia EDR3 2587316959427677824,22.4398,22.4404,14.385,14.3854,33.919,0.025451,36.538,0.023751,-51.173,0.016766,-49.316,0.014284,31.524,0.25076,32.719,0.61859,,,,,,,,,,,,,10.318,10.493,10.732,10.928,9.7361,9.89,,,,,,,11.463,224.25,630585608,630585610,37.843,15.4,53.174,0.18823,0.021227,0.44215,341.0,213.19,589.08,116.02,-49.513,265.17,180.46,18.435,342.28,4209.8,2648.4,12165.0,626.63,-5475.0,1551.1,0.84518,0.039918,0.82416,0.036937
682,Gaia EDR3 2309656497791791616,Gaia EDR3 2309656497790941824,1.4762,1.476,-35.3558,-35.3553,78.969,0.017462,77.24,0.014406,6.2177,0.019859,7.45,0.01805,-4.5726,1.282,-5.4138,0.91066,,,,,,,,,,,,,11.637,11.753,12.243,12.395,10.696,10.799,,,,,,,10.758,303.6,609916720,609916719,66.994,24.548,77.784,0.63595,0.19775,0.92122,355.63,173.22,761.27,17.376,-155.85,175.92,180.5,11.003,349.76,3511.8,1717.2,15822.0,1514.4,643.49,1683.6,0.80037,0.029492,0.76684,0.029075
683,Gaia EDR3 436862980767187968,Gaia EDR3 436862980767187840,42.102,42.1031,45.3636,45.3634,-19.391,0.014105,-24.971,0.021476,-69.458,0.015041,-68.542,0.024634,19.967,0.36092,,,,,,,,,,,,,,,10.617,11.339,11.05,11.873,10.029,10.641,8.603,8.877,8.865,,,,11.431,277.4,422981144,644436790,106.75,96.856,142.18,0.79107,0.13116,0.95014,321.92,92.556,1025.3,89.443,-85.615,266.89,179.77,27.138,333.86,1639.5,730.08,26916.0,1396.8,-10344.0,1696.6,0.86721,0.052278,0.71847,0.024743
684,Gaia EDR3 5876963493870292224,Gaia EDR3 5876963493870292736,229.134,229.134,-58.9238,-58.9232,-36.481,0.017548,-40.894,0.017751,-39.919,0.019633,-39.167,0.019793,5.841,0.89871,7.5036,1.3404,,,,,,,,,,,,,11.814,11.84,12.715,12.626,10.767,10.878,,,,,,,12.199,292.75,1131062266,1131062268,92.549,90.95,113.69,0.75371,0.32182,0.99673,468.98,230.99,1019.3,115.73,-63.751,293.76,180.05,8.3238,351.99,5866.6,3030.2,28088.0,-2903.9,-23553.0,-486.75,0.74369,0.099232,0.72739,0.07735
685,Gaia EDR3 938886177393277440,Gaia EDR3 938886177395298048,101.246,101.245,34.6073,34.6078,-20.462,0.017389,-21.381,0.019266,-16.249,0.014778,-15.82,0.016446,,,,,,,,,,,,,,,,,12.645,12.737,13.532,13.645,11.653,11.799,,,,,,,11.683,254.04,741842632,741842634,155.69,137.46,172.91,0.40743,0.33971,0.70344,437.84,279.25,834.0,-95.189,-254.85,60.075,178.73,25.142,337.88,4814.0,3403.9,17569.0,-2415.9,-14268.0,-953.37,0.68234,0.019624,0.65559,0.018426
686,Gaia EDR3 4630680635849607296,Gaia EDR3 4630680635849607424,20.8034,20.8072,-80.6576,-80.6578,-16.183,0.015131,-20.523,0.018592,23.56,0.012547,23.371,0.016018,,,,,,,,,,,,,,,,,10.543,11.354,11.021,11.948,9.916,10.586,,,,,,,12.221,356.95,630743551,630743552,79.517,40.714,84.69,0.4933,0.051368,0.96854,236.78,95.287,562.78,-44.644,-207.07,131.31,180.26,15.82,343.12,1790.4,711.83,10217.0,1109.5,-3971.1,1553.8,0.81817,0.029578,0.73479,0.024945
687,Gaia EDR3 4314421956005640960,Gaia EDR3 4314421956037079936,286.884,286.885,14.152,14.1519,28.941,0.012559,24.829,0.012614,-102.29,0.01279,-100.09,0.012996,-18.714,1.5714,-17.049,1.1972,,,,,,,,,,,,,12.279,12.51,13.068,13.29,11.315,11.578,8.911,9.67,9.132,,,,10.894,237.82,394437140,1797345046,74.846,31.713,81.54,0.56799,0.096721,0.95373,456.82,209.76,972.77,-136.85,-296.16,38.095,180.1,9.9681,348.04,5310.1,2299.9,22969.0,-1673.7,-15138.0,1178.0,0.75546,0.023835,0.69641,0.021156

